The WiLI benchmark dataset for written language identification

This paper describes the WiLI-2018 benchmark dataset for monolingual written natural language identification. WiLI-2018 is a publicly available, free of charge dataset of short text extracts from Wikipedia. It contains 1000 paragraphs of 235 languages, totaling in 23500 paragraphs. WiLI is a classification dataset: Given an unknown paragraph written in one dominant language, it has to be decided which language it is.

==> logs/textcat_results.txt <==
por
eng
rus
kan
mly
khk
pes
rus
rus
fra
eng
rus
sun
fra
eng
arb
kan
hat
eng
kan
mri
hin
guw
bel
bos
mly
guw
eng
bel
cat
pes
rus
eng
cat
nds
sot
guw
urd
eus
fin
ind
nds
fra
rus
kmr
rus
gaz
ell
nno
deu
glg
sun
sun
hye
fra
csb
hin
guw
cym
nob
deu
snd
fra
kir
eng
nds
afr
hin
eng
cat
gle
vls
ydd
mal
asm
afr
srp
sun
hsb
slv
sun
eng
sun
fur
sun
pes
hat
guw
lao
est
guj
cym
bre
eng
sun
ukr
fra
eng
fra
ben
rus
rus
azj
eng
eng
sun
fra
bul
rus
rus
eng
sun
nds
hin
khm
eng
lug
pes
fur
sun
afr
arb
hin
nds
kan
ukr
eng
cat
sun
frp
mlt
mri
guw
dzo
arb
fra
ita
sun
fri
ces
afr
src
rus
als
urd
lao
lnc
tur
dzo
fri
nob
cor
slk
swh
sun
nds
gug
hin
sun
sun
eng
fin
ang
sun
fra
hin
est
eng
kan
ben
rus
eng
ces
gle
sun
sun
nds
slk
scn
kat
guw
kat
kat
tam
urd
nds
diq
eng
tel
nds
slv
hrv
eng
guw
nds
lav
rus
sun
gla
est
vie
est
hin
fra
fra
urd
ben
pes
quh
lav
afr
afr
eng
mly
guw
oss
rus
rus
heb
tam
khk
amh
bel
urd
eng
vie
ell
kat
tur
eng
rus
ben
arb
urd
nno
eng
sun
hin
por
urd
rus
sun
heb
nds
fri
ori
wol
nds
tuk
guw
fra
fra
rus
rus
eng
zul
mal
guw
sun
eng
eng
rus
lao
rus
sun
nds
eng
pes
hat
guw
csb
bel
rus
sun
hsb
deu
ell
sun
swe
arb
guw
fur
plt
sun
rus
tur
eng
sun
pes
eng
slv
eng
lin
rus
eng
bel
slk
slv
afr
mlt
rus
sun
sun
kan
mkd
por
ltz
eng
bel
fri
ces
eng
rus
eng
guw
hin
slk
eng
eng
swh
est
eng
quh
rus
pes
lmo
ukr
fur
bak
heb
sun
kan
ces
swe
rus
ben
sun
quh
khm
dzo
fra
khm
por
mlt
swe
nno
sun
ces
ell
glg
dan
eng
hin
pes
rus
mkd
gaz
sun
por
slv
bre
rus
heb
rus
dan
ces
kat
eng
fra
lav
deu
eng
est
tel
pes
fra
pan
eng
tur
mya
hye
isl
lav
cat
eng
hin
diq
nob
nob
arb
bel
glg
deu
pan
src
fin
slv
fao
khk
hsb
eng
vie
cat
tuk
afr
pes
deu
ori
khk
por
kir
tur
amh
sun
amh
swe
sun
asm
sun
csb
nld
csb
ukr
sun
quh
nds
eng
pol
sun
fao
eng
sun
fra
eng
sun
vec
fin
srp
hin
wol
ukr
vec
hsb
som
gle
pes
lao
tur
deu
por
eng
eng
yor
fra
eng
sun
lit
eng
hin
epo
eng
deu
mri
dan
hrv
som
lav
sun
lao
eng
swh
tur
ces
gaz
eng
eng
bul
deu
guw
por
hye
deu
eng
snd
lit
asm
hrv
sun
hin
kat
eng
mal
hin
pes
eng
sun
vls
sun
nld
urd
glg
diq
frp
als
eng
nds
som
eng
lin
glv
lav
guw
pbu
mal
est
khk
rus
rus
gle
kaz
sun
fao
nob
eng
cor
kan
tam
ben
snd
kir
frp
scn
kan
gug
kir
tel
bel
tuk
pol
rus
sun
hrv
nds
nds
sun
slv
khk
hin
ell
guw
sun
fra
epo
sun
fra
hin
sun
azj
lnc
fri
hin
eng
ben
lav
som
khm
hat
kir
eng
lav
glv
slv
hat
rus
eng
scn
kat
slk
por
hin
swe
eng
hun
sun
fin
als
pes
ell
sun
urd
hin
ori
tuk
sun
kbd
eng
guw
eng
pes
deu
sot
rus
sun
hrv
tat
hat
sna
glv
tha
eng
por
sun
pan
eng
cor
est
pol
nav
eng
sun
epo
eng
eng
fra
pes
sun
eng
sme
pol
ces
tur
rus
sun
dzo
heb
wol
deu
sme
tam
nds
kaz
ibo
tet
rus
fin
bel
kat
eng
tha
vie
guw
tel
lit
bel
rus
sun
cat
tur
hsb
hrv
sun
guw
eng
hin
eng
sun
pbu
snd
urd
eng
afr
pol
sun
eng
ces
sun
slv
nds
lit
nds
lad
cmn
tur
heb
hsb
urd
mal
sun
ces
khm
sun
sun
fra
snd
sun
kir
sun
eng
bak
sun
ori
cym
wol
lav
swe
sun
nds
eng
eng
deu
tuk
rus
eng
pol
ces
ori
sun
snd
hrv
ces
khk
swe
lav
mal
rus
glg
tur
pan
eng
arb
guw
sun
eng
pes
nob
guw
pol
slv
bak
eng
hrv
ydd
bre
fur
sun
rus
rus
tel
hin
sun
hin
eng
fra
eng
eng
eng
deu
rus
fao
scn
eng
sun
por
sun
nds
cat
mkd
nds
sun
urd
eng
deu
cmn
arb
guw
eng
dan
eus
kat
tgk
rus
sun
quh
urd
tuk
gle
swe
rus
fra
sun
guw
cym
sun
nds
kat
sun
rus
eng
sun
slk
sun
pan
eng
pol
lit
eng
eng
bel
guj
cat
eng
mri
sun
por
por
hsb
src
lnc
bel
eng
eng
eng
sun
sun
arg
lit
nav
hin
eng
deu
ces
asm
epo
lad
dzo
gla
mal
fra
kmr
fao
sun
snd
arb
urd
kan
eng
sun
sun
lug
mlt
sun
khk
hin
fri
mkd
eng
hrv
isl
pes
ben
glv
pol
rus
oss
mkd
eng
pes
tgk
eng
hun
urd
ang
guw
sun
ori
lav
lav
deu
hin
ori
slv
swh
est
eng
ben
est
ind
rus
tur
sun
hun
rus
eng
eng
kir
isl
cat
sun
fra
vec
quh
rus
nds
gaz
kat
cmn
hrv
arb
guj
eus
fra
rus
cat
sun
mya
eng
hye
wol
sun
guw
sun
rus
ltz
eng
deu
gle
hun
quh
eng
swh
eng
eng
gug
guj
sun
ukr
rus
oss
pes
sun
kir
guw
eng
bel
pes
urd
swh
hin
fin
ton
sun
ang
lnc
fra
fra
por
afr
hin
eng
eng
sun
amh
eng
azj
tel
cym
nds
hin
eng
kan
eng
lit
fin
urd
pbu
nds
eng
urd
hsb
plt
guj
hsb
eng
ydd
pes
sun
rus
nso
eng
urd
lit
afr
nds
fra
deu
tel
ben
eng
hin
swe
eng
tur
fra
eng
arb
nno
ces
ydd
por
glv
ukr
sun
ton
por
guw
nld
guw
kmr
glg
hin
pbu
isl
eng
eng
eng
rus
frp
dan
ton
eng
eng
ben
isl
vec
ces
tur
sun
rus
rus
arb
quh
sun
slv
lit
hsb
asm
fri
est
rus
hin
lad
bak
tha
asm
kir
por
hye
guw
mly
slv
sun
sun
eng
pes
nso
fin
tgl
tur
hin
ast
pes
kan
sun
lav
nds
deu
tel
ukr
tet
rus
sun
hin
vec
pes
tam
sun
ukr
bel
rus
hrv
heb
fra
nav
yor
heb
ben
rus
ukr
som
eng
eng
ast
deu
kbd
hye
urd
lav
ben
eng
bel
tam
urd
snd
epo
nds
est
fur
cym
srp
lav
hat
fin
vec
tur
mkd
slk
rus
tuk
pes
lmo
arb
vls
sun
cat
rus
sun
sun
rus
rus
guw
cym
mrj
eng
kin
pbu
sun
bre
guw
kir
sun
khk
hin
tur
tur
slk
sun
sun
tgl
nob
sun
slv
eng
eng
cor
rus
deu
rus
eng
eng
glg
khk
sun
guw
ben
khk
deu
bel
pol
deu
arb
hin
tur
mal
cor
arb
kir
guw
lug
por
ita
ces
ces
arb
zul
mri
eng
epo
rus
por
ben
csb
por
arb
rus
dan
diq
kaz
fin
sun
rus
eng
rus
khk
ayr
hat
als
cat
pes
cat
slv
ces
arb
hin
heb
eng
nld
eng
fao
dan
als
ell
vec
cym
eng
nds
lav
zul
por
hin
pes
sun
arb
rus
ben
ell
por
gle
epo
hin
nob
fri
deu
fra
ces
rus
sun
lin
eng
wol
deu
sun
deu
pes
sun
lit
azj
hin
rus
eng
fri
sot
som
guw
tur
afr
sme
eng
hrv
deu
ind
swe
eng
kat
kir
vls
kir
eng
als
fin
sun
hye
ces
eng
tuk
khk
kan
mya
bul
guj
fur
eng
lit
eng
eng
rus
rus
rus
glg
sun
sun
udm
ben
ind
hsb
mkd
rus
kir
arb
mri
est
fra
tat
eng
guw
hsb
eng
ukr
eng
lug
als
eng
tgk
ksh
nap
urd
sme
urd
cat
tam
est
fra
ace
eng
sun
slv
tha
kir
scn
pan
bel
lit
est
nso
cmn
fra
slv
sun
hun
sun
fao
hun
kan
mkd
heb
sun
cor
asm
ukr
oss
hat
ydd
scn
eng
udm
vie
pes
eng
eng
lit
ssw
lit
rus
eng
mya
gla
rus
rus
ces
ces
nob
swh
oss
guj
lav
slk
csb
mal
lav
tuk
eng
sun
hsb
lao
kan
slk
epo
afr
ori
fra
diq
eng
epo
urd
lit
ton
arb
rus
sun
sun
swh
por
swh
hin
gla
hin
azj
por
udm
kan
swh
lug
pan
rus
eng
ang
slk
fra
eng
tet
por
ast
eng
sun
rus
sun
udm
ces
vls
lit
por
por
kin
eng
eng
snd
sun
pes
rus
hin
por
sun
tur
asm
plt
swe
tur
src
rus
slk
eng
ben
eng
hin
fri
tur
eng
kat
afr
bel
sun
vie
sun
sun
diq
csb
eng
tgl
deu
guw
afr
urd
udm
sme
eng
tgk
eng
hin
hin
urd
eng
eng
rus
epo
eng
eng
kir
kin
khk
sot
rus
rus
rus
pan
khk
kmr
mlt
als
deu
tgk
kan
hin
eng
hrv
eng
kan
tgk
tel
eng
tha
bre
eng
tur
ces
eng
rus
als
fra
rus
sun
por
eng
eng
sun
sot
gaz
por
sun
lav
deu
hin
guw
sun
guw
urd
por
hin
eng
sun
swe
sot
glv
mya
por
vie
eng
sun
eng
por
gle
ydd
guw
rus
sun
lav
cym
sun
swe
pes
hin
afr
guw
kmr
eng
pes
nds
vie
fra
rus
hin
rus
eng
guw
eng
hrv
vls
fra
rus
sun
mly
pes
eng
fin
kbd
fin
rus
bel
khk
lit
als
sun
lav
fur
cym
cat
tel
rus
eng
guw
ukr
deu
ukr
sun
sun
gla
por
slk
ces
eng
som
pol
hsb
fra
kat
eng
sun
mkd
fra
eng
udm
eng
sme
fra
rus
eng
fri
fra
sun
hin
nob
sun
eng
yor
glg
sun
tur
mya
nso
srp
cat
oss
sun
sun
eng
rus
por
rus
deu
gle
rus
swe
udm
lld
sot
fur
hin
gle
sot
glv
kaz
fra
lav
glv
ces
ori
urd
sun
som
ind
kir
tuk
rus
heb
nld
eng
sun
mal
vec
pes
dan
sun
tuk
sun
bel
ben
sun
sun
pes
rus
mlt
sun
hsb
est
guw
pes
hin
rus
pes
kbd
urd
dzo
kbd
tur
lug
sun
hin
tha
kmr
nav
nno
fra
heb
glg
pol
eng
sun
nno
ang
fra
khm
sun
hrv
sun
sun
udm
bel
sun
eng
bre
eng
kan
sun
eng
guw
sun
eng
cor
glg
scn
afr
hil
bxr
sun
ang
eng
heb
swe
sun
fra
kaz
azj
fri
slk
hat
sun
tgk
fur
sun
fra
nds
hin
tgk
hye
mlt
sun
tha
hsb
tha
urd
swe
rus
mlt
afr
ang
azj
arb
khk
kbd
ces
xho
ydd
tam
tuk
eng
fra
arb
nds
cor
sun
est
srp
kan
por
pes
guw
eng
glg
hrv
sun
fao
nds
ces
eng
afr
heb
kir
sun
pes
urd
fin
eng
hsb
eng
srp
por
rus
nds
sun
deu
rus
plt
pan
cmn
guw
rus
lit
fin
fra
sun
fra
nds
fur
hye
glv
mkd
pes
rus
cat
tha
hin
fur
deu
sun
sun
sun
fri
fao
rus
kir
cat
pol
diq
est
glg
zea
guw
pol
tur
bel
kir
gaz
ukr
hin
pes
isl
afr
fur
sun
rus
sun
mly
nap
ukr
kmr
tet
tuk
fra
sun
eng
bod
lit
eng
kat
sot
hin
pes
tgk
snd
khk
nav
rus
sun
ben
fra
rus
bak
eng
est
deu
bel
eng
dan
sun
tgk
azj
eng
sun
rus
nds
lit
fra
cat
gug
rus
bre
slk
diq
khk
est
epo
sun
kat
hin
ben
nno
src
rus
guw
guj
gug
wol
rus
sun
ltz
dan
als
eng
eng
bel
arb
gug
fra
pol
slk
pes
amh
eng
deu
hat
hin
ood
ces
oss
tet
eng
swe
sun
lug
sun
slv
hrv
swe
glv
hrv
ces
ukr
fra
hin
urd
bel
hau
rus
rus
epo
lmo
ces
deu
sun
pms
glg
ast
nds
guw
sun
eng
eng
guj
nob
hin
fra
est
pes
mkd
lav
rus
eng
rus
fra
eng
por
pol
sun
eng
isl
kan
rus
rus
tgk
afr
slv
ben
sun
vec
sun
pan
pol
sun
lao
sun
amh
oss
fra
wol
deu
bel
afr
slv
eus
gla
bel
zea
por
glg
mlt
sun
fri
ces
kir
fra
eng
afr
cmn
pes
guw
cat
nno
khk
eng
ori
ukr
rus
hsb
nds
rus
ukr
hsb
mlt
pes
deu
nds
vie
hye
mlt
bre
fin
sme
isl
eng
deu
kat
eng
sun
kbd
azj
sun
deu
urd
sun
lav
rus
kat
guw
kir
khk
hau
hin
hun
fri
ces
cor
fra
fra
sun
oss
pes
bel
dan
sun
ces
dan
rus
pol
sun
rus
cor
sot
nso
fra
deu
afr
eng
slv
nob
fin
pes
rus
fra
fra
hin
pes
bak
mri
afr
lug
sun
mya
kan
yor
sun
lus
glv
slk
est
arb
snd
sme
lnc
eng
sun
fao
urd
deu
gaz
hsb
knn
glv
rus
eng
eng
rus
lnc
hin
glv
sun
ind
urd
ukr
sun
amh
eng
glg
fri
tam
rus
swh
fra
eng
hin
sun
afr
sun
nno
sun
kmr
tat
ton
mal
nld
guw
dzo
eng
ukr
azj
fra
khm
sun
als
rus
khk
sun
bre
eng
arb
bel
tel
rus
gle
hun
pol
ind
eng
hin
eng
fra
hat
kir
fur
amh
fri
fra
eng
isl
mkd
als
rus
slk
afr
fur
nds
sun
eus
isl
tur
hin
lin
kbd
hye
plt
mal
bel
ton
vls
sun
afr
fin
gle
epo
por
kan
sun
nno
rus
eng
cat
slv
khk
por
srp
slk
rus
snd
eng
sun
nds
bel
est
guj
nno
rus
hin
ces
deu
afr
slv
rus
eng
sun
sun
cat
pbu
sun
slv
fra
sun
hin
sun
hrv
eng
sun
hin
rus
hin
hin
sun
kat
fao
sun
afr
ces
eng
glv
tgk
sun
guj
pes
rus
eng
glg
eng
fin
fra
fra
guw
gaz
sun
nds
ang
mlt
tgl
isl
lao
deu
deu
fri
pes
sun
hin
fra
sun
kbd
tur
eng
rus
asm
rus
rus
eng
swh
nds
sun
oss
sun
cym
guw
tuk
sun
guw
por
por
arb
eng
sun
rus
quh
sun
eng
ayr
guw
lit
por
eng
bre
urd
pes
por
gle
eng
fra
cat
ita
quh
mya
nds
khk
deu
guw
arb
bel
sot
hat
nds
lnc
sun
eng
mly
rus
als
deu
fra
afr
eng
bak
nav
kir
est
pes
scn
nno
sna
fur
arb
rus
guw
fra
amh
mkd
als
rus
pes
dzo
slv
deu
bel
kat
fin
eng
sun
eng
ayr
cat
ben
sun
dzo
oss
hun
fra
sun
sun
nso
mlt
fri
bel
slk
slv
mly
ind
rus
sme
nld
eng
tur
urd
tur
ast
tur
fra
eng
por
fra
guw
ukr
rus
deu
scn
pes
eng
vls
eng
snd
sun
sun
sun
tur
nso
cmn
eng
urd
eng
fra
cat
est
sun
fra
vls
sun
fur
eng
fra
guw
ukr
fra
rus
amh
nds
rus
eng
nds
ydd
pes
arb
fra
fra
lao
fra
sun
eng
por
cym
sun
cat
tuk
nap
ukr
arb
amh
kat
vie
pes
sun
gug
hrv
lit
eng
sun
swh
ton
hun
khm
pes
plt
ces
pes
hsb
rus
eng
vls
slk
lit
hin
hsb
sun
slv
pbu
sun
sun
rus
slv
diq
rus
ces
ast
nds
lad
khk
cat
pol
frp
tel
eng
sun
heb
arb
glv
ces
por
tet
bul
mya
eng
eng
sun
sun
ltz
ang
por
swh
gug
nav
pol
lit
pol
khk
deu
guw
hrv
vec
mya
slv
fra
eng
arb
guj
eng
pes
pan
sun
pol
fao
eng
fao
swe
azj
sna
sun
sun
azj
khk
tgk
rus
gug
rus
sna
bre
sun
eus
fra
nds
slv
sun
fra
sun
tur
afr
ori
hin
kbd
ben
lit
rus
glv
ang
kbd
nds
eng
hin
ben
rus
guw
swe
srp
kin
lav
tgk
eng
pol
por
sun
eng
eng
fur
hin
eng
lav
eng
sun
mri
pes
eng
frp
ell
rus
sun
slk
rus
sun
hsb
afr
est
eng
kat
tur
sun
kir
fra
lmo
lnc
srp
deu
slk
rus
sun
eng
quh
guw
nds
guw
srp
csb
sun
ivv
ydd
nds
pes
por
por
nds
wol
eng
cat
sun
fra
kat
eng
als
guw
nno
eng
fra
eng
hin
lit
eng
rus
fin
sun
tur
kan
sun
mly
urd
ita
pes
rus
eng
deu
kaz
ukr
eng
deu
bel
ast
cat
sun
est
arb
sun
snd
guw
sun
rus
eng
nob
srp
hrv
cat
slv
gsw
ben
eng
som
lao
kmr
hin
deu
hrv
lit
sun
deu
swe
eng
tet
hye
hin
tur
eng
hye
eng
slk
hin
tha
cym
cym
eng
pes
fri
als
eng
por
nds
gug
deu
tet
fra
rus
tur
lit
rus
sun
tuk
tuk
fri
nds
por
arb
sun
sun
nso
nso
eng
mya
mlt
pes
sun
fin
dan
khk
arb
sun
kan
eng
glg
hin
ukr
ukr
ces
hin
plt
arb
heb
sun
por
ces
sun
swe
hye
swe
fra
udm
mlt
azj
eng
eng
swe
hin
ayr
srp
eng
rus
sun
eng
fra
tuk
eng
hye
kir
azj
rus
diq
est
arb
hin
heb
sun
dzo
snd
dzo
nob
eng
guw
hsb
urd
guj
sun
sun
tet
hin
sun
csb
cat
rus
eng
eng
pes
heb
sun
som
eng
guw
bel
sun
amh
sun
hin
pbu
khk
glg
asm
pbu
eng
zul
nld
ita
asm
sun
sun
bul
sun
ces
asm
fra
hin
vls
sot
eng
rus
eng
bel
sun
lnc
cmn
tur
nav
mal
eng
afr
deu
urd
nds
ces
eng
lav
vls
rus
ben
eng
swe
sun
epo
tgk
hrv
guw
tuk
ces
frp
kan
ita
hsb
src
rus
cor
sun
lav
mlt
ydd
dan
fra
isl
arb
eng
afr
fin
hat
azj
tuk
eng
sun
fra
ton
fra
sun
guw
eng
hin
sun
eng
hsb
est
hin
hin
hin
tam
amh
eng
kmr
yor
hin
rus
ces
por
slv
lit
guw
asm
lnc
sun
vec
nob
guw
fra
sun
kan
guw
sun
bre
eng
eng
eng
deu
cmn
quh
lav
heb
hrv
sun
mri
lit
pes
epo
eng
fra
sun
diq
nds
hin
cat
nds
por
deu
amh
hin
amh
als
kbd
eng
sun
mya
kir
eng
guw
cat
hrv
sot
eng
tam
kat
bxr
eng
fri
amh
sun
eng
swh
gsw
eng
arb
tam
xho
pes
mkd
eng
hin
nds
fin
eng
slk
guw
nds
eng
bak
sun
gaz
fra
eng
sun
eng
mly
cat
tgk
hin
sun
kbd
rus
bel
als
swh
sun
rus
sot
eng
tgk
nds
nds
fra
hsb
eng
mkd
hrv
rus
ces
guw
sun
eng
eng
tet
rus
mya
bel
isl
rus
eus
rus
eng
nob
fra
bel
pes
sun
fra
vie
deu
lav
hsb
ast
bak
sot
ces
eng
sna
hin
pbu
tam
rus
asm
rus
fao
cat
ydd
csb
isl
tur
guw
pan
eng
fri
guw
rus
rus
azj
lus
mri
eng
fin
kin
sun
guw
bel
epo
nds
nob
nso
kan
sun
epo
eng
slv
hrv
nob
nds
kir
sun
rus
cat
ben
eng
kir
hau
epo
eng
hin
est
deu
tur
bel
pes
vls
rus
fra
cat
pes
isl
lav
eng
eng
afr
als
hye
eng
mlt
eng
nds
tgk
eng
sun
eng
vls
deu
rus
kaz
hin
lav
oss
hsb
sun
kir
rus
rus
rus
quh
tur
ton
kmr
rus
deu
udm
lmo
eng
sun
dan
eng
por
eng
vie
sun
tur
por
eng
isl
kan
sun
sun
hin
sun
ydd
cat
sun
cmn
pes
sun
kbd
mlt
kbd
tat
fra
amh
hsb
hat
rus
urd
mkd
fur
sot
fra
tat
fin
hin
fra
guw
sun
nds
eng
eng
mkd
rus
diq
fra
mkd
fra
bre
bel
arb
gug
nno
eng
cmn
kan
swh
epo
pes
eng
lav
hsb
guw
fur
deu
ces
glv
bre
snd
hin
fin
eng
gug
eng
diq
ltz
urd
cat
eng
snd
snd
ces
rus
slv
tel
fra
guw
gla
cat
mrj
nds
wol
guj
bel
eng
sun
guw
sun
fra
swe
fur
khm
gaz
eng
sun
eng
guw
deu
vec
fri
tat
kbd
hun
eng
epo
ces
urd
nds
sun
slv
amh
urd
nob
lit
hat
fra
rus
eng
sun
glg
khk
diq
tet
hat
slk
mkd
tur
snd
hin
fra
guw
hsb
eng
eng
deu
hin
bre
eng
azj
swh
tur
lnc
urd
ces
rus
ton
fin
eng
ang
mal
eng
quh
afr
arg
dzo
bel
frp
ces
guw
eus
por
fra
tha
sun
hun
guw
ton
nno
hsb
kat
hin
pes
hil
swe
ayr
tur
dzo
als
urd
eng
nds
ukr
ces
slk
ukr
rus
tgk
dan
pes
eng
slk
gle
eng
deu
gug
afr
sun
hin
tur
eng
swe
kir
sun
wol
sun
eng
isl
rus
mkd
deu
rus
ton
hin
sun
sun
ukr
hsb
eng
sun
fri
pbu
kir
pes
rus
fra
nds
eng
est
sun
fra
sun
hsb
tur
sun
mya
oss
ton
nld
cat
ces
eng
eng
arb
deu
sun
lit
tur
eng
eng
gle
deu
rus
rus
hye
sun
lav
fra
hsb
tha
hrv
kaz
kbd
kmr
gaz
pol
sot
sna
eng
sun
ben
pes
sna
eng
rus
kir
por
diq
fra
hsb
est
eng
eng
pol
guw
kmr
nds
tgk
isl
deu
sun
ltz
eng
pbu
snd
por
sun
rus
eng
slk
hin
eng
hin
nds
eus
eng
eng
eng
arb
deu
afr
yor
ces
fin
eng
kbd
som
rus
swe
deu
eng
eng
kaz
lav
eng
dan
afr
rus
eng
kbd
kbd
srp
eng
lav
rus
eng
sun
swh
guw
azj
ces
deu
csb
cor
urd
rus
ukr
pol
tuk
ang
por
deu
gug
lao
sun
nno
gaz
hat
cat
vec
sun
hsb
pan
sun
arb
eng
ell
glg
vls
pes
guw
hin
sun
fra
tha
sun
eng
mly
tuk
srp
kat
ssw
kat
sun
hsb
als
sun
fin
kan
rus
ell
fra
tur
eng
sun
nds
fra
guj
hsb
ukr
tuk
deu
fra
bul
rus
est
rus
cmn
lav
sun
eng
ben
eng
tel
bel
tam
sun
eng
sun
fra
guw
guw
ton
kir
sun
nds
snd
rus
ben
eng
gla
arb
guw
por
lit
gle
sun
eng
khk
hin
ell
pes
kat
hsb
guw
eng
khk
nds
afr
hat
swh
eng
swe
azj
eng
oss
ydd
khm
arb
hin
tel
dan
slk
sun
nob
azj
ben
slv
udm
ces
sun
vie
eng
sme
kbd
eng
ukr
kir
sun
guw
gle
oss
eus
fao
kan
eng
sun
ben
cmn
eng
epo
nob
gaz
mya
nds
isl
cym
por
est
nds
tha
arb
hin
mly
mkd
sot
hin
diq
rus
deu
pes
fin
fra
tur
lav
khk
scn
sun
sun
tel
guw
mal
wol
hrv
ltz
ben
bxr
tgk
mya
rus
tur
pes
tur
sun
sun
est
kir
kat
eng
fra
arb
eng
kmr
kat
srp
gug
pes
pes
dan
ori
dan
ydd
pes
ell
swh
kan
nob
fra
rus
eng
hsb
arb
por
afr
bel
eng
rus
mal
zul
por
swe
sun
mkd
lmo
sun
eng
eng
sun
eng
kat
ben
ben
heb
fra
glv
ang
nno
hin
sun
kat
urd
src
mri
cat
rus
sun
fin
hsb
nds
guw
rus
mal
urd
hin
epo
eng
sun
lav
sun
lav
tur
lin
sun
pes
mya
fra
arb
zul
nds
rus
vls
snd
eng
cos
eng
nds
eng
tam
urd
kat
kaz
sun
glg
eng
ukr
eng
pes
rus
por
cat
cor
ell
nds
bel
pes
slv
eng
plt
rus
eng
eng
rus
pes
heb
sun
sme
bak
eng
hin
deu
lit
deu
slk
urd
dzo
lit
ang
eng
nno
dan
hin
glg
arb
pes
rus
pol
fra
swe
kaz
eng
fra
eng
tur
ces
amh
lnc
eng
sun
som
arb
nds
afr
ukr
sun
sun
tur
azj
kat
hin
rus
slv
ukr
rus
fin
fra
kaz
eng
sun
sun
urd
ukr
deu
pes
eng
sun
udm
kat
eus
eng
eng
amh
est
kat
vec
pan
pes
ydd
eng
sun
fin
arb
urd
est
nno
diq
por
snd
swe
pol
rus
nds
kan
ydd
fra
vls
dzo
som
nno
nds
fra
fur
bre
hat
kir
hin
sun
ltz
hrv
sun
isl
slv
fra
sun
urd
pol
tgk
cat
urd
sun
sun
hin
sun
als
eng
gle
deu
hin
lav
kat
khk
guw
ces
fin
sun
swh
rus
fra
oss
hin
ben
arb
als
bre
est
khm
hin
glg
heb
rus
hsb
por
eng
tgk
bak
sun
sun
pol
eng
snd
scn
kir
oss
nob
kat
cor
lao
ang
eng
fao
guw
afr
hin
deu
als
lnc
nds
eng
cor
pes
por
eng
gla
som
arb
nob
est
fra
urd
rus
dzo
lao
nav
mly
nds
nds
tam
sun
eng
ang
nds
heb
deu
sun
sun
est
slv
sun
eng
guw
hsb
sun
snd
sun
hye
lit
lit
hin
fra
rus
sun
khk
tha
nob
cor
lnc
mri
ces
tgk
eng
ukr
deu
arb
pes
sun
rus
tet
tur
swe
sun
deu
slv
fra
eng
rus
urd
lin
eng
lnc
rus
guw
urd
rus
rus
eng
arb
tur
sun
asm
som
cat
nno
ben
ori
eng
hin
lit
eng
hsb
tur
bak
slv
fra
pes
fra
fao
kir
rus
nds
tur
sun
csb
nds
hin
bel
tgk
mya
kin
eng
eng
glg
lnc
nno
sun
kbd
eng
swe
nob
rus
lav
fra
sun
hin
hin
eng
eng
cat
fra
eng
deu
sun
dzo
mya
rus
lao
fra
ton
hin
pes
diq
guw
eng
ukr
slv
kin
bel
sun
sun
pes
slv
tur
fao
fra
rus
sun
tam
sun
fra
sun
eng
sun
sun
tet
rus
lit
lao
scn
ces
glv
eng
fra
fur
hrv
dan
cat
tur
fra
krc
cat
nav
dzo
glg
guw
ydd
cat
lav
eng
pes
eng
epo
nds
bel
rus
pol
lav
cat
pol
ces
est
yor
pbu
fra
eng
lao
eng
kir
swe
deu
hin
cha
gle
hye
fra
hin
bre
sun
sun
sun
udm
rus
eng
eng
guw
ukr
lav
sun
sun
swe
lao
som
hin
eng
arb
lao
sun
tha
fra
sun
fur
sme
bre
tat
hin
ori
ces
hin
wol
ast
lin
eng
nds
pan
csb
ben
rus
sun
nso
ukr
khk
rus
tel
eng
rus
hye
lin
hat
eng
glv
kan
eng
hsb
sun
sot
eng
oss
sun
tgl
kaz
slv
hrv
tha
wol
dan
sun
udm
tsn
hun
quh
gle
lav
afr
hin
khk
eng
ori
fri
asm
bak
sun
hin
kaz
kat
lug
eng
fin
ton
kir
guw
fra
afr
hsb
eng
nds
pes
guw
hin
eng
nav
kan
bel
hin
rus
vec
fra
cat
vie
quh
fra
dan
deu
swe
hsb
fur
hin
pbu
rus
kan
eng
mri
eng
glv
sun
csb
cor
rus
lao
deu
ces
rus
pbu
vie
deu
dan
epo
nds
ang
sun
nav
rus
swe
sot
cor
ces
eng
ukr
ind
tur
hat
ltz
lug
cor
arb
hye
pbu
hsb
eng
sun
fri
eng
eng
ben
slk
fao
pbu
urd
sun
mlt
fur
nds
sun
pol
nds
ces
eng
gug
afr
tuk
bre
scn
fri
vls
guw
slk
mya
gug
sun
nno
eng
sun
amh
plt
als
eng
sun
rus
hin
ell
bak
nds
sun
cor
vls
mlt
tha
ukr
fra
eng
ton
lit
nob
kir
nno
guw
dzo
khk
cmn
nds
pol
pol
ell
eng
kat
ton
eng
sun
tur
eng
fin
oss
nld
ces
rus
kir
vls
ydd
urd
isl
sun
hrv
arb
tam
sun
urd
hat
sun
cat
sun
arb
isl
src
fin
sun
rus
nds
kir
sun
gla
tzm
fra
sun
deu
hrv
kan
fra
scn
nds
nno
mal
sun
sun
swe
swe
slv
nds
ind
glv
sun
kat
hsb
hin
vls
urd
mrj
sun
por
sun
sun
sun
eng
tha
pbu
eng
afr
kaz
swh
eng
sun
lit
fin
fin
zul
mya
ces
fra
guw
ell
sun
sun
pol
kan
glv
nno
eng
pes
eng
azj
slv
isl
hin
guj
eng
nob
tha
kat
cat
sun
sun
fin
urd
sun
eng
sun
guw
sun
sun
sun
kmr
swh
rus
kan
lav
tur
hrv
rus
eng
nno
urd
eng
fra
pes
lav
dan
urd
pbu
tur
sun
als
eng
rus
por
ita
sun
hye
tam
est
est
kir
cor
hin
srp
hrv
guw
pan
pol
gle
rus
tet
nds
deu
eng
fao
eng
eng
sun
sun
nno
rus
rus
pes
swh
pes
urd
fin
snd
tgk
nds
fra
guw
rus
kir
sun
fri
ori
fra
eng
sun
hin
hin
fri
hin
lav
sun
swe
eng
guw
diq
rus
sun
sun
guw
kir
slv
sun
sun
arb
kan
eng
eng
kat
pan
arb
fin
vls
sna
sun
sun
heb
cat
pol
isl
ben
sun
heb
sun
rus
rus
eng
fao
heb
glg
cat
arb
arb
fur
ell
slk
mal
quh
sun
lit
pol
sun
fin
sun
hin
srp
lav
por
hin
ydd
kan
gla
arb
tha
rus
mlt
sun
slv
eng
lit
mal
sun
rus
tel
hsb
lao
hin
sun
mlt
afr
sun
hin
rus
guj
swh
azj
kmr
hin
urd
tgk
pbu
nav
lao
hin
fra
pes
deu
kat
plt
guw
sun
kir
khk
rus
fra
pes
lav
mya
pes
sun
ces
eng
lav
diq
fri
mrj
ton
por
tur
sun
gla
eng
swh
cat
nso
eng
src
afr
urd
nds
eng
som
kan
ind
urd
pol
sun
slv
fao
vls
nso
sun
rus
slk
epo
cat
fur
hin
gla
nds
hun
amh
rus
rus
pes
pes
rus
ltz
fra
arb
ukr
deu
tel
eng
eng
kan
cmn
dan
swh
pol
eng
tur
hin
eng
por
pes
gaz
nds
fri
ita
fra
sun
hsb
nso
sme
fra
eng
hrv
afr
khk
ukr
ces
khk
nds
tur
nds
afr
rus
lmo
kmr
hin
sun
deu
sun
sun
dan
eng
kat
pes
ell
dan
rus
rus
sun
tur
tur
tur
ben
rus
ben
pes
mkd
ces
gug
rus
eng
fri
tuk
tur
bak
eng
eng
sun
pes
azj
fri
src
ukr
oss
mri
sun
fra
eng
afr
fra
gle
fra
rus
nno
est
eng
ben
khm
lin
afr
ast
lit
eus
cym
lin
mly
sun
lao
eng
afr
kin
fra
tha
slk
epo
nob
lit
eng
sun
ben
srp
eng
rus
sun
vie
cat
ton
deu
snd
eng
bel
ton
swe
fri
swe
sun
ben
fra
eng
kan
eng
eng
tur
hin
rus
sun
quh
fra
eng
fra
vie
glg
fur
csb
khk
hun
por
eng
som
eng
eng
eng
lao
epo
lmo
nds
sun
arb
sun
eng
por
kir
deu
tat
sun
hsb
hin
kir
csb
ben
sun
yor
sot
tat
ind
ben
bel
rus
fra
hin
fin
lav
tur
oss
fra
hat
eng
lmo
hin
fra
wol
sun
swe
fri
urd
tur
deu
kmr
ces
cym
fra
eng
deu
als
bel
arb
hsb
tur
ben
mly
sun
fra
sun
lnc
arb
eng
afr
est
hsb
fra
diq
srp
fin
pol
sun
cat
tha
gla
hau
snd
eng
nds
sun
por
gaz
cmn
nav
udm
sun
sun
tet
urd
lit
tel
guw
tat
eng
eng
est
tam
ang
fra
fra
urd
hin
bel
nso
hin
frp
cym
sun
sun
afr
fra
hin
sun
rus
hsb
sun
sun
heb
bel
vls
rus
nno
xho
pbu
rus
rus
sun
sun
arb
rus
ces
kir
eng
sun
nld
tur
som
eng
lit
dzo
hrv
mkd
bak
rus
cat
fur
hye
glv
rus
fra
wol
swh
guj
hin
rus
rus
tuk
sun
nob
guw
eng
sun
urd
eng
epo
eng
sun
eng
mya
eng
kir
nds
sun
eng
sun
urd
ast
arb
dzo
pbu
pes
rus
als
kbd
sun
lav
pol
sun
glg
nds
ang
vie
eng
srp
eng
nob
fin
sun
fin
eng
glv
sun
snd
arb
sun
bul
eng
fra
deu
urd
sun
fur
ltz
lin
fra
kaz
epo
tuk
tha
rus
ukr
arb
gle
swe
eng
pan
fin
eng
sun
swe
mly
sun
ben
tuk
tur
amh
guw
kir
sot
khk
cor
ukr
sun
sun
fra
pan
eng
khm
sun
tel
por
eng
nso
bul
sun
fri
pes
mya
por
nds
rus
sun
tgk
nob
fur
nso
deu
hin
eng
eus
eng
nds
lnc
bul
glv
bre
hin
eng
eng
nob
sun
udm
guw
pes
hun
mal
eng
pan
rus
pes
sun
mal
rus
nso
eng
scn
swh
deu
hat
dzo
sun
ind
rus
eng
eng
glg
swe
fur
deu
nds
wol
rus
sun
hin
asm
nav
pol
arb
guw
sun
sun
ceb
hin
eng
nds
deu
pes
hrv
nds
eng
pol
sun
azj
cym
sun
hun
tet
arb
rus
kin
swe
sun
eng
pol
eng
eng
sun
est
sun
rus
sun
eng
khk
deu
tgk
rus
afr
khk
pbu
eng
eng
eng
nob
sun
kat
diq
nds
eng
vec
glv
eng
rus
eng
kat
eng
diq
hat
som
glv
fri
quh
deu
eng
som
udm
fri
fra
cat
rus
ces
eng
eng
tgk
rus
ces
hau
kir
sun
diq
hsb
kbd
slk
deu
ori
vie
mlt
nds
bak
rus
eng
por
ydd
slv
ydd
snd
swh
mkd
tet
bxr
slv
pbu
hrv
bak
deu
tuk
mkd
urd
sun
eng
tam
sun
hsb
eng
hau
sun
fao
vec
sot
guw
bel
eng
vie
sun
eng
bxr
eng
csb
pol
khk
fra
sun
rus
sun
rus
ori
glv
eng
ang
eng
mya
ind
rus
asm
cat
swe
hrv
eng
sun
hin
eng
tur
ori
sun
fra
wol
eng
kmr
epo
sun
rus
kan
eng
gle
nds
pes
pes
nso
eng
dan
quh
nds
som
bak
eng
swh
tgk
epo
por
nso
fao
arb
fra
deu
oss
nld
azj
fra
ben
udm
snd
cat
deu
eng
hye
rus
ces
lnc
eng
lao
azj
mly
fra
gla
kan
sun
eng
hsb
rus
mly
sun
eng
slk
nds
ydd
ori
bak
est
nso
eng
hsb
sun
eng
tur
gla
fri
eng
deu
rus
arb
pes
cym
fra
pes
ast
isl
hrv
ydd
khk
dan
sun
eng
guw
eng
dan
por
sun
guw
sun
guj
tuk
ori
eng
plt
snd
hin
pes
khm
fri
bar
tam
tur
sun
sun
deu
sun
hsb
sun
hin
dzo
sun
sun
sot
eng
fra
tam
sun
bel
wol
mal
sun
eng
eng
swe
cat
tur
rus
bak
nds
frp
heb
kaz
mal
urd
guw
tam
kan
bel
mkd
eng
eng
asm
ita
rus
fin
fao
bul
glg
sun
pol
eng
ben
hye
hin
rus
eng
rus
sun
eng
sun
sun
dan
eng
ydd
sun
rus
swe
khk
rus
por
tuk
pes
hrv
mya
glg
rus
swe
sot
bak
kbd
lin
kan
eng
eng
mya
hrv
ukr
rus
hrv
lug
mlt
gla
pes
nds
lit
sun
pes
slk
rus
glv
slv
fao
glg
guw
eng
wol
vie
sun
sun
tgk
arb
sun
hin
sun
rus
sun
sun
eng
eng
pol
sun
lav
rus
azj
pes
eng
epo
gle
azj
est
ben
slk
rus
guj
wol
deu
guw
ang
arb
cat
glg
sun
fra
fra
deu
arb
sun
sun
vls
fra
lav
dan
cat
ben
kat
sun
hsb
ces
mkd
sun
fin
nob
fri
sun
sun
cym
deu
pol
epo
eng
lit
sun
deu
eng
mly
tha
bel
sun
tat
sun
rus
afr
nob
heb
nds
rus
eng
arb
hin
amh
sun
rus
eng
tuk
guw
fra
sun
rus
eng
lit
eng
guw
eng
nds
deu
pol
hin
sun
xho
tur
kir
por
cym
gaz
sun
sun
amh
rus
rus
rus
lit
nds
deu
lav
eng
lin
lav
sot
por
khk
por
guj
sot
fra
srp
khk
hye
kin
fin
srp
fra
fra
kin
hin
sun
rus
fin
fra
sun
eng
sun
arb
nds
deu
slk
guj
mlt
fra
hin
ell
bel
lao
sun
deu
por
snd
oss
diq
srp
slv
eng
fra
afr
afr
pol
srp
hin
kan
sun
nds
guw
ita
ukr
deu
fra
hin
mal
urd
eus
yor
sun
rus
nds
cat
hrv
ell
mri
azj
gle
hun
kir
nno
fur
cat
hye
rus
rus
nds
rus
fri
eng
sun
bre
pol
als
tur
quh
rus
diq
eng
slv
cym
bak
gle
eng
sun
nob
por
snd
rus
swe
pol
tam
por
udm
fra
diq
nds
tur
guw
mly
bxr
dan
hil
sun
slv
guj
guw
azj
sna
por
bel
vie
arb
fao
rus
urd
hrv
nds
por
eng
asm
rus
quh
eng
urd
sun
fra
hin
som
fur
gle
sun
hrv
kir
swh
ang
amh
sun
eng
sun
sun
isl
bel
nds
nds
pes
arb
eng
ces
urd
vie
bel
hrv
ton
eng
eng
fra
pol
tgk
eng
hin
nds
ton
tur
arb
cat
guw
lav
sot
est
eng
sun
bel
kir
eng
kmr
nds
eng
cat
nds
hau
hrv
eng
xho
swe
fur
ton
sun
gla
hsb
srp
sun
eng
slv
wol
sun
hrv
roh
guw
hat
dzo
afr
ukr
mal
eng
tuk
gla
sun
swe
diq
eng
hrv
ton
sun
swe
lnc
nno
khk
asm
sun
hin
eng
hin
kat
fra
sun
nno
fri
ang
fra
kir
gle
dan
amh
arb
hin
khk
kbd
rus
bel
por
fra
lad
fra
eng
cor
por
src
sun
ydd
fin
nmf
guw
eng
cym
sun
cat
eng
sun
nds
tur
khk
plt
tur
pol
eng
eng
tur
fin
sun
eng
srp
fra
vls
som
eng
vls
bel
pol
ydd
pes
slv
hin
rus
nno
pan
diq
arb
fra
ces
fra
ton
tur
mri
pes
eng
sun
tuk
fra
eng
vie
sun
src
tuk
snd
hin
swh
eng
cmn
tur
rus
tam
fra
fra
gaz
eng
eus
arb
deu
dan
rus
eng
por
ton
rus
tgk
rus
eus
fin
ces
hin
fin
eng
glv
mya
urd
afr
mya
mly
eng
eng
guj
bre
pol
sun
eng
ton
arb
por
eng
nob
swh
rus
sun
eng
bel
swe
kat
eng
cat
eng
kir
ben
fur
kir
eng
eng
sun
vls
pes
deu
sun
hin
sun
fra
fri
fin
tam
eng
eng
por
nob
hrv
sun
ben
hau
lmo
eng
eng
pes
cat
tgk
sun
tgk
eng
ces
eng
sun
slv
heb
fra
pan
hin
mal
fra
vec
arb
ces
ori
slk
nds
sun
lao
sun
kat
fra
pes
hin
rus
glv
eng
por
csb
hsb
nav
sun
est
hin
scn
fur
eng
sun
sun
tur
khk
guw
als
rus
eng
fin
guw
ori
quh
sun
tgk
tuk
swh
ssw
dan
diq
eng
arb
lmo
rus
lao
ton
afr
rus
sun
eng
eng
udm
por
fra
fra
diq
sun
guw
hin
pes
ben
ast
als
kmr
sun
cat
eng
cat
fra
kan
tat
fra
kan
sun
slv
sun
fra
slv
pes
kbd
gla
deu
fra
pan
hat
khk
rus
ces
kat
lnc
urd
pol
hin
eng
sun
bel
guw
guw
ydd
hat
hin
rus
nso
tur
sun
tat
sun
dan
mal
tel
sun
eng
dzo
hat
fao
pol
kir
est
hin
sun
wol
kir
deu
glv
tam
hin
nds
fao
tam
sun
lav
khm
lin
fra
nds
glv
cym
cor
tel
eng
cym
eng
ang
sun
eng
sun
khk
pan
fra
hrv
zul
eng
som
als
asm
sun
rus
pol
khk
sun
eng
gsw
zea
eng
nds
sun
deu
mal
urd
mal
cmn
ydd
eng
hrv
ell
sun
deu
eng
hin
ell
sun
sun
hin
guw
nds
eng
ukr
eng
gug
hrv
khk
sna
eng
urd
por
mkd
fur
kir
pan
kan
dan
mlt
diq
sun
guw
hin
fin
ast
est
lmo
nds
nds
eng
sun
oss
wol
rus
lao
eng
lav
glg
hsb
sun
sun
hun
ces
tet
por
hin
sot
guw
guw
pol
eng
hin
slk
dan
als
bel
mly
tur
sme
som
ben
eng
cat
glg
kat
khk
fin
lad
nds
deu
isl
pan
eng
arb
eng
lit
gla
afr
cat
eng
sun
kir
dan
snd
urd
sun
nds
urd
rus
fra
lao
hsb
por
glg
mlt
eng
lnc
khk
nds
bel
hin
eng
por
hin
sun
ces
cat
fra
tuk
nso
sun
zul
guw
deu
nds
urd
urd
rus
eng
tam
mri
gaz
tel
eng
hin
eng
quh
arb
fri
afr
nso
afr
ori
frp
deu
rus
sme
ydd
rus
eng
eng
hrv
nds
arb
dan
tet
por
urd
rus
deu
sun
nno
epo
arb
ell
fri
hin
ltz
por
nav
slk
lin
srp
nds
pol
kan
por
mlt
cat
eng
sun
sun
kir
tur
sot
dan
sot
eng
eng
kir
deu
por
por
hye
hye
pol
kan
hsb
eng
sun
pan
hsb
ori
vls
bel
hrv
kan
sun
nav
dan
por
lav
rus
ben
hrv
cat
eng
sun
guw
mal
ast
arb
deu
gla
tam
pes
asm
lav
rus
eng
lit
eng
quh
csb
sun
por
fra
hat
sun
eng
hin
sun
eng
sot
eng
eng
sun
srp
csb
ces
khk
tel
deu
sme
eng
srp
ces
eng
eng
tur
cat
eng
sun
sun
mlt
epo
eng
rus
pol
gug
eng
kan
eng
hat
eng
nds
arb
mal
bel
rus
sun
sun
sun
kat
kan
eng
fao
guw
slk
kir
fra
gle
kir
fra
nds
hin
eng
tet
khk
xho
eng
dan
rus
urd
afr
nds
rus
lao
glv
nno
snd
rus
rus
pol
kbd
ast
guw
ind
rus
mri
khm
lav
hat
nav
tuk
src
ltz
khk
ben
fra
rus
pes
ell
tur
ori
lao
sun
udm
kbd
khk
oss
lit
als
pes
rus
arb
hrv
khk
kmr
rus
hin
por
dzo
urd
sun
ell
eng
fra
tha
mkd
pol
rus
rus
ton
bre
por
glg
fin
lin
eng
por
khk
guw
nds
quh
sun
oss
sun
sun
eng
eng
wol
kan
sun
rus
eng
nds
sot
eng
cos
hin
sun
guw
hin
fra
diq
gug
cat
sun
sun
guw
sun
pes
sun
mri
arb
hrv
ita
lav
eng
lmo
fra
sun
eng
ton
ukr
rus
mlt
fin
kan
rus
tgk
ces
gla
sun
heb
kin
kbd
eng
est
hin
rus
eus
swh
eng
khk
rus
guw
lit
guw
khm
rus
bxr
guw
nso
frp
scn
khk
guw
lit
eng
mkd
dan
eng
cat
asm
por
kir
nob
est
lav
sun
tuk
csb
lit
ori
eng
tur
eng
sun
dan
deu
tur
lav
eng
rus
hil
guw
afr
cym
hin
srp
pan
pbu
ydd
lit
hin
vie
lad
pes
eng
rus
eng
rus
pes
eng
sun
eng
hsb
rus
mlt
tzm
glg
deu
lav
urd
pan
lav
ces
pes
rus
sun
dan
fra
tur
nob
nld
sun
hin
hin
rus
gug
tel
rus
sun
hye
fao
som
rus
eng
sun
eng
sun
mkd
hrv
eng
snd
vec
swe
slk
eng
eng
eng
sun
mya
guj
deu
rus
snd
hrv
sun
fin
ltz
tet
khk
fur
guj
afr
arb
ell
eng
kir
afr
hil
rus
mri
hin
ben
rus
urd
lit
arb
heb
swh
vls
fri
fra
fra
tet
hin
deu
rus
kat
afr
ben
guw
guw
eng
fur
ukr
als
eng
eng
fra
lit
hin
khk
eng
afr
hrv
nds
fin
sun
gsw
bak
sun
fra
mri
eng
kat
hrv
eng
eng
mkd
ast
tur
khm
lav
gaz
nno
mkd
zea
kan
eng
lmo
arb
dzo
ast
eng
sun
fra
kat
rus
nso
tur
fao
csb
lad
sun
tgl
khk
ori
rup
pes
nob
nds
eng
eng
eng
slk
hrv
guw
lav
guj
sun
ces
als
eng
eng
swh
dyu
eng
eng
deu
glv
kat
eng
hsb
tat
snd
hye
ori
sun
eng
guw
slv
azj
eng
eng
sun
eng
lmo
ori
eng
bre
por
mkd
mya
arb
fra
lad
sun
slv
fra
ton
mal
gla
lav
dan
kir
pes
azj
nds
rus
guw
kir
fra
fao
sun
sun
hin
deu
sun
urd
gla
bel
sun
pes
nds
por
mya
vie
mya
nds
nso
eng
eng
hin
vls
guw
glg
tuk
eng
lug
sun
kmr
eng
bak
dan
eng
tam
eng
eng
amh
hsb
tur
scn
glv
eng
vls
eng
sun
nno
kir
ukr
tel
kir
mkd
mal
kin
sun
ukr
ben
eng
slv
hrv
tha
ltz
sun
lit
deu
hye
eng
snd
glg
urd
lao
eng
rus
sun
eng
por
mya
dzo
sun
quh
rus
pes
rus
cym
guw
bel
eng
als
lit
scn
lav
sun
cat
lit
deu
eng
guw
eng
mri
rus
gaz
fra
sun
nds
sun
mlt
fra
pdc
amh
lav
swe
por
pan
rus
eng
sun
sun
nds
lav
tuk
fri
azj
eus
deu
hrv
por
rus
eng
guw
rus
kat
pes
pes
tel
khk
sun
eng
kat
eng
sun
kaz
kbd
hin
lnc
pol
sun
wol
rus
urd
rus
gaz
eng
eng
nob
mlt
sun
lav
sun
nso
arb
eng
sun
ces
cat
deu
fra
sme
rus
sun
azj
eng
afr
eng
azj
hsb
mlt
deu
fra
eng
ces
eng
fra
rus
rus
eng
sun
guw
nso
kat
eng
rus
lmo
eng
tur
sun
tur
hrv
swe
swh
ton
diq
tur
hin
sun
hsb
hin
eng
lav
ben
rus
bel
afr
lit
guw
sun
fra
tha
fra
kin
sun
sun
slv
kan
eus
gla
eng
por
nno
deu
por
kir
hin
fur
khk
hin
fra
khk
tur
pes
eng
tat
tur
ben
urd
nav
eng
guw
cat
hun
mya
lit
eng
nno
ben
ukr
slv
eng
gug
mri
eng
epo
tha
afr
deu
lav
srp
dan
mkd
eng
arb
hin
kan
sun
fra
swh
eng
fra
tel
sna
guw
tha
guw
eng
ukr
hin
arb
eng
kir
eng
als
csb
sun
nno
eng
tur
sna
eng
khk
hin
sun
pol
rus
por
pes
sun
dzo
deu
sun
lmo
ton
urd
eng
eng
rus
nld
sun
urd
cym
eng
nso
hat
glv
ell
slv
sun
sun
fri
oss
zea
rus
sun
sun
amh
src
rus
eng
hin
som
khk
hin
sun
heb
fra
eng
fra
sun
ang
cat
tel
fri
slv
gla
asm
dan
eng
gle
bak
amh
kbd
arb
nno
slv
urd
bak
scn
lit
rus
ayr
sun
rus
guw
sun
gaz
udm
sun
pes
hin
cat
epo
deu
kir
tur
cym
afr
nds
por
slv
pes
slk
mly
rus
eng
kat
afr
ita
khk
sun
por
ces
nso
eng
rus
pan
mlt
mkd
csb
tur
tuk
nds
vls
nav
frp
mya
tam
amh
swe
nav
hye
nav
eng
guw
slv
eng
hye
pes
hin
eng
slv
tur
guj
kir
nob
cat
pol
eng
sun
sun
ang
eng
sun
lit
sun
ydd
rus
sot
ltz
lao
arb
sun
kir
sun
sun
eng
ang
swh
urd
mlt
tam
mkd
quh
kir
oss
urd
swe
cmn
sun
ukr
sun
ukr
tha
glg
fra
tuk
ukr
eng
deu
arb
eng
afr
slv
hin
epo
dan
arb
hin
nds
eng
tur
guw
ydd
eng
eng
kat
udm
hin
afr
eng
dzo
fin
guj
guw
kir
glg
glg
kat
eng
nav
eng
hrv
sun
mal
sun
csb
mkd
arb
sun
tha
bel
sun
rus
fra
eng
sun
rus
hrv
sun
hau
sun
nds
gsw
eng
rus
eng
hin
gsw
arb
cym
guj
por
nds
kmr
pol
slk
arb
eng
plt
fri
guw
sun
sun
nso
hin
tam
pes
glg
eng
tur
khk
sun
gaz
kir
sun
slv
por
gug
sun
eng
pes
kir
cym
slv
kan
fao
pes
swe
eng
ces
ben
gaz
ukr
kaz
eng
eng
gsw
slk
kbd
quh
guw
afr
eng
nds
por
por
hrv
nds
ces
rus
hin
mlt
hin
bel
plt
nob
sun
gug
guw
nso
sun
fur
eng
bak
hun
fin
deu
dan
est
pol
eng
mya
tuk
udm
sun
rus
rus
sun
fra
als
sun
rus
ell
nso
hin
swh
tur
oss
lav
dzo
mlt
tel
quh
fao
sun
sun
eng
lin
eng
eng
guw
eng
frp
kbd
por
epo
sun
eng
isl
afr
hin
eng
slv
nob
mya
hin
rus
nds
kan
hin
rus
slv
rus
hin
mri
pan
sun
nds
sun
pol
hin
eng
fra
slv
hun
kir
urd
azj
rus
rus
sun
wol
pan
eng
nob
deu
eng
sun
hrv
rus
vie
sun
eng
hun
nds
lit
fra
ces
fra
ces
hin
zea
rus
eng
pes
sun
sun
rus
eng
urd
fra
bak
pes
sun
nds
mlt
nds
hin
ind
pes
fur
amh
nds
eng
eng
eng
rus
fur
plt
guj
ces
sun
sot
nds
sun
cat
gle
kat
lav
sun
sun
rus
bak
eng
deu
rus
sun
hye
epo
ita
por
eng
snd
amh
dzo
cat
eng
eng
ori
rus
rus
fra
epo
glg
fra
deu
kat
por
kan
eng
pbu
mal
eng
diq
eng
fra
udm
swe
sun
cmn
guw
tuk
ori
pes
arb
nds
eng
sun
kat
deu
swh
kan
deu
por
wol
fra
eng
bel
cym
kir
rus
pes
ces
glv
zea
afr
eng
hin
ces
eng
oss
sun
hin
rus
mkd
amh
est
kat
asm
sun
guw
ori
fra
sun
deu
urd
swh
fra
eng
eng
tgk
nav
nso
rus
khk
fin
eng
eng
nld
tur
swe
fra
eng
afr
tur
eng
som
eng
por
kmr
urd
eng
ibo
eng
por
pes
sun
tam
epo
rus
rus
azj
eng
eng
amh
arb
ang
lao
nso
tuk
tam
khk
rus
mlt
sun
lav
urd
lit
deu
nds
hrv
sun
khk
cor
sun
ukr
sun
ydd
tur
guw
azj
khk
hin
guj
nds
kaz
rus
tel
ydd
heb
lua
urd
dzo
hin
sun
pol
mal
eng
hrv
epo
snd
gug
rus
nob
eng
dan
guw
eng
eng
ori
nso
ayr
gaz
ukr
gle
hrv
swh
pes
cat
eng
hye
afr
sun
rus
ibo
eng
slv
fra
tur
hin
cat
pol
sun
hat
rus
ltz
pes
gaz
nds
sun
gla
ang
guw
urd
tur
guj
urd
eng
eng
sun
vie
ukr
khk
swh
deu
ind
lit
fra
rus
fra
rus
est
fra
fra
lit
pes
eng
amh
hin
tur
slv
ces
tur
sun
bre
eng
fra
nds
udm
azj
hin
eng
nds
hin
tha
sun
som
afr
guw
urd
rus
lin
rus
pes
tha
eng
nds
urd
fri
fin
por
eng
rus
csb
sun
hin
arb
arb
eng
por
fra
eng
kat
pbu
sun
kmr
ast
azj
eng
eng
sun
mal
por
lao
rus
khk
rus
arb
khm
arb
tam
ori
fra
ori
kan
eng
udm
afr
oss
sun
eng
rus
hin
ind
deu
ces
fra
est
fin
slk
tel
eng
kat
pol
gle
est
nds
ydd
sun
mlt
kin
cmn
mly
sun
eng
deu
arg
tsn
snd
nds
sun
mal
rus
cat
hin
tur
pol
snd
mri
yor
eus
wol
lao
sun
tuk
arb
mlt
slk
pbu
mly
bel
udm
pes
urd
pes
som
ydd
tha
eng
glg
pes
guw
sun
sun
nob
eng
eng
epo
csb
tet
azj
urd
fra
sun
rus
rus
cat
guw
src
eng
guw
sun
por
guw
kbd
ayr
cat
rus
fra
eus
eng
sun
glg
hin
guw
guw
asm
guw
rus
lit
mly
pes
eng
fra
ces
rus
cos
por
est
sun
sun
kaz
epo
sun
afr
tgl
azj
urd
por
cat
sun
nno
rus
rus
rus
ltz
rus
deu
guw
kir
ces
cos
ltz
ukr
gaz
nld
nds
eng
eng
guw
sun
srp
srp
nav
hrv
sun
azj
sun
hsb
diq
deu
fin
est
heb
urd
sun
eng
sun
nav
ben
snd
hrv
guw
kan
eng
vie
eng
glv
lad
eng
sun
bel
sun
ydd
eng
guw
eng
vls
eng
afr
hin
swe
sun
sna
asm
als
dan
eng
lav
lmo
tur
ell
hrv
snd
guw
guw
guj
eng
rus
epo
est
cat
lav
por
slk
sun
fra
eng
hrv
eng
hin
hin
hin
mya
lug
sun
fra
snd
rus
eng
gle
kir
urd
tur
pan
eus
gug
guw
cat
pes
hat
kaz
rus
eng
fra
rus
por
urd
rus
eng
hin
sun
glv
bxr
tgl
eng
som
pol
fra
tam
eng
sot
fra
gug
pol
sun
hin
est
kir
kir
fin
eng
sun
tur
eng
slk
hin
sun
eng
fra
fra
sun
fra
bre
ell
lin
ces
sun
swh
fra
fra
kat
eng
eng
sun
vec
rus
ukr
tha
tgk
ukr
sun
slv
ell
slv
kan
tur
sun
kat
udm
lug
tur
sun
nds
fri
hin
pes
tur
guw
sun
ben
eng
nso
cat
arb
mkd
eng
afr
rus
rus
ltz
eng
tgl
eng
nav
fri
nob
hin
sun
bel
eng
glv
lnc
asm
cmn
oss
kir
gaz
fri
sun
guw
azj
pol
deu
lad
ltz
rus
quh
eng
arb
srp
sun
sun
epo
khk
ukr
eng
fra
lug
rus
cos
eng
por
som
rus
mal
fao
fri
vls
sun
guw
bel
ton
gug
pol
rus
arb
glg
tat
tur
fra
eng
rus
rus
arb
sun
swe
gaz
glg
hrv
fra
hin
bel
tgl
sun
eng
fra
hin
gle
kmr
kat
nob
nds
fri
ukr
sun
sun
guw
rus
guw
cym
hsb
eng
sun
sun
ita
khm
sun
sot
fri
hat
ukr
lao
sme
sun
tha
hrv
urd
nds
eng
hun
eng
sun
nds
eng
rus
ces
kan
sun
sun
tur
fao
por
eng
eng
arb
sun
lit
khk
srp
epo
slk
sun
sun
sun
est
sot
sun
eng
fra
dan
est
eng
eng
por
guw
kat
als
rus
guw
sun
asm
sun
guw
ltz
fin
lit
guj
pan
sun
rus
hsb
rus
slv
est
por
khk
hin
eng
fra
tur
tuk
fao
hin
nds
slk
lit
oss
est
isl
cym
guw
rus
gle
rus
sot
zul
csb
hin
eng
eng
eng
kat
vls
eng
mya
por
tsn
sun
deu
mlt
azj
cos
sun
gaz
mri
lin
glg
ukr
afr
bul
kat
eng
ydd
deu
por
pes
nds
mri
pan
guw
ukr
rus
est
eng
urd
kir
sun
sun
eng
eng
eng
eng
sun
nso
kir
hsb
eng
fra
eng
deu
kan
lav
sun
urd
fri
hin
urd
nds
sun
ltz
ces
tur
mkd
azj
udm
sun
eng
hin
hin
slk
hrv
eng
sun
urd
quh
ben
nso
als
pes
tel
eng
gla
kbd
hin
est
eng
sun
tet
sun
nav
pes
tat
oss
eng
cat
epo
guw
udm
hin
ukr
eng
azj
hun
sun
afr
rus
por
pes
afr
kin
deu
ces
csb
ori
khm
lit
sun
lit
ood
cat
sun
eng
eng
heb
ast
nds
deu
sun
gla
rus
pol
hye
rus
eng
fra
hin
nno
snd
sme
sun
gle
fao
tur
urd
fri
eng
ydd
tha
eng
glv
eng
khk
urd
ben
por
vie
eng
sun
hin
kat
mya
bak
eng
lav
eng
rus
tur
ori
lav
dan
kbd
mya
dan
ton
lav
sun
hsb
hat
kmr
pbu
sun
eng
hin
csb
arb
ell
rus
nds
eng
sun
tat
pbu
cor
nds
nds
eng
pes
scn
amh
mri
sun
lav
kir
deu
guw
mlt
tel
pes
rus
sco
urd
tuk
nds
vec
pol
sun
eng
eng
eng
rus
slk
khk
sun
kat
hye
bel
rus
nds
tgk
deu
srp
tuk
eng
sun
hun
hrv
nds
fri
eng
sun
kir
dzo
deu
eng
amh
tur
sun
kir
fur
sun
lit
lit
bak
pes
tur
sun
bre
rus
kir
yor
kat
hrv
eng
rus
swh
fra
hin
sun
guj
por
rus
eng
eng
rus
fra
gle
hrv
kaz
pes
ben
ori
lav
som
sun
pes
nav
eng
urd
fra
urd
fra
sun
tur
pes
sun
als
ben
eng
eng
eng
kan
eng
diq
heb
dan
tam
som
rus
hin
por
kmr
rus
ces
eng
rus
csb
tgl
lit
eng
fin
nld
nds
mya
fra
nso
src
sot
tur
ces
lmo
urd
por
lav
sun
sun
dan
eng
mri
bre
srp
eng
hin
glv
nds
mri
swh
pes
nds
rus
snd
fra
cmn
ori
cat
est
slv
lug
tam
sot
deu
guw
fra
mlt
sun
por
deu
lav
sun
sun
eng
sun
azj
nob
yor
isl
bak
sun
sun
guj
eng
fri
tur
eng
cat
kat
rus
cmn
hin
hin
mkd
lao
hin
nav
hin
sun
urd
eng
sun
nob
nav
hin
cym
kan
hrv
plt
fin
hrv
kmr
eng
nds
asm
deu
vls
oss
por
udm
rus
eng
lnc
rus
khk
arb
bre
hun
dzo
ell
sun
diq
rus
tha
ori
eng
cor
rus
est
cat
swe
kir
tur
nds
nds
sun
hsb
kaz
kan
hsb
lav
als
eng
kmr
nds
sun
fri
lav
nds
bel
swe
swe
eng
sun
hye
nob
eng
nld
hsb
mal
ell
eng
arb
pan
hsb
fri
deu
tur
eng
eng
deu
cat
sun
fra
hin
rus
ces
dzo
nds
lin
eng
pes
slv
ind
lit
guj
asm
eng
nds
ydd
rus
eng
isl
est
fra
kat
rus
eng
glg
fri
fra
rus
hin
nds
ces
afr
khk
eng
tet
eng
bel
sun
bre
fra
rus
hrv
eng
wol
rus
glv
gle
guj
ben
hin
urd
khm
swe
tur
pol
mal
cat
guj
ces
tur
deu
por
sun
bak
rus
nds
sun
sun
eng
sun
hun
mri
kmr
por
khk
sun
kat
gaz
dan
eng
bak
ben
sun
dzo
wol
pol
eng
khk
slk
ben
ben
ces
vec
sun
rus
amh
eng
hrv
pap
rus
khm
eng
lin
hin
dzo
lao
sun
pes
swe
ben
kir
rus
bak
guw
est
glv
sme
hrv
swe
cym
nds
pol
kan
rus
rus
vec
sun
deu
nld
nno
yor
eng
scn
nob
eng
azj
als
rus
sun
eng
guw
mri
rus
sun
hau
eng
dzo
fra
lug
eng
lav
epo
nno
urd
epo
sun
eng
heb
ton
eng
tha
mal
bak
hsb
eng
fur
kat
sun
cat
sun
hin
hin
isl
pms
fra
eng
nds
sun
deu
pes
fra
fri
hat
srp
hin
rus
afr
eng
eng
kbd
kat
ces
fra
sun
hrv
quh
quh
hun
nap
urd
deu
glv
sun
plt
rus
arb
ces
kmr
kat
ang
est
rus
kan
sun
swe
yor
rus
urd
rus
cat
pbu
ang
hin
diq
eng
guw
nds
som
urd
kir
fra
rus
hun
pol
eng
wol
eng
ben
kbd
eng
bre
hin
tat
hye
nso
diq
diq
tam
hye
gaz
azj
gug
sun
vls
hsb
eng
rus
wol
als
sun
eng
ukr
lao
udm
fao
kan
pes
nds
rus
mkd
eng
arb
khk
som
deu
swe
fra
por
rus
eng
sun
rus
heb
rus
nav
sun
tur
hrv
pbu
bak
hat
dzo
eng
bak
tuk
lug
fra
guj
diq
sun
deu
cor
kir
fra
sun
tur
gle
guw
eng
nno
kan
gla
eng
cat
deu
snd
cat
deu
eng
eng
arb
fra
azj
fao
eng
sun
pes
glv
sun
pes
fur
deu
vls
azj
sun
amh
guw
vie
sun
sun
pes
nso
ton
sme
mal
eng
eng
hat
eus
snd
rus
nno
bre
hrv
ori
afr
swe
ces
slv
deu
ind
fra
mya
vie
pes
nds
rus
fra
fra
hin
slk
lav
nds
eng
lad
eng
rus
tur
sun
rus
ibo
por
hsb
sun
sun
heb
por
rus
tur
khk
hin
ben
lit
fin
rus
sun
tel
rus
sot
urd
por
sun
sme
guw
mlt
rus
eng
rus
eng
ces
hin
hin
eng
eng
fao
sot
sun
nld
bak
hin
slv
fra
hin
eng
sme
urd
eng
eus
tel
gla
fra
eng
ast
epo
gle
cym
sun
mly
diq
tam
scn
tha
heb
eng
guw
sun
lav
oss
mya
urd
ast
vie
eng
eng
fra
bel
isl
eng
cat
nds
lnc
ori
hrv
rus
rus
slk
sun
fra
lit
azj
gla
src
eng
hsb
eng
eng
ces
arb
slv
sun
sun
dan
arb
vie
rus
src
sun
hin
rus
fra
sna
slv
sun
tur
nno
hin
rus
pes
dan
por
cat
hin
por
guj
kmr
kat
hun
nds
sun
nds
hin
sun
eng
sot
eus
rus
sun
eng
hrv
sun
eng
guw
eng
ben
csb
eng
tel
ltz
diq
eng
ces
urd
hin
eng
ben
eng
khk
vls
hat
mlt
sun
rus
por
fra
nds
hin
mkd
isl
ast
eng
fur
kat
rus
sun
hrv
cor
quh
diq
pes
eng
guw
nds
pol
rus
rus
rus
pes
fra
sun
hin
ukr
mya
eng
sun
kaz
sun
sun
pan
urd
eng
kat
urd
isl
fao
sun
heb
hun
sun
sun
fin
hin
glg
tur
som
urd
lao
cat
bre
eng
lav
urd
eng
fra
tgk
eng
urd
rus
guw
sun
swe
frp
sun
tur
rus
pes
mri
sun
sun
pan
rus
gsw
sun
sun
eng
urd
deu
hin
vls
guj
slk
gug
hil
vls
hye
cmn
khk
hsb
guw
tur
nap
tur
hsb
rus
deu
cat
rus
fra
bel
pol
hrv
urd
bxr
eng
als
amh
fin
nds
tat
urd
bre
rus
arb
fao
tur
hat
ydd
sun
khk
sna
eng
lav
eng
sun
lin
guj
kin
eng
lao
lav
rus
ukr
fra
diq
kat
sun
tgk
tuk
rus
lit
cat
guw
eng
fra
fra
sun
fri
fin
fra
swh
ukr
deu
pes
vls
mly
sun
fin
lnc
afr
eng
hin
tuk
vie
eng
lnc
rus
rus
rus
kmr
cat
hin
eng
snd
nds
kir
mly
kbd
wol
eng
fra
rus
lit
csb
sun
fri
fra
kat
cat
ben
dzo
swh
cat
slk
nds
eng
mly
sun
sun
eng
tur
guw
lnc
bel
urd
fra
sun
rus
lit
fao
urd
sun
kir
snd
rus
cym
fra
epo
hun
kat
eng
slv
dan
guw
udm
lao
slk
hrv
ina
sun
pan
swe
mlt
ltz
ell
pes
epo
fra
deu
kaz
sun
ita
est
snd
kmr
sun
slv
urd
eng
slk
eng
sun
slk
eng
afr
kan
sun
eng
eng
kan
rus
tur
sun
sun
rus
sun
als
hun
fra
glv
rus
eng
zea
heb
kat
rus
hau
pes
fin
nso
azj
eng
kir
eng
nno
glv
eng
srp
eng
heb
cat
sun
hin
ces
sun
rus
amh
sun
rus
vec
wol
fra
hye
eng
azj
sun
nso
cat
tam
oss
fri
fur
ydd
rus
pol
ben
oss
nds
tur
ori
bel
als
eng
est
sun
sun
lnc
rus
quh
sun
nds
ita
quh
glg
eng
lit
urd
guw
fra
sun
ang
rus
pes
sun
sun
fur
hin
eng
tuk
deu
sun
arb
sun
pes
kat
bxr
guw
ydd
eng
srp
khk
glg
nno
nds
urd
rus
rus
rus
khk
azj
eng
mal
rus
eng
tam
slv
tha
hun
sun
sun
hye
afr
mlt
nds
fin
mal
mly
por
pes
hrv
lav
swh
sun
eus
eng
tgl
lav
mri
eng
bel
ell
amh
rus
sun
eng
hin
hin
quh
khk
por
tur
kir
tgk
quh
hil
fri
sun
hin
fin
rus
fra
guj
eng
rus
deu
ben
nds
ukr
sun
bre
eng
nds
eng
rus
lav
pan
hin
bel
cat
sun
sun
sun
eng
gle
sun
nav
fra
bel
rus
ces
eng
kbd
nds
tel
hin
fra
mya
sun
nno
mly
pol
rus
ast
glg
eng
deu
hye
lad
kir
cat
eng
rus
rus
sun
eng
sun
eng
glg
tha
sna
rus
deu
sun
tam
deu
srp
ast
glg
kat
fra
sme
eng
mal
hin
por
eng
sun
wol
kmr
swh
sun
guw
por
sun
als
swe
sun
deu
cat
mlt
vie
hin
pol
fra
guw
rus
ben
eng
mal
nno
fra
eng
eng
eng
eng
sun
hin
isl
sun
glv
slv
eng
sun
rus
mal
lit
nld
asm
tuk
vie
nld
nob
lav
urd
sun
amh
gla
deu
bul
urd
sun
gla
pes
fin
diq
kir
ibo
tel
rus
sun
swh
sun
knc
cym
fra
kat
hrv
eng
fra
rus
est
kat
ces
nds
oss
bul
sun
eng
bak
fur
amh
deu
rus
hin
cor
eng
eng
hin
ton
urd
lao
afr
guw
kan
deu
hsb
ukr
sun
udm
kin
som
fra
eng
snd
ind
som
rus
sun
rus
pan
gla
eng
ori
fur
khk
tur
wol
vec
sun
rus
sun
cat
sun
lit
pbu
hsb
diq
hun
vie
fra
scn
rus
cos
lav
kir
vls
ces
fri
fra
sun
hin
hin
ces
ben
sun
lav
eng
eng
bel
hin
hin
eng
sna
guw
pbu
eus
kan
pes
slv
amh
kat
lit
als
eng
gle
eng
fra
lmo
fin
dan
khm
eng
tgl
dan
rus
ang
nso
eng
cat
rus
sun
por
ukr
eng
sun
deu
lav
bul
eng
eus
lnc
als
eng
rus
guw
hin
mly
glg
sun
eng
sun
sun
rus
hin
lav
hat
sun
tam
ben
sun
tha
por
hin
ben
tur
sun
fur
hin
ces
bel
cat
rus
fra
nds
vec
sun
gaz
ces
dzo
hin
rus
eng
fra
por
tur
eng
urd
slk
sun
slv
sun
eng
epo
ori
arb
eng
ell
sun
kir
eng
sun
sun
rus
sme
hin
eng
afr
fri
als
tat
guj
afr
sun
fao
fin
eng
fra
sun
sun
eng
eng
kaz
amh
hin
sme
sun
nds
eng
vls
ces
nds
slv
eng
ces
nds
ltz
urd
kan
eng
slk
pol
sun
ces
eng
rus
mlt
est
eng
sun
hin
rus
asm
ang
eng
kir
eng
fri
fra
por
lin
hrv
lmo
sot
afr
khk
hye
eng
lav
ces
urd
rus
bre
azj
som
fra
fra
bel
arb
sun
fin
guw
lav
guw
sun
rus
hin
sun
rus
swe
frp
ces
diq
pes
kmr
hin
dan
deu
eng
nso
hin
nds
eng
sun
hin
wol
guw
rus
snd
eng
ben
scn
tur
dan
eng
hin
dzo
slv
swe
eng
mlt
slv
udm
sun
guj
hin
bre
sun
vls
dzo
por
fur
deu
tur
deu
eng
hun
por
bxr
arb
eng
hin
eng
rus
sun
cat
rus
cat
slv
swe
tur
rus
glg
tha
eng
dzo
bel
rus
lit
deu
eng
pol
ukr
mlt
sun
hin
sun
rus
sun
est
diq
pol
sun
rus
ori
est
rus
ben
dan
lin
pol
sun
fri
rus
sun
eng
hun
eng
tur
azj
tur
sun
sun
sun
sun
nld
deu
eng
eng
hin
tam
fra
lin
tha
wol
arb
sun
pbu
urd
nds
ukr
cmn
kan
guw
bul
khk
fin
hin
khk
nds
asm
som
sot
sun
nds
frp
mal
eus
hin
por
heb
lao
swe
dan
nno
som
rus
guw
sun
fur
est
lit
ell
rus
rus
fur
kan
rus
rus
hau
eng
sun
dan
kmr
lav
quh
tur
khk
arb
lit
nds
eng
ton
eng
lad
fra
sun
khk
sun
cor
tur
eng
ces
rus
tuk
dan
hat
kaz
lmo
rus
ell
dan
arb
tur
gle
eng
swe
eng
lit
ltz
est
hin
eng
eng
sun
sun
ori
rus
tuk
als
gla
hin
vls
pes
csb
tet
heb
rus
cos
bel
ces
mal
pol
afr
hsb
csb
hsb
rus
fra
nav
eng
tgk
mly
sun
lav
glg
guw
lug
hsb
zul
por
sun
rus
glg
sun
pol
lav
fra
sun
eng
rus
hin
hin
eng
guw
eng
lug
guw
ben
rus
rus
sun
est
eng
rus
udm
dan
fra
sun
als
nob
sun
bel
rus
tzm
gla
por
hye
mlt
eng
hin
guw
eng
asm
lin
ydd
kaz
deu
sun
quh
fra
hsb
eng
arg
cat
pol
ces
arb
sun
sun
ben
dan
eng
quh
rus
mya
eng
bre
rus
swe
fra
udm
guw
fra
mlt
fra
lit
arb
hin
eng
sun
eng
dan
eng
urd
rus
sun
rus
tur
mlt
rus
isl
eng
sun
lao
mly
eng
bre
hin
frp
cos
rus
fra
als
fra
pol
rus
nds
lit
eng
pes
nld
fra
est
gla
rus
fra
pes
eng
csb
sun
fri
pdc
eng
slk
hin
kir
lmo
bel
sun
sun
kir
eng
hat
por
afr
afr
por
ben
nds
est
pes
asm
fin
sun
mlt
sun
som
eng
por
als
khk
hin
ydd
amh
sun
sot
sun
gaz
sun
fra
fra
deu
mya
eng
mal
urd
eus
ton
eng
fin
sun
pes
sun
lav
rus
hun
cat
fin
eng
hun
slv
sun
guw
eng
afr
sun
glg
sun
pes
rus
lmo
gug
srp
tel
tha
khm
cmn
afr
khk
som
cat
por
sun
eng
guw
eng
gle
cym
bel
rus
nob
tur
tha
fao
lnc
eng
deu
arb
hin
lmo
fra
deu
diq
eng
arb
tet
sun
fra
fao
eng
ita
fra
rus
hat
fin
urd
oss
mya
deu
eng
oss
slv
fra
hin
nds
nob
hin
rus
kmr
asm
lit
sun
sun
guw
cat
eng
tgk
sun
slv
ydd
mri
hin
ell
tha
ell
mal
eng
deu
rus
hrv
sun
ces
hrv
lav
fin
sun
hin
oss
est
srp
sun
kir
heb
eng
nds
eng
asm
sun
ukr
nds
rus
sna
tur
mkd
deu
eng
bel
swh
nld
rus
rus
pes
eng
hin
mya
fra
pan
als
ukr
rus
por
bak
guw
asm
kir
eng
tur
pol
snd
hrv
fra
deu
fra
rus
lav
tgl
hin
sun
eng
hrv
ton
afr
eng
bel
tur
slk
bre
eng
gla
eng
tat
srp
pol
sna
fra
rus
sun
tsn
fri
guw
sun
sun
afr
sun
pan
kaz
afr
pes
nds
sun
lit
tur
pes
ukr
udm
glv
deu
guw
deu
kir
kaz
amh
hin
kat
srp
sun
gsw
fin
afr
nld
pes
fra
rus
guw
azj
ven
rus
arb
kir
slv
hin
guw
eng
sun
kir
cat
rus
arb
tur
sun
fra
sun
tur
por
hin
nso
srp
cym
lin
eng
rus
sun
eng
mkd
rus
uig
deu
hin
fra
sun
nds
ayr
pes
deu
deu
eng
sun
eng
pan
sun
eng
eng
por
isl
ukr
hin
sun
eng
vie
nds
urd
rus
kir
eus
gaz
mri
gla
eng
cos
por
hin
fao
epo
nds
hin
deu
eng
sun
guw
fur
ukr
kat
eng
swe
hrv
por
sun
slk
als
guw
nav
deu
hye
khk
deu
ces
rus
deu
pis
arb
hin
rus
nno
sun
eng
pol
pes
guw
rus
scn
sot
glg
als
heb
eng
hrv
sun
sun
eng
guw
azj
nav
deu
kaz
fra
slv
dan
rus
tuk
udm
lav
cat
tha
fra
lit
hin
lao
fra
fin
rus
gle
lao
sun
glv
sun
guw
pes
pol
csb
nds
khk
eng
eng
swe
ces
sun
eng
eng
lav
fra
lao
eng
guj
rus
rus
ltz
sun
hin
guw
kat
eng
cym
fin
pes
tuk
kbd
ell
bak
sun
eng
hin
eng
dzo
hsb
eus
eng
swh
sot
por
tgk
kan
udm
sun
sna
eng
fra
dan
azj
hye
afr
deu
fra
cos
tam
sun
est
nds
epo
deu
fra
bre
pes
cat
sun
est
sun
eus
eng
hau
nld
por
isl
urd
lav
heb
kan
rus
sun
hin
sun
sot
kir
swe
fri
fra
kat
swe
sun
swe
gle
rus
kir
eng
sun
rus
som
bre
guw
lit
kat
hin
csb
fao
nav
cym
fra
sun
snd
hil
hat
fra
nds
eng
sun
eng
eng
sun
sun
rus
sun
rus
nds
sun
fra
kir
afr
tgl
sun
guw
sun
pol
pes
oss
tuk
khk
sun
pes
eng
lao
eng
hin
pes
bxr
hye
sun
afr
lit
ltz
eng
mal
tat
bel
sun
mlt
urd
slv
eng
fra
eng
arb
guw
mri
khk
sun
gug
rus
srp
sun
lao
eng
deu
cat
hat
khk
por
urd
nds
dan
guw
ukr
scn
rus
rus
arb
plt
deu
gla
amh
fri
ang
rus
pes
vls
fri
rus
nob
sun
pbu
udm
eng
ben
guw
sna
mly
sun
gla
vie
guw
eng
csb
kan
lit
guw
fra
vls
eng
vls
slv
hrv
slv
tha
rus
tel
tzm
afr
nds
ita
khk
lit
cat
eng
rus
snd
fin
lit
eng
sun
wol
eng
tel
rus
nds
bak
scn
por
bel
eng
sun
eng
sun
nso
sun
hin
rus
eng
bak
hin
rus
eus
bel
csb
amh
arb
tat
eng
guw
est
nds
bak
eng
nds
swh
tuk
rus
nno
pes
fra
gaz
sun
hat
mal
kmr
ces
hun
sot
mya
deu
sun
sun
vie
sun
nds
est
pan
ell
lit
hin
kaz
epo
fra
glg
snd
nds
ben
afr
guj
fra
nds
hat
eng
guw
eng
glg
guj
swh
rus
sun
pes
est
kaz
kmr
fur
tam
ori
por
sun
som
kir
hin
khk
hin
sun
por
ukr
ltz
sot
hin
hin
cat
rus
kir
sun
ton
pol
sun
urd
fra
vls
fra
ast
rus
snd
fra
sun
fra
sun
lin
sot
sun
ssw
tel
eng
srp
swh
udm
slv
hrv
ben
isl
eng
diq
eng
eng
guw
sot
kin
ben
sun
eng
mya
diq
fra
gug
por
fra
kir
udm
slv
sun
rus
eng
kir
guw
mya
mkd
rus
rus
hin
lug
por
lav
rus
ton
dan
fri
fra
rus
srp
fra
sun
kat
eng
als
tgk
rus
wol
pol
ces
khk
cat
sun
sun
cym
lav
fra
cat
hrv
dan
dan
eng
eng
khk
sun
vls
sun
swe
ang
mlt
urd
fri
sna
kmr
sun
sun
eng
eng
eng
lao
lit
hrv
lug
sun
eng
pbu
ind
kir
por
guw
cat
pes
glv
slk
eng
nds
slv
eng
hin
epo
ceb
dan
sun
oss
sun
guw
pes
hin
eng
tur
por
pan
tuk
swe
tur
slv
bak
sun
hin
lit
gle
snd
eng
rus
sun
sot
nno
sun
pes
tur
tur
eng
sun
rus
khk
lav
hin
ori
pan
pes
est
bel
snd
lav
swe
rus
ukr
vie
guw
glv
ben
sun
gaz
scn
rus
azj
eng
lit
urd
bel
tur
tha
pol
hin
urd
sun
deu
sun
eng
fra
sot
ces
fur
mly
eng
snd
sun
kin
amh
slv
bel
ang
sun
eng
eng
khk
fra
guw
vls
hye
cat
guj
nds
glg
diq
sme
ben
cat
sun
lao
eng
lad
sun
scn
por
hrv
ibo
hin
slv
sun
fra
tur
ukr
fri
pes
isl
hye
sun
arb
eng
eng
hin
fin
cym
eng
rus
sun
kir
tet
fur
bxr
kat
eng
kat
guw
kbd
bak
pes
nso
fra
sun
kir
nno
eng
sun
ita
hye
hsb
eng
ces
lao
fra
nds
eng
fin
tur
nob
arb
sun
pol
dan
pes
csb
eng
eng
nds
cat
tet
deu
rus
nav
sun
tam
rus
eng
nds
scn
eus
guw
fao
fra
guw
kmr
eng
nds
amh
eng
ces
nso
vie
sun
tgk
nds
eng
urd
slv
isl
pan
guw
sun
asm
amh
kir
bel
snd
hin
eng
cym
lav
afr
rus
tur
eng
kat
eus
swe
mri
sun
guw
sun
amh
nds
gle
eng
eng
snd
guw
eng
pes
tet
sun
hin
sun
heb
ori
hin
fra
tgk
gle
vie
est
cat
heb
kan
oss
sun
glv
fra
rus
fra
sun
vie
lit
hrv
swh
nds
bel
kan
bel
tur
tgk
hin
sun
lao
sun
sun
pol
afr
urd
hun
sna
gle
mal
afr
kaz
cym
hin
eng
tam
swe
guw
mkd
scn
eng
nds
mlt
nds
tuk
fra
nav
mya
wol
eng
hsb
mkd
csb
scn
fra
eng
eng
por
lit
eng
vls
lav
ces
swh
epo
rus
fra
sun
eng
sun
tur
eng
sun
ang
khk
eng
tat
eng
tur
khm
vls
kan
sun
fri
urd
kir
rus
sun
fao
sun
tam
kat
fra
hye
lav
glv
slv
rus
mal
arb
lit
lit
pes
dan
por
pan
eng
kir
sun
sot
sun
por
sun
lao
rus
deu
eng
hat
nds
kmr
urd
mya
nso
dan
eng
ces
nld
pes
sot
sun
lav
eng
lit
rus
snd
eng
nno
eng
dan
eng
mri
tur
lug
eng
hin
nds
slv
deu
pes
guw
kan
sun
pes
nno
rus
nso
lit
fra
nds
sun
hat
eng
nds
est
kmr
ces
sun
lav
rus
pes
sme
pes
guw
lin
cmn
guj
eng
nds
cym
eng
sun
kat
rus
swe
gaz
eng
kan
nob
ydd
fra
slk
ltz
fra
tur
ben
ang
pes
xho
kir
eng
eng
nds
sun
urd
kan
hil
hrv
kbd
nds
eng
ind
afr
pol
nso
isl
slv
ben
hin
rus
vie
deu
ces
gla
por
sun
hsb
fao
afr
swh
heb
tsn
als
eng
hin
epo
lmo
ben
arb
sun
tur
tha
arb
diq
swe
fra
eng
heb
eng
rus
pol
sun
rus
arb
sun
dan
guw
vie
lav
sun
guw
eng
eng
cmn
ces
hin
pcm
eng
guw
mal
khk
fin
ang
eng
arb
arb
cat
fin
swe
cos
nds
lug
por
deu
eng
eng
eng
sun
por
hin
por
swh
sme
ukr
fra
sun
ell
nso
eng
fao
tur
deu
fri
eng
cmn
sun
sun
pan
pes
kbd
pol
sun
som
fra
som
afr
eus
fra
slk
pbu
pes
cmn
rus
pes
oss
eng
tgk
guw
epo
ben
afr
nds
hsb
gla
pes
nap
eng
slv
nld
ita
src
rus
eng
frp
sun
fra
deu
lit
udm
slk
nds
sun
fin
slk
epo
hye
kan
scn
rus
eng
fao
sun
ayr
pes
fra
snd
eng
deu
pes
ces
eng
hye
ukr
nds
guw
khk
sun
fin
pes
mly
khk
pes
gla
pol
fra
fur
sun
lav
fra
lad
hin
nap
slk
eng
eng
khm
fao
azj
pes
fao
pol
slv
fur
guw
hye
slk
eng
hin
khk
slv
sun
eng
diq
ast
kab
hin
cat
dan
pes
vie
fin
sun
udm
tur
tel
oss
lit
amh
fin
dzo
eng
hin
oss
azj
swe
dan
gla
ben
dan
arb
fao
afr
sun
pes
glv
rus
glg
guw
tgk
tet
tuk
tgl
cat
glg
cat
rus
dzo
cym
nav
ces
eng
tam
sna
eng
tha
lav
sun
sun
ton
nds
hat
fao
guw
guw
ast
cat
deu
rus
epo
kat
rus
ben
hau
vec
arb
isl
nld
vec
bel
ydd
eng
mal
tur
ibo
pan
bak
sun
pes
rus
eng
hin
eng
guw
fri
sun
urd
sun
eng
urd
wol
deu
pes
sun
nld
eng
eng
urd
khk
por
nds
rus
sun
fra
afr
eng
khk
eng
amh
dzo
als
lav
ukr
fra
eus
est
fra
bak
rus
nds
guw
nds
diq
afr
fra
epo
eng
guw
mya
fra
guw
sun
urd
sun
nds
fin
tuk
fur
dzo
kat
mri
hin
arb
sun
hin
arb
vls
eng
eng
sun
eng
fao
guw
sun
azj
hye
rus
cat
sun
lit
sun
hsb
heb
arb
tuk
deu
rus
sun
amh
eng
por
ltz
sun
gla
mri
ori
nob
pes
cmn
rus
kan
eng
bak
dan
nds
snd
kmr
slv
lao
lao
nds
arb
sun
hrv
khk
sun
rus
kan
sun
deu
sun
hin
slv
ben
sun
lmo
hun
urd
pol
swe
guj
swe
fra
eng
sun
kaz
hin
sun
ukr
eng
rus
hin
rus
arb
mlt
nld
sun
slk
src
gaz
ori
fra
sun
glg
hye
kat
por
rus
fra
ydd
sot
slv
kir
mya
khk
ben
arb
cat
sun
hye
pes
rus
sun
por
kmr
mkd
bre
eng
nav
quh
sun
hrv
kan
sun
rus
fra
eng
lit
eng
eng
sun
por
eng
nob
swe
est
rus
ydd
ita
slv
rus
srp
bul
heb
hsb
rus
eng
slv
rus
eng
sun
eng
hin
eng
cym
est
kir
por
tam
nso
bel
afr
deu
nds
nso
kat
kan
glv
fra
lit
dan
eng
bak
lin
pes
eng
lnc
heb
eng
tel
sun
guw
sun
hin
vls
sun
swe
tur
hrv
lnc
quh
ind
slv
tuk
guw
ces
sun
ukr
sun
fur
est
lad
kan
ori
eng
ton
snd
rus
rus
plt
hrv
sot
arb
sun
sot
lav
fur
ydd
oss
rus
khk
eng
snd
sun
rus
arb
lmo
hun
fra
snd
sun
bel
fra
kat
pes
som
eng
pes
nav
afr
pol
kat
urd
quh
sun
rus
mlt
sun
pan
ben
khm
hin
bel
lav
fao
fri
ibo
fra
fra
kir
por
swe
cat
eng
hin
sun
tha
som
cor
swe
eng
bel
sna
ces
deu
dan
nso
eng
guw
eng
hun
sna
rus
hye
wol
bel
swe
fin
kir
eng
eng
sun
hsb
eng
eng
por
tuk
sun
sun
tur
rus
ben
sun
lav
nso
pes
eng
sun
ltz
fur
dzo
ita
sot
ori
hin
hin
tha
sun
eng
nso
ton
ang
asm
fur
scn
swe
ces
fra
dzo
eng
guw
lit
hau
eus
rus
sun
afr
fra
hin
tel
pol
fra
dan
pes
hin
vls
fri
som
eng
kan
glv
nno
ell
sun
eus
por
afr
wol
kaz
sna
gla
eng
rus
nob
sun
pes
ita
eng
hsb
ltz
bak
snd
eng
pol
sun
snd
azj
hrv
eng
sun
pol
hat
por
est
nds
eng
pes
guw
srp
som
rus
mal
rus
eng
ydd
pbu
eng
eng
vls
afr
sun
lit
deu
guj
sun
sun
por
pol
hsb
lin
por
arb
scn
rnd
ben
cat
por
hrv
ces
pes
guw
pbu
sun
hin
sun
sun
kab
mal
zul
dzo
slv
cat
hin
azj
sun
sun
tgl
urd
afr
tel
sun
ita
tet
hun
eng
ang
vie
scn
eng
hin
srp
nds
eng
ukr
ltz
sun
sun
cat
gug
kaz
rus
hrv
arb
pbu
cat
est
eng
hye
kan
kat
tel
guw
sun
rus
est
urd
eng
eus
pol
guw
sun
pbu
eng
fao
kir
hin
cos
sun
epo
arb
eng
eng
cat
eng
rus
eng
sun
kan
fra
bel
tur
sun
hin
lav
sun
eng
fra
lin
pan
rus
fur
khk
eng
guw
nno
rus
kbd
sun
rus
sun
rus
wol
rus
sun
scn
snd
eng
sun
tel
sun
rus
glv
cym
eng
nds
rus
fra
tet
diq
khk
sun
rus
ltz
fao
eng
gle
mri
pol
sun
rus
tuk
gla
kat
por
ayr
dan
sun
zul
heb
eus
cos
guw
mkd
tat
yor
bel
rus
ell
ydd
lit
eng
kbd
sun
hin
lit
sun
guw
tur
eng
ang
lin
bel
hin
bel
oss
rus
urd
eng
sun
tuk
pes
srp
eng
ast
mkd
ang
mya
urd
hin
lin
hat
rus
fra
eng
cor
sun
sun
nds
sun
ltz
glg
rus
frp
udm
eng
csb
ang
arb
lmo
ita
nds
sun
khk
oss
gla
eng
hsb
guw
sun
slv
rus
arb
por
eng
fra
bel
bak
hin
diq
guw
kin
sun
rus
lao
sun
snd
kir
fri
sun
dzo
mly
por
urd
mal
mlt
sun
fra
sun
fri
lit
sun
mlt
deu
khk
gle
hin
hat
eng
hin
kir
eng
fra
eng
rus
eng
pes
pol
nno
slk
guw
tur
fra
fur
ori
eng
fra
sna
guw
nds
guj
fra
arb
tat
rus
eng
nds
bul
deu
afr
kmr
fin
ton
est
sun
deu
sun
ydd
guw
eng
eng
sun
sun
epo
rus
eng
bak
slv
hrv
eng
sun
eng
nob
eng
hsb
rus
guw
khk
hye
eng
por
nds
eng
pes
glv
sun
tur
fra
hin
sun
ukr
cmn
tgk
nso
mal
nds
dan
rus
fur
tha
ukr
eng
hrv
fra
ukr
nld
sun
tur
fri
gle
eng
sun
sun
hin
gla
hat
gug
sun
eng
hin
epo
mkd
fur
guj
sun
sun
eng
nds
eng
est
lao
eng
eng
kin
kir
rus
slv
eng
fur
bel
azj
glv
als
guw
ces
bel
rus
swe
slv
dan
fao
sun
bak
deu
mly
eng
arb
urd
arb
cat
deu
eng
est
eng
hin
nav
rus
nds
nso
sun
hrv
gug
sun
rup
tuk
est
por
vls
pol
sun
vie
nds
arb
fur
isl
sun
tha
rus
urd
bel
rus
por
deu
tur
glv
por
nds
eng
glg
nds
eng
eng
ces
guw
bel
fra
hin
bel
eng
slk
pes
eng
eng
eng
kmr
pol
sun
eng
amh
ben
nob
nds
asm
rus
eng
pes
bel
est
fin
fri
rus
ang
ang
eng
arb
swe
lav
hrv
rus
csb
ori
tha
glg
sun
fra
sun
scn
eng
eng
hin
som
ukr
eng
slv
fra
epo
nds
deu
pol
pan
sun
isl
eng
eng
ukr
eng
tgl
kir
glv
kbd
urd
lin
swh
nld
rus
bak
pan
oss
arb
sun
gla
hin
rus
sun
eng
bul
slv
khk
ukr
sun
eng
eng
por
rus
sun
sun
fra
rus
fri
kbd
hsb
kab
tam
arb
rus
nds
hin
sun
arb
kir
afr
hat
sun
swh
fri
plt
diq
por
pes
isl
pes
src
ukr
guw
vie
eng
nno
sna
sun
eng
slk
afr
som
ton
eng
bel
eng
eng
hrv
por
sot
lit
sun
pes
eng
eng
hun
guw
rus
fra
sun
eng
nso
pol
glg
cat
rus
mkd
tat
hau
lav
hin
cmn
urd
slv
nds
heb
nds
eng
tha
sun
csb
fra
por
sun
tur
deu
rus
mrj
sun
kat
fra
snd
rus
swe
rus
ydd
nob
guw
sun
hrv
swe
urd
gle
kir
fin
hin
sun
vec
urd
sun
sun
quh
asm
tur
rus
eng
fra
bak
fri
nob
lav
hin
hin
srp
tha
nob
sun
hrv
sun
eng
ces
fra
sun
sun
nld
fra
kat
mri
tat
urd
som
hil
eng
kan
ben
rus
hin
eng
kan
nds
hin
hrv
fri
nds
fra
sun
ang
pol
khk
hin
eng
fin
som
sun
rus
heb
tuk
glv
slv
fra
deu
nds
nds
ben
eng
udm
swh
nds
sun
sme
dzo
urd
eng
lnc
sun
nso
eng
kir
sun
rus
pes
lin
slv
tel
slv
khk
hin
sun
sun
arb
sun
eng
tat
als
bre
eng
kbd
hrv
amh
diq
por
cat
rus
fra
vec
pes
eng
tgl
sun
eng
pol
sun
eng
sun
tur
por
eng
eng
rus
rus
rus
snd
eng
kir
eng
epo
deu
tam
sot
slv
lug
eng
sun
eng
cym
vec
ces
sun
por
tgl
glv
mya
swe
tur
eng
glg
tur
swh
snd
sun
bul
oss
pes
lit
rus
por
est
azj
hin
kaz
guj
sun
hin
sun
asm
urd
ces
sun
khk
eng
amh
tet
mri
kmr
guw
guj
lav
eng
sme
udm
sun
eng
urd
ton
nld
eng
fra
rus
sun
mri
sun
lav
eng
fra
swe
lin
ben
kaz
hat
eng
rus
kin
eng
hin
nds
por
khk
tel
slv
hin
ces
hun
nds
ltz
sun
prs
dzo
slv
dzo
rus
hau
lit
kat
sun
fra
mkd
cat
udm
nso
cat
por
pbu
arb
cor
guw
rus
kat
fra
sot
eng
fra
sun
hrv
eng
tha
nds
sun
eng
por
tam
est
kir
tur
sun
scn
tur
lit
eng
sot
eng
urd
sun
rus
nds
deu
dan
arb
ayr
afr
kir
eng
ell
tat
tel
eng
por
urd
fra
hrv
glv
hye
tgk
tzm
arb
ces
eng
sun
eng
rus
hun
hrv
vls
eng
fra
ton
eng
eng
sun
sun
est
urd
oss
fra
rus
wol
eng
tur
sun
rus
sun
tam
fao
rus
eng
isl
isl
hin
deu
glv
khk
hat
eng
nob
fra
khk
lad
tur
pes
ces
lin
sun
src
eng
slv
mkd
hsb
vie
sun
tam
fri
swe
por
eng
als
sot
glv
kir
eus
lit
swe
rus
sun
ssw
rus
eng
eng
sun
fao
sun
vls
vec
pbu
bel
ces
sun
fra
afr
sun
lit
eng
glg
pes
quh
lav
lit
sun
guw
rus
afr
nds
mly
bel
ces
guw
rus
sun
pes
bul
sun
fao
zul
swh
kir
lit
urd
nds
sun
cor
sun
tur
mlt
urd
guw
eng
fra
mkd
nds
bos
bel
kir
ori
oss
fri
hat
afr
sun
snd
vie
kir
afr
pan
guw
mri
tam
sun
hrv
nno
glv
cat
bak
fra
eng
src
eng
mri
rus
guj
sun
vls
kbd
eng
hin
rus
rus
sun
hsb
eng
sun
ton
tuk
eng
lav
fra
fin
nso
nds
fra
kaz
bel
gug
fin
rus
rus
sot
hye
eng
lit
afr
arb
eng
ukr
sun
swe
sun
fin
ori
tuk
eng
pes
lao
tel
rus
cym
sun
rus
sun
sun
sun
eng
eng
eng
hin
rus
snd
dan
fra
rus
hin
eng
eng
lav
ukr
por
guw
isl
sun
eng
pbu
sun
ces
dzo
pan
scn
kat
guw
sun
rus
cat
nld
eng
deu
rus
nds
por
rus
sun
rus
tur
eng
eng
tet
sun
guw
eng
kmr
ces
lmo
vls
sun
urd
snd
rus
tha
tur
arb
eng
hin
nds
est
lav
nob
kan
rus
tel
ltz
srp
nds
sun
kir
ton
cat
fra
rus
mlt
deu
fur
fra
lmo
eng
udm
frp
fra
rus
rus
fra
kat
eng
sun
pol
dan
eng
deu
est
ces
urd
mri
bak
eng
nso
eng
sun
sun
sun
bak
fur
eng
zea
sun
eng
fra
guw
ltz
por
rus
nob
tuk
heb
sun
pbu
hye
ces
tgl
eng
azj
ben
rus
arb
eng
srp
tam
sun
sun
pbu
srp
sun
sun
bre
ind
guw
lao
ces
hin
nso
arb
als
eng
epo
guw
epo
ukr
kan
yor
fra
tel
ltz
arb
ces
snd
fur
mlt
eng
est
eng
fra
ind
dan
fra
sun
hin
tam
eng
sun
pes
khk
khk
kmr
amh
pan
tsn
srp
eng
eng
nds
eng
tel
ltz
eng
urd
hin
lit
als
lav
nso
sun
por
glg
ces
eng
pan
fra
vls
amh
guw
ces
rus
rus
cmn
slv
est
fur
azj
eng
gug
ind
eng
cha
est
slv
tam
eng
sun
eng
eng
eng
kat
kan
nds
eng
pan
eng
rus
diq
guw
kbd
sun
nob
asm
eng
eng
ang
azj
lit
kan
rus
pol
kir
gla
nds
hrv
eus
slv
sun
eng
rus
hsb
slv
pes
sun
sun
eng
por
deu
ben
sun
eng
khm
mal
eng
eng
gle
kir
sun
hsb
rus
quh
sun
fra
fur
eng
hsb
eng
eng
kan
ces
khk
vie
fri
hrv
hin
eng
ukr
eng
sun
nds
fur
ton
hsb
kat
eng
eng
sun
hin
tat
sun
kan
cor
rus
heb
snd
ast
cat
sun
deu
tha
rus
sot
lao
por
fin
eng
pes
lit
slk
ori
guw
eng
pan
pol
hrv
fra
lin
urd
cat
eng
tat
diq
fin
swh
nno
deu
rus
swe
kir
afr
sun
ben
por
eng
eng
lad
deu
epo
fra
mya
vls
lnc
fur
asm
mal
eng
sun
sun
gaz
sun
rus
kir
xho
pol
nds
afr
asm
ind
deu
dan
amh
scn
sun
fra
fra
sun
dan
guw
por
eng
eng
mal
por
slv
nob
fur
eng
vie
azj
cor
fur
tel
nob
mal
pol
khk
cym
sun
sun
pes
swe
kat
rus
urd
nds
ita
eng
glv
gle
kan
hin
ben
pes
bak
pes
cat
sun
pes
sun
asm
guw
kir
sun
hun
fra
por
gle
ben
nso
eng
fra
swe
guw
rus
deu
rus
kir
fra
fao
fra
hsb
eng
asm
tat
sun
heb
ltz
hsb
arb
eng
tur
rus
bel
sun
lad
oss
fin
rus
eng
sun
rus
fin
eng
lao
lao
ces
nso
sun
ukr
kmr
isl
quh
tat
mri
mal
deu
diq
kan
deu
frp
hrv
nds
eng
rus
fra
sun
fin
hsb
rus
sun
khm
fri
fra
fur
tha
khk
deu
nds
eng
fri
eng
ces
gug
rus
rus
lav
nso
hsb
fin
guw
sun
swh
dan
tgl
mly
kbd
eng
bel
fao
slv
rus
pol
deu
tel
eng
por
eng
sun
sun
eng
eng
diq
nav
glg
eng
fur
por
ben
sun
eng
cat
kab
gle
rus
sun
eng
sun
sun
nds
bcl
eng
diq
nds
sun
mly
cat
cat
sun
deu
azj
bak
eng
pol
urd
pes
hsb
sun
rus
asm
sun
por
sun
arb
gle
nds
est
als
kan
eng
kmr
tha
eng
tet
nno
glg
rus
pes
por
eng
nso
fra
eng
eng
deu
sun
amh
eng
pes
eng
tel
hrv
swe
guw
wol
eng
bre
rus
tuk
kmr
urd
sun
afr
tur
pol
rus
nob
guw
pes
ibo
tam
arb
fra
ton
eng
deu
rus
hin
mya
eng
fra
hrv
sun
pes
guw
eng
guw
ltz
lav
gaz
por
kir
azj
lin
sun
eng
hrv
por
hin
fra
sot
dzo
fra
tet
khk
sun
eus
eng
tur
lmo
fao
nds
guj
tgk
nso
lit
hin
csb
nso
eng
arb
isl
urd
ind
hau
srp
guw
khk
guj
eng
kir
quh
tur
sna
rus
mal
nds
rus
khk
ces
kan
nso
ydd
sun
eng
scn
cym
eng
tam
afr
pes
fin
lao
hat
cat
eng
eng
pdc
rus
hin
eng
rus
ell
sun
guw
fra
eng
slk
deu
eng
lit
quh
hat
lit
sun
rus
arb
sun
guw
sot
eng
quh
kin
arb
fri
pol
rus
slk
ydd
sun
nds
ben
als
urd
deu
eng
hau
kat
kir
plt
sun
fin
hun
hin
guw
rus
snd
eng
pes
nds
sun
hrv
kbd
fin
sun
sun
vls
asm
rus
epo
slv
sun
pes
tet
snd
pes
guw
lit
sun
arb
rus
pes
hin
nds
bel
fin
arb
eng
fra
deu
eng
lit
eng
kir
tgk
ast
ces
hat
est
sun
hun
hat
kir
rus
kir
por
fur
sun
hin
sun
eng
eng
sun
fao
glg
pes
bel
mya
est
hin
rus
fur
rus
rus
eng
deu
hun
nno
nds
kbd
lit
rus
sun
sme
est
guw
bre
bul
eng
eng
ori
deu
ton
tur
pes
kaz
fra
pes
fur
hrv
lit
sun
scn
pdc
nds
ltz
fra
tuk
deu
lnc
sun
por
fra
pes
lav
pes
gug
heb
arg
deu
srp
ben
afr
pes
csb
khk
nds
kbd
hat
glg
bak
kan
sun
rus
hin
rus
eng
nav
eng
ang
eng
sun
rus
kir
srp
hrv
deu
hrv
eng
swe
fra
kir
por
deu
fin
sun
rus
eng
vls
ben
pes
eng
sun
khk
fra
sun
khk
fra
hin
nds
urd
bel
eng
epo
vls
tur
ces
srp
hin
bel
sun
hin
gla
eng
swe
pes
eng
eng
pes
eng
nds
sun
rus
hrv
eng
eng
sun
eng
tur
mlt
eng
guw
deu
tat
kbd
vls
pol
pes
hin
mlt
sot
eng
isl
ces
cat
srp
kat
fra
por
mya
sun
rus
arb
sun
hsb
mal
hin
ood
eng
sun
slv
hsb
yor
sun
eng
lao
som
lug
nds
por
hrv
hin
ukr
vie
sun
fra
slv
sun
sun
sun
por
nob
fra
ltz
sun
ell
ces
nob
eng
eng
pbu
sun
amh
hrv
fur
mlt
sun
kmr
kir
sun
fra
oss
vec
tel
afr
ton
nob
bel
ces
snd
por
pes
sun
por
pes
vls
rus
hrv
tat
hin
fin
tgk
gaz
urd
dan
kat
tur
amh
ces
mkd
ita
ceb
sun
eng
fri
hin
cym
hsb
hin
sun
eng
guw
csb
arb
eng
azj
tet
slv
tam
rus
hin
eng
rus
diq
yor
dan
nds
hin
eng
hin
ban
deu
eng
tgk
est
guw
eng
fin
deu
kir
fra
tur
swh
eng
rus
isl
eng
xho
ori
tuk
swe
eng
kat
fra
yor
eng
rus
sun
sun
tur
ces
hin
pes
glv
hau
fra
slv
bel
urd
deu
fra
eng
sun
ces
tur
eng
sun
nob
eng
hin
dan
deu
hsb
sun
arb
ton
lav
sun
deu
eng
glg
slk
hrv
fur
afr
nno
hin
srp
deu
sun
sun
mlt
gsw
por
eng
kat
ori
hin
slv
kan
eng
rus
vls
slk
deu
ben
guw
arb
sun
eng
gle
rus
slv
eng
eng
kir
ces
eng
ltz
swe
lav
hsb
por
rus
snd
fra
eng
zul
eng
hrv
guw
eng
lit
eng
heb
fra
pbu
hsb
asm
cat
sun
sun
sun
hin
kan
eng
guj
fra
hsb
hin
ori
fra
kat
fra
rus
ces
eng
rus
fur
eus
sme
rus
kat
eng
azj
eng
tur
swh
mya
srp
guw
sun
deu
est
tur
hye
sme
arb
rus
pes
nds
khk
eng
sme
guw
hin
amh
pan
sme
ind
tur
ces
som
hsb
sun
kmr
lit
deu
nds
fao
ell
hau
lit
ydd
eng
isl
tam
srp
khk
eng
nds
cat
kat
nds
eng
sun
isl
hin
fur
lao
guw
fin
kbd
tam
guw
eng
lit
fri
fur
sun
sun
tur
ayr
ukr
pol
lit
pbu
nso
guw
ces
eng
eng
tur
dzo
fra
rus
lav
mya
sun
quh
sun
afr
snd
swe
kbd
eng
srp
bel
rus
dan
sun
nds
fra
mly
fin
cmn
urd
asm
hin
por
sun
afr
cat
sun
amh
fra
sun
ell
ben
rus
sun
sun
ces
guw
eng
lav
eng
fra
arb
gaz
guw
sme
por
deu
bul
cos
tuk
sun
fri
cat
nds
sun
khm
sun
arb
deu
guw
pes
por
pes
afr
guw
hin
lao
bre
eng
vls
fin
fra
nds
rus
gle
slv
arb
rus
gaz
sun
hin
hin
gug
gaz
tam
tur
eng
fra
rus
sun
pes
nav
vie
sun
eng
lnc
hin
ltz
sun
fao
slk
eng
tam
sun
rus
gla
guj
rus
vec
urd
ton
eng
nno
pes
guw
lav
tur
urd
hsb
est
vls
guw
hun
csb
kir
cat
sun
sun
ori
pes
por
fin
eng
sun
kat
nds
pan
fra
tur
udm
hin
nld
dan
ell
lnc
hun
ell
sot
eng
heb
eng
tur
pes
gaz
pol
tel
hin
sun
eng
fra
som
deu
eng
rus
kbd
tur
hun
nds
eng
kir
sun
bel
ces
tet
sun
snd
rus
fur
gaz
est
por
deu
pes
dan
azj
fra
fra
guw
guw
cmn
fra
urd
cat
urd
slv
fra
snd
deu
ukr
eng
eng
guw
rus
tur
eng
eng
nav
eng
nld
cat
eng
bel
sme
guw
sun
hin
pes
deu
ast
nds
eng
pan
deu
khm
arb
ben
isl
eng
nds
bel
heb
azj
mly
tha
sun
eng
lit
guw
pes
ori
hin
urd
cmn
sun
tha
nob
ces
ltz
hau
vls
ton
swe
guw
sun
tha
kan
nav
dzo
sun
nds
eng
afr
sun
eng
ind
azj
nds
fur
rus
eng
guw
ben
kat
bul
epo
guw
deu
sun
eng
bel
pol
slv
eng
fra
tuk
xho
eng
por
eng
rus
azj
rus
khm
guw
sun
ita
fra
ydd
sun
urd
eng
slv
bre
tat
khk
khk
lit
rus
lnc
kir
sun
lit
pol
eng
eng
nde
eng
hin
vls
eng
rus
plt
rus
mlt
kat
slv
urd
eng
sun
kbd
dzo
hsb
kat
fra
eng
sun
crs
eng
tet
pol
sun
cat
tha
isl
tat
tur
afr
por
kmr
rus
tur
kir
eng
hsb
guw
deu
vie
eng
mly
urd
azj
fra
arb
ces
sun
sun
eng
eng
lit
eng
fra
tur
deu
nob
guw
vls
fin
glv
als
lin
urd
eng
fin
sun
hin
ltz
guj
sun
pes
pan
eng
por
hat
eng
snd
ltz
tat
ell
sun
hrv
nav
slv
lao
heb
heb
sun
pes
sun
rus
sun
rus
eng
hsb
tsn
gaz
nds
kan
sun
est
plt
tuk
mkd
deu
slv
ces
eng
oss
sun
guw
mri
eng
sun
rus
cat
lnc
hye
sun
lav
sun
nld
nds
lit
kab
guw
kat
hsb
sun
som
pan
eng
sun
khk
sun
hin
eng
arb
urd
nds
por
nds
eng
dzo
eng
bak
sun
rus
afr
fri
eng
guw
eng
fra
ben
mri
fra
bel
eng
slv
rus
sun
kaz
rus
eng
fra
eng
fra
fri
hrv
tet
mly
eng
hrv
ita
eng
sot
azj
slv
guw
swe
som
ori
eng
afr
eng
glg
eng
deu
nav
csb
zea
khk
wol
gla
sun
ita
bxr
eng
gla
nav
fra
pol
quh
deu
ast
nds
nds
nav
ces
swh
bul
nld
hat
sun
pes
hsb
hin
rus
lmo
tur
eng
deu
hin
kat
eng
hrv
rus
fra
fao
fri
fra
kat
urd
hin
cat
udm
eng
kir
rus
sun
eng
ind
oss
mri
slk
cmn
ast
kaz
ast
slk
tel
tel
nds
kmr
hat
sun
sun
arb
guw
sun
tur
rus
urd
eng
hin
eng
rus
hrv
rus
lav
bel
eng
oss
eng
pes
hrv
cos
eng
vie
kan
urd
dzo
eng
nso
sun
dan
lit
rus
eng
sun
hin
pes
guw
eng
arb
eus
fin
rus
nno
eng
por
isl
cor
nds
eng
eng
ind
khm
lav
hrv
lmo
wol
guj
tgl
dan
urd
bak
ltz
eng
rus
eng
deu
gle
lit
rus
gla
rus
eng
ces
mri
khk
eng
pes
sun
sun
rus
sun
eng
vls
rus
cat
gaz
tam
lmo
pol
sun
nld
eng
nds
tam
sun
eng
guw
hau
pes
lav
khk
eng
khk
cat
lao
slv
azj
tam
fur
hin
lad
dan
swe
fra
khk
hin
ydd
cat
ces
azj
nds
kan
kat
cym
hrv
sun
est
eng
scn
eng
rus
dan
nmf
eng
deu
kaz
rus
ben
srp
nds
sun
tam
kat
fra
rus
pan
hin
eng
tur
ell
nds
ori
csb
ces
hin
kan
eng
rus
arb
slv
kmr
eng
eng
tur
glg
hin
cos
por
fra
eng
sun
eng
eng
ces
bel
amh
est
fra
srp
bel
afr
csb
est
pes
eng
sun
kir
nld
eng
mal
sun
eng
ori
hye
dan
bak
ces
lin
hrv
bak
sun
nds
slv
kat
eng
kir
eng
eng
tel
heb
tgl
dan
cmn
pol
sun
csb
nso
khk
cat
gaz
fra
gla
cor
tha
guw
ydd
deu
fao
nds
glv
nds
ang
hrv
sun
por
eng
sun
mlt
kin
azj
guw
eng
nds
eng
sun
dan
guw
pes
est
rus
cos
tur
eng
fin
lit
rus
cat
sun
ces
eng
asm
fra
ces
hin
eng
ori
eng
guw
pes
sun
bel
tam
cor
urd
mya
dan
kat
eng
fra
cym
pes
rus
sun
fao
gle
fra
cat
eng
rus
kan
rus
heb
ukr
nno
arb
khk
amh
eng
eng
eng
nds
ukr
sna
eng
guw
udm
guw
sun
hrv
pes
arb
rus
fra
lit
khk
eng
rus
gle
rus
dan
guw
mly
pes
eng
hin
tat
fra
kir
amh
deu
tur
pbu
snd
eng
rus
tur
bak
arb
kan
lav
sme
lav
slv
ell
arb
sun
hsb
lit
nds
bre
dan
eng
eng
por
glv
tet
rus
hil
sun
eng
mkd
sun
als
khm
scn
fin
gla
ang
hin
hsb
pol
por
sun
est
cos
sun
sun
eng
tat
som
mya
deu
urd
nds
nds
lav
pes
arb
por
quh
urd
hin
ind
nds
sun
deu
sun
src
ton
kan
lad
swh
hin
slv
eng
sun
guw
hsb
hin
pes
ukr
eng
afr
isl
urd
tat
afr
kin
kaz
bak
guj
sun
hsb
fra
nds
ava
ell
arb
lmo
tel
rus
ces
gle
hrv
tha
afr
srp
est
sun
fur
hin
lit
umb
rus
mri
zul
guw
pes
sun
fra
sun
rus
ydd
ibo
mal
tha
por
hin
mal
hin
por
kbd
nds
sun
urd
eng
deu
hin
slk
eng
sot
kat
rus
eng
cmn
tha
ben
oss
quh
mlt
sun
sun
vls
deu
fin
pol
nds
eng
tos
deu
diq
sun
mri
rus
heb
ind
csb
rus
sna
por
azj
nob
fra
sun
dan
urd
urd
rus
sun
arb
heb
hsb
hsb
isl
vec
slk
tha
tuk
cmn
pes
snd
lnc
lit
eng
fra
ukr
azj
ukr
sun
nds
mya
glv
slv
kan
gle
fri
deu
bak
snd
eng
sun
est
sun
ces
ell
pol
csb
sun
sun
eng
rus
slk
eng
som
rus
fra
dan
eng
tat
rus
asm
nds
fra
nds
sun
deu
lin
sun
ces
hat
cmn
cat
sun
lav
hin
tuk
sun
bul
fra
lit
bel
tet
sun
deu
hin
eng
azj
sun
ell
fra
bel
pes
rus
ben
fur
bul
guj
sun
eng
glg
eng
sun
cmn
lav
pes
hin
pes
rus
ukr
eng
vec
lao
sun
afr
arb
eng
eng
ltz
fur
kaz
glg
fra
por
fri
rus
rus
sun
slv
sun
kir
kir
asm
sun
sun
fin
sun
pes
swe
hye
glg
nds
eng
eng
kir
eng
eng
nds
pes
eng
som
dan
sun
rus
pes
nds
zul
kir
isl
fao
dan
eng
cat
hin
sun
isl
quh
cos
hin
sun
guw
gug
rus
som
fra
eng
gla
nds
nds
vie
kmr
vec
eng
nds
rus
hye
tha
fur
eng
slv
deu
rus
hin
sun
hin
eng
als
eng
lao
rus
guj
zul
sun
eng
sun
est
scn
azj
eng
kir
sun
afr
por
som
nds
tur
mlt
eng
mal
fra
fra
tel
guw
sun
hin
eng
guj
gug
eng
dzo
eng
plt
nld
rus
hin
guw
fra
hsb
cat
por
nds
fra
pes
fra
kbd
deu
eng
kaz
eng
est
ind
vec
vls
rus
sun
hsb
pan
eng
cym
est
fra
src
ces
fur
pes
azj
deu
eng
deu
cmn
hrv
kat
ben
fra
eng
urd
sun
kat
fra
fra
est
eus
eng
sun
por
hin
slk
hin
lin
eng
heb
wol
por
eng
hrv
fra
eng
ast
slk
kir
guw
kat
nds
rus
sun
guw
sme
afr
mlt
deu
sun
sun
amh
kaz
deu
fao
ukr
ang
hin
gaz
sun
wol
hin
sme
fra
csb
ydd
bel
sun
kmr
pes
nav
als
bak
sun
fur
eng
slv
fra
cym
pes
sun
rus
eng
eng
yor
rus
ben
sco
rus
guw
eng
eng
rus
lin
kan
sun
urd
urd
hye
pes
tel
sun
rus
hsb
sun
lav
amh
heb
hsb
snd
rus
sun
hin
rus
fin
sun
hil
slv
pbu
fra
eng
nds
khm
fra
urd
ben
kir
hat
rus
rus
eng
hin
sme
pbu
lav
lav
eng
eng
heb
eng
slk
kir
sun
sun
hin
eng
eng
eng
hrv
azj
nob
ben
nds
eng
sme
tgl
lav
cor
tur
sme
ces
kan
urd
xho
tur
fra
sot
kan
por
pes
rus
epo
isl
bre
lug
mal
guw
hin
kir
rus
urd
ind
nds
heb
fur
eng
fra
eng
nno
eng
azj
eng
heb
gaz
khk
arb
sun
rus
ukr
rus
sun
cym
bel
heb
kmr
pbu
eng
eng
ori
ukr
kaz
mya
ces
ukr
kat
por
eng
pes
kir
xho
eng
eng
nav
cmn
kir
hin
csb
hin
oss
sun
hin
sun
guw
eng
kmr
eng
eng
lit
hin
ita
cat
urd
sun
guw
sun
eng
epo
sun
hin
lmo
hin
slk
lav
cos
sun
ori
hin
tam
isl
eng
fra
bel
hat
ben
sun
sme
ces
guw
lnc
ast
sun
sun
est
arb
guw
kan
pes
est
eng
ces
afr
rus
sun
ukr
lao
hun
cat
sun
gle
eng
slv
hin
sun
guj
khk
ben
eng
hin
bel
fin
sun
eng
fin
fra
nds
tur
guw
sun
sun
slv
pes
azj
eng
eng
sun
afr
rus
ell
urd
guw
eng
eng
rus
hin
amh
fra
kir
mal
ori
lav
eng
lin
fin
kat
sme
rus
lav
fra
por
fin
kir
lit
eng
eng
kat
hin
ast
lit
sun
rus
nds
kat
eus
fra
ces
pes
ces
pol
sun
rus
eng
hin
eng
rus
bak
pol
slv
fri
fra
guw
rus
nds
oss
swe
deu
rus
eng
eng
bel
eng
sun
rus
tur
asm
dzo
gla
gle
amh
swe
hin
eng
asm
nav
por
eng
som
sun
rus
rus
sun
guw
mkd
nno
khk
eng
eng
hat
sun
pes
hin
fur
eng
sun
pes
swe
por
por
tgk
pol
pbu
cat
sun
eus
lit
eng
nso
ori
bel
bel
lmo
rus
tur
sun
pol
bel
fra
cat
cat
kir
eng
tam
eng
sco
sun
tat
eng
hin
rus
nds
azj
arb
eng
khk
isl
urd
guw
nob
quh
sun
epo
kan
csb
khk
lin
kat
afr
sun
hye
cat
guw
sun
eng
tet
eng
eng
ukr
hin
hin
vec
sun
sna
cat
urd
eng
sun
eng
hin
eng
hin
bul
lmo
khk
nld
sme
dan
kir
sun
swh
vie
hsb
rus
sun
tuk
rus
sun
sun
src
guw
tet
swe
sun
fra
bel
nds
sun
ell
tur
guw
hin
ces
nds
pan
rus
ang
eng
mlt
sun
sun
eng
lnc
hrv
sun
sun
rus
sun
dan
guw
hat
amh
eng
arb
sun
tet
kan
eus
fra
sun
kan
fra
quh
hin
fra
dzo
eng
cat
tur
fra
afr
lit
eng
eng
epo
kir
epo
nds
nav
slv
sun
mlt
slk
tos
eng
guw
vls
heb
kan
hye
lit
guw
sna
eng
pms
kir
eng
sun
ukr
isl
bel
bel
bre
kir
mlt
fin
slv
sun
sun
fra
lad
heb
eng
hin
lad
gug
pes
swe
fra
heb
est
nld
eng
bel
eng
epo
cat
sun
lmo
eng
cat
mly
mly
rus
guw
eng
khk
sun
urd
xho
tur
kat
fra
fri
por
kir
hye
fao
kan
eng
rus
deu
sun
pes
tur
srp
rus
csb
udm
arb
cor
vls
dan
bak
urd
kan
eng
snd
eng
bak
sun
eng
fra
lav
eus
sun
ton
swh
eng
sun
cmn
deu
srp
eng
ben
eng
ces
rus
vie
hil
eng
fra
udm
hin
eng
hin
ltz
sot
guw
lao
glg
fri
mkd
nob
eng
sun
cat
rus
als
sun
lit
lit
hil
eng
kat
fra
lit
ayr
guw
azj
lav
pol
dan
eng
ben
hrv
est
fra
cym
dan
ast
sun
rus
gug
sun
slv
guw
guw
guw
eng
sun
guw
est
asm
urd
glg
diq
ben
pol
guw
sun
por
kan
eng
pol
est
hrv
sun
swe
fra
hin
mkd
hrv
eus
yor
nob
hye
bel
fra
pol
eus
sun
fin
fin
fra
fao
ang
sun
hin
rus
scn
ton
afr
pes
amh
nav
sun
guw
tel
eng
sun
tuk
fra
kmr
rus
mly
swh
deu
xho
gle
hin
zul
slv
hin
ukr
sun
deu
kat
est
eng
nav
afr
cym
dzo
fra
isl
pol
sun
gug
rus
mlt
vie
ces
eng
hin
afr
vls
lit
gle
cat
fri
pol
eng
ben
lmo
ces
bre
kaz
ces
swe
arb
eng
pes
tha
eng
pol
cmn
fra
tha
pes
eng
sun
eng
ton
nds
sot
som
rus
snd
tha
tuk
heb
dzo
zul
est
mri
sun
eng
pes
slv
guw
fra
asm
som
cos
pol
hsb
deu
bxr
rus
rus
hin
scn
eng
kmr
csb
eng
eng
hin
khk
tha
pes
khk
guw
nav
lao
guj
afr
arb
tet
pol
kat
gug
rus
por
glg
rus
khk
snd
cat
afr
hin
rus
sun
eng
mkd
khk
guw
mya
sot
sun
amh
sun
hin
ydd
nds
oss
sun
nno
bak
ton
fra
arb
isl
snd
deu
guw
sun
dan
ltz
gaz
mya
hrv
bul
hin
nso
pbu
ori
urd
ton
lit
mlt
eng
nav
rus
bel
tat
nso
gle
fin
cat
eng
tur
sun
hin
epo
rus
lit
eng
eng
sun
eng
hrv
por
ces
guj
asm
deu
hin
eng
eng
rus
fin
sun
src
eng
amh
est
eng
por
hsb
eng
eng
mri
csb
est
rus
ces
urd
hrv
eng
kat
eng
ydd
est
kat
eng
sun
ell
gle
afr
gug
ben
mya
rus
nds
deu
eng
afr
arb
sun
plt
gaz
lav
vie
tam
sun
slk
guw
slk
afr
csb
glg
nob
est
ces
sun
ori
fra
cos
ukr
rus
eng
rus
diq
eng
hin
nno
mal
nds
zul
hin
nob
hin
sun
fri
tam
pes
quh
kir
hsb
cat
nob
lnc
sun
eng
csb
slv
eng
eng
tur
als
tel
kat
ltz
lav
cym
lav
rus
som
csb
ces
ton
kat
sme
hin
slv
sme
mal
fri
eng
eng
vec
afr
kat
eng
afr
ang
eng
sun
vls
eng
glv
arb
diq
cat
guw
sun
eng
rus
guw
vie
eng
pes
lnc
ces
kat
hrv
rus
rus
sun
khk
ces
bak
lav
lav
cat
kan
por
diq
eng
pes
pbu
pol
pan
fra
ces
sun
gle
dan
mkd
kmr
sun
nds
lav
wol
pes
src
sun
glg
tel
fri
cor
tur
wol
azj
hrv
azj
eng
pan
nno
pes
eng
ell
mly
pol
khk
sot
arb
sun
deu
gaz
snd
por
sun
sun
ast
nds
sun
ori
ces
fra
arb
yor
eng
fra
eng
sun
eng
rus
rus
isl
hin
arb
nld
rus
heb
als
pes
eng
sun
kat
hin
arb
eng
nds
eng
lit
kir
fao
deu
tat
ang
ind
por
eng
pol
hin
est
srp
sme
hat
sun
nob
fra
rus
afr
slk
amh
plt
sun
lao
ita
fra
pol
heb
pes
eng
khk
slv
pan
por
eng
nno
nds
lao
fur
rus
eng
eng
swh
hin
snd
kat
lit
ukr
ces
ces
bel
sun
eng
kmr
xho
arb
por
hsb
eng
eus
sun
pes
sun
ltz
diq
khk
kir
frp
urd
gla
sun
rus
sun
kaz
eng
ces
sun
nds
sun
eng
eng
afr
por
sun
slv
khk
guw
eng
nds
afr
rus
slv
urd
sun
nav
yor
sun
nap
deu
rus
diq
eng
isl
mlt
pes
cat
por
rus
hin
guw
kin
sun
pes
sun
srp
heb
eng
cos
sun
mly
sna
eng
mal
kaz
eng
plt
sun
rus
hin
nob
hin
eng
ydd
est
guw
diq
sun
wol
tur
rus
tat
rus
pes
eng
eng
udm
rus
urd
eng
guw
cym
eng
tel
hin
swh
hin
fra
fao
arb
mlt
deu
rus
sot
diq
sun
sun
sun
ltz
tur
rus
sun
guw
sun
sun
eng
hrv
tuk
eng
arb
hsb
kbd
rus
nso
pes
est
sun
nds
cat
slv
khm
est
tha
tur
hin
quh
rus
slk
por
glv
tel
bul
tur
mya
fin
khk
eng
sun
cym
fra
urd
nno
pol
ita
tat
sun
sun
guw
ben
dan
hin
khm
nds
snd
dan
eng
nds
slv
eng
nso
rus
lit
fin
som
swe
pes
eng
hin
fao
hye
sun
rus
hsb
afr
fao
pes
eng
fri
rus
eng
guw
eng
hrv
pes
eng
guw
pes
gla
guw
lit
tgk
pol
tuk
eng
eng
csb
yor
eng
fin
eng
mal
khk
asm
ben
rus
sun
eng
hrv
pbu
afr
lit
nso
rus
sun
eng
guj
bel
nob
est
kir
eng
pol
hsb
ltz
rus
rus
ces
pan
dan
ell
mal
kan
hin
azj
lao
lav
rus
eng
sun
cym
lmo
guj
rus
guw
sun
urd
kat
khk
ell
mkd
lav
mya
por
sun
cym
mkd
mya
ces
fao
lit
eng
eng
deu
tgl
nds
sun
rus
rus
hsb
bre
eng
rus
sun
sun
dan
khk
nds
epo
tuk
sun
eng
afr
eng
eng
guj
guw
eng
hin
nav
sun
eng
deu
eng
sun
sun
pol
nds
nds
eng
eng
sot
sun
eng
hrv
hin
eng
hin
nds
sun
pes
hin
sun
dan
khm
csb
rus
est
isl
pbu
kan
rus
guw
kir
kbd
cat
eng
urd
ben
est
sun
heb
mcd
fra
hrv
hin
sun
sun
rus
gle
arb
hin
cym
asm
tgk
arb
sun
sme
gug
sun
cym
slv
als
sun
amh
ydd
amh
sun
eng
guw
kan
csb
ori
rus
mya
lmo
gug
hau
tam
glg
tha
kat
slv
vls
eus
rus
kmr
sun
pes
sun
sun
tur
csb
csb
ton
sun
bel
dan
ast
hin
sme
kmr
som
sun
lav
deu
fra
tel
eng
rus
hrv
sun
eng
eng
fra
est
hun
ceb
sun
por
ind
snd
rus
kan
vec
eng
hin
som
mya
urd
rus
pes
sun
hin
afr
hil
slv
eng
hin
eng
sun
guw
bak
vls
deu
mri
slk
eng
ces
bel
tgl
kir
sun
lav
hsb
sun
som
udm
eng
sme
rus
pbu
sun
kbd
sun
sun
glg
sun
lav
mal
rus
sun
fra
sun
sun
gaz
pes
quh
tel
sun
kaz
tat
hin
dan
eng
som
eng
nds
rus
pes
lav
fra
ben
est
rus
src
cat
lin
dzo
lav
mlt
amh
slk
hin
eng
guw
afr
ces
nso
sot
guw
urd
ton
eng
hsb
snd
dan
eng
lit
afr
kan
slk
sun
fri
ces
dzo
pan
ori
rus
hye
sun
eng
slv
kat
lnc
sun
arb
sun
nno
rus
deu
nds
sun
sun
sun
hrv
eng
glg
ben
gug
sun
eng
eng
eng
hrv
slk
nav
tur
tur
nso
eng
pes
urd
rus
fra
sun
sun
por
bxr
ces
ayr
nld
eng
snd
nso
urd
bre
tat
sun
hrv
khk
rus
slk
fra
bre
hye
fur
swe
hrv
bel
hin
hye
sun
lnc
swh
est
srp
mlt
epo
nds
ydd
pes
eng
sun
ben
ces
fao
eng
isl
rus
rus
bre
hsb
bel
tha
dan
hun
por
khk
fin
ast
eng
gaz
eng
sun
vls
kmr
eng
deu
als
eng
arb
som
guw
eng
nds
pol
ton
cat
fur
tam
mri
ydd
cym
rus
nno
nds
bre
sun
sun
sun
afr
guj
guj
rus
eng
eng
sun
mri
kan
csb
rus
urd
sun
dan
rus
rus
nno
tat
khk
pan
eng
dan
eng
khk
tam
fra
bak
guw
slk
sna
sun
eng
sun
sun
eng
kaz
bak
ori
snd
eng
rus
eus
hin
fra
hrv
pes
xho
asm
kab
eng
eng
hin
hin
pes
eng
lav
hin
bel
glg
eng
rus
dan
hin
nds
guw
ind
arb
fin
sna
csb
sun
xho
eng
guw
nno
nds
rus
heb
sna
eng
sun
ces
hin
lnc
rus
gla
nds
pol
fra
tel
sun
slv
pes
khk
eng
sun
slv
kan
pbu
sun
est
ces
pes
arb
pes
eng
isl
slv
swe
tuk
rus
fin
tur
ces
khk
ces
urd
rus
ces
bel
ton
srp
bak
guw
sun
slv
eng
deu
gle
hin
eng
sun
eng
dzo
afr
rus
rus
slv
dzo
eng
rus
fra
arb
rus
cmn
gla
eng
sun
rus
nds
cat
cmn
ben
pes
urd
rus
guw
hin
eng
sun
lin
slv
swh
fra
fra
ori
rus
hye
gug
eng
ibo
sot
arb
eng
slv
eng
slv
epo
nav
mya
afr
eng
hun
isl
fra
rus
ita
fra
eng
hun
fra
eng
sun
glg
pol
ibo
fur
swh
gla
eng
bel
arb
por
khm
hin
swe
rus
fra
por
sun
eng
slk
eng
sun
srp
pan
sun
gaz
fao
nob
eng
urd
arb
cat
lin
hin
dan
khm
rup
guw
nld
eng
pes
pes
snd
kin
sna
mal
arb
vls
eng
ces
rus
bel
nds
cat
arb
amh
rus
tet
mkd
kan
sun
sun
khk
sun
fao
rus
eng
eng
hsb
urd
fra
diq
tur
glv
nds
mri
gaz
eng
nds
kat
swe
rus
deu
pol
hin
eng
lav
sun
afr
deu
fri
sun
sun
tat
nds
diq
ces
hin
mfe
deu
nno
azj
sun
eng
eng
guw
hau
eng
nds
guw
fra
bel
sun
pes
hsb
arb
est
kbd
rus
diq
fra
guw
hye
asm
ori
deu
sun
sun
sun
ltz
bel
slk
nno
sun
snd
ces
nso
guw
nds
nds
eus
asm
lav
fin
hin
gaz
est
khk
eng
kir
heb
rus
eng
khk
gug
slk
ori
khm
csb
ast
sun
swe
scn
sun
rus
ita
kir
sun
guw
sun
tur
ori
fri
tam
ben
pan
pol
ukr
fao
glg
kir
kan
eng
khk
rus
diq
fra
tet
guw
rus
guw
est
nds
cmn
sun
slk
est
slk
srp
nld
eng
fur
sun
eng
ell
ben
eng
fra
fin
eng
kir
hye
sun
sun
kat
sot
rus
eng
yor
eng
eng
quh
eng
nds
bre
nds
lao
kaz
eng
rus
glv
mya
guj
por
sun
kir
bel
hsb
kan
sun
fra
fra
lin
mal
hrv
fin
eng
hin
plt
eng
rus
eng
hrv
sun
khk
guw
rus
eng
bak
eng
hin
eng
lav
pol
hin
swe
hrv
tgl
pes
cym
kbd
nld
tgl
sun
rus
fri
fra
eng
sme
eng
cor
nno
slv
hin
dzo
ltz
mri
eng
hrv
eng
eng
gla
mly
rus
tso
mly
pes
rus
eng
tel
nds
rus
eng
cat
deu
arb
urd
pbu
eus
eng
eng
sun
rus
swe
sun
afr
afr
urd
urd
snd
rus
eng
pes
khk
fra
fra
lmo
sun
vie
sun
diq
eng
sun
guw
nld
eng
hin
tel
sun
tel
nds
rus
guw
nds
tam
sun
khk
eng
fin
nds
eng
khm
arb
eng
glg
khk
swe
cat
nds
eng
urd
pes
rus
sun
pol
sun
rus
csb
sun
eng
slv
afr
fra
sun
eng
deu
eng
rus
ast
lnc
sun
mlt
glg
ton
kir
nno
pes
lug
kat
ayr
fin
pes
eng
swh
afr
cor
guw
eng
ukr
rus
deu
bel
rus
hrv
epo
lin
nld
vie
ben
nso
hun
eng
vec
lit
khk
eng
rus
eng
quh
cat
swe
eng
kir
guw
gle
rus
mal
ces
fra
mri
guw
eng
por
rus
fra
gle
eng
eng
nds
lit
rus
ori
nds
tuk
fri
eng
hsb
swh
snd
hrv
eng
sun
cor
deu
diq
deu
gla
khk
dan
eus
nds
hin
cat
hin
fra
fur
rus
ydd
eng
bak
vie
fri
sun
eng
nav
kir
bel
sun
hrv
khk
rus
nds
eng
urd
afr
bel
eng
hin
tur
cym
rus
hrv
lit
por
eng
kat
sun
lao
eng
kir
sun
deu
hsb
sun
sun
dzo
sun
sun
glg
khm
swe
bel
eng
kat
sun
sun
asm
hye
hrv
dzo
eng
rus
bul
lav
rus
scn
tur
urd
deu
gaz
crs
sun
lav
ben
mly
pbu
ang
azj
tet
urd
est
nds
cor
sun
urd
guj
sun
som
als
bel
ces
pan
nno
hat
oss
fur
afr
guw
ukr
pol
sun
udm
rus
arb
kat
hin
hin
deu
sun
hye
fra
dzo
ita
sun
hin
por
fra
eng
eng
tel
eng
isl
khk
ces
sun
ell
epo
sun
ben
ang
dzo
tsn
sun
slv
rus
cat
slv
rus
nds
gaz
sun
frp
kmr
rus
sun
sun
nds
oss
eng
sun
quh
eng
eng
fur
khk
fin
mya
kat
eng
urd
sun
als
hin
dan
kbd
por
cym
hin
pes
est
som
ang
ces
rus
rus
deu
ukr
lav
eng
eng
por
hye
ltz
nob
sun
sun
por
deu
eng
guw
por
hye
plt
pbu
lit
nds
hin
sun
hin
khm
vls
hrv
fra
mlt
cat
sun
bre
fra
est
wol
arb
pes
eng
csb
eng
lit
sun
tur
eng
fra
bre
guw
eng
tel
eng
sun
sme
eng
eng
oss
rus
kir
urd
guw
lmo
eng
rus
tgl
sun
eng
slk
epo
sun
som
bxr
tur
afr
rus
por
eng
eng
sun
sun
slv
eng
eng
gla
nno
ukr
ces
cat
hin
tur
pes
por
udm
fra
khm
pol
lmo
eng
eng
ces
tet
hsb
guw
hrv
hrv
eng
glg
eng
sun
fra
eng
hin
pan
hsb
ukr
hsb
khm
arb
afr
som
eng
eng
snd
nno
cat
tur
pes
nds
heb
arb
pes
sun
hrv
khk
amh
rus
wol
guw
sun
hin
eng
nds
amh
ang
lav
nds
ang
csb
vls
deu
ukr
eng
glv
sme
fra
pol
kbd
arb
tur
sun
rus
est
lit
sun
deu
rus
sun
sun
gla
hin
fra
fra
bel
eng
swh
sme
fra
kir
tur
slk
sun
pes
rus
hin
sun
hau
rus
kan
kan
glv
mly
swe
kat
rus
ayr
urd
dan
hsb
hin
sun
gug
rus
eng
fra
nav
est
sun
tur
eng
hin
deu
mya
eng
isl
cat
nds
sun
sun
cat
fra
kmr
tur
nds
cat
swh
lav
pol
fra
sun
swe
srp
rus
khk
srp
kmr
wol
vie
eng
kir
pol
est
glg
sun
hsb
pes
eng
cat
mkd
gle
deu
sun
slk
tel
eng
hin
tat
ben
heb
dzo
rus
rus
ydd
por
cat
fra
hrv
rus
lug
sun
nds
mri
eng
kir
nds
sun
sun
ben
kir
sun
deu
bak
tha
diq
hsb
lao
guw
ben
kaz
hrv
rus
tam
sun
sun
afr
eng
heb
ang
afr
asm
azj
urd
dan
eng
hau
bel
pol
sun
sun
guw
gug
csb
eng
sun
pes
ces
fra
bak
pan
deu
sun
eng
sun
glg
mlt
bxr
csb
por
eng
cat
urd
tha
azj
epo
hil
tgk
dan
mri
dan
eng
sun
vie
kat
pes
glv
oss
sun
eng
sun
ori
quh
nso
eng
cym
sna
wol
lad
pes
kir
hye
nno
tgk
lit
nso
sun
oss
tat
sun
fra
heb
lin
slv
cor
sun
slv
sun
hin
csb
azj
sun
por
mal
nds
gla
tha
ton
diq
eng
hye
fur
urd
rus
eng
sun
eus
eng
asm
dan
sun
pes
sun
pes
est
rus
slk
por
fao
deu
udm
ben
sun
oss
sun
rus
lmo
fra
hrv
bel
pol
ell
guw
est
csb
mlt
lit
gle
sun
guw
kir
ces
eng
isl
sun
eng
kir
eng
ukr
eng
sun
hun
rus
ukr
hin
eng
rus
hye
tur
deu
sun
ton
glg
arb
mri
hin
cat
fra
eng
als
hin
vls
pes
nno
sun
pes
nob
khk
eng
rus
fra
ell
eng
mal
fra
hin
cat
por
eng
rus
sun
rus
deu
ell
lnc
lua
fra
khk
pes
afr
hsb
swe
rus
asm
nds
fri
por
pes
tur
afr
eng
sun
lit
rus
urd
fra
deu
glv
vec
eng
heb
sun
mal
sun
hsb
khk
tat
srp
eng
nds
mrj
hun
por
ukr
kat
rus
pes
kaz
ukr
vls
urd
frp
kat
lit
mkd
ces
fra
sun
pes
eng
eng
scn
por
nds
cat
hin
gaz
cat
sun
por
arb
epo
eng
lav
gaz
hrv
swe
eng
nds
pes
quh
pes
eng
rus
guj
dan
fao
nds
hsb
sun
pol
rus
sun
eng
glg
eng
sun
mlt
kir
csb
glg
rus
nds
diq
tur
urd
pbu
sme
swh
sun
pes
kaz
oss
ukr
kmr
tam
eng
tgk
eng
eng
fra
nds
lmo
rus
sun
rus
tgk
sun
arb
gug
ton
eng
ceb
fri
bre
mal
guw
eng
kan
sun
rus
rus
azj
est
cat
fur
fra
hin
tur
fra
kir
srp
eng
rus
kir
kat
sun
azj
cos
rus
por
dan
vls
urd
fri
nav
bak
pes
sun
rus
eng
hin
bel
dan
rus
eng
sun
kat
por
pol
kbd
fra
srp
oss
eng
tur
eng
vls
khk
guj
rus
eng
eng
fra
fin
arb
rus
eng
sun
fra
kat
slv
tur
eng
nav
hin
fra
deu
kan
eng
ben
pes
sun
slv
som
tet
tam
sme
snd
lao
vls
arb
glv
kir
eng
bxr
hrv
bel
sun
guw
rus
ces
urd
bel
fin
sun
rus
slv
mal
glg
dzo
ces
fra
hin
swh
slk
eng
mya
tha
ind
urd
lav
hat
glg
rus
vls
fra
rus
eng
eng
hin
eng
guw
hrv
pes
arb
fra
nob
heb
lug
cym
cos
mri
slk
lnc
nds
rus
srp
guj
fra
tur
sun
por
sun
por
ces
sna
ces
eng
eng
urd
urd
eng
asm
mya
eng
eng
nds
hsb
tur
slv
eng
lav
sun
khm
kin
gug
eng
sun
eng
dan
eng
lug
guw
eng
mrj
guw
nav
tur
eng
khk
ssw
pes
deu
nno
eng
bel
eng
urd
gaz
eng
ast
ben
ydd
srp
hrv
bul
als
eng
hin
eng
fra
eng
mal
eng
sun
guw
amh
fra
nds
swh
eng
heb
sun
fin
vls
lmo
als
sun
khk
tet
amh
fra
srp
sun
arb
kir
kir
eng
sun
sun
dan
slv
por
ton
tgl
sun
glv
heb
nds
eng
arb
lug
isl
som
pes
bak
eng
nds
glg
deu
eng
tel
tur
fra
kmr
tet
tet
heb
hsb
arb
mal
lit
asm
asm
vie
ood
nso
ukr
sun
sun
arb
fra
mal
rus
fra
khk
swe
gla
fra
gaz
guw
pes
sun
lav
swh
fra
pes
eng
eng
swh
fur
hat
pes
hin
ben
eng
lin
sun
rus
srp
est
eng
rus
nds
eng
sme
rus
pes
kbd
hsb
csb
bel
nob
ces
pan
kir
rus
nob
arb
sun
eng
tur
sun
rus
nds
tgl
fra
khm
sun
bre
tel
isl
fin
kir
guw
sun
hsb
lmo
sun
eng
tam
cat
rus
som
eng
hsb
est
ces
sun
sun
eng
swh
cor
tur
hat
rus
eng
khk
mya
kbd
tur
guw
ell
swe
bel
guw
tet
ita
cat
afr
rus
amh
kir
eng
gaz
eng
sun
eus
lmo
hin
rus
eng
lav
diq
srp
bel
eng
fri
cym
nds
kat
kir
nob
kmr
eus
hsb
lmo
lav
mrj
lit
pes
khm
pes
tel
est
urd
mri
slk
azj
swe
rus
eng
fra
rus
rus
sot
gug
dzo
nob
tam
kbd
khk
vie
rus
rus
eng
fri
eng
deu
arb
rus
oss
ltz
nld
rus
deu
scn
rus
slv
ukr
ben
kmr
sun
hin
ces
por
eng
guw
bak
kin
hin
kir
hsb
rus
kir
kaz
lug
rus
ben
yor
pes
slk
ibo
hrv
hrv
tuk
eng
afr
rus
guw
kir
pes
eng
cat
eng
eng
ltz
eng
hsb
bul
rus
hin
eng
ang
mlt
nno
rus
eng
tuk
hin
diq
mly
urd
tha
tig
vec
gaz
eng
tur
hin
eng
pes
lav
srp
sun
guw
mri
sun
sme
cat
som
asm
rus
ell
rus
eng
glv
mri
deu
est
eng
fin
eng
fri
hin
guw
hsb
eng
rus
eng
ell
ast
por
sun
glv
pes
dzo
nds
ces
lit
cor
eng
xho
deu
sun
oss
eng
por
dzo
sun
dzo
sun
afr
rus
urd
sun
mya
sun
vie
lit
rus
kbd
glv
hin
fra
kbd
eng
eng
deu
gug
ell
est
nso
por
gaz
rus
rus
rus
sun
rus
sun
sun
ces
rus
swe
tat
fra
ben
sun
cat
rus
quh
eng
rus
ind
eng
hsb
eng
kat
sun
scn
hin
nds
hin
csb
diq
eng
eng
swe
swe
urd
bel
deu
rus
tel
sun
eng
rus
slv
pes
gug
ces
src
sun
pan
est
sun
tha
rus
hin
sun
glv
guw
pes
eng
por
rus
pol
scn
rus
tel
slv
rus
fra
dzo
kir
eng
fri
kir
ell
fra
sun
kan
guj
est
ukr
nno
fra
csb
afr
tam
azj
fra
lug
sun
mri
tur
oss
bel
ydd
rus
hat
fra
cmn
mya
ces
pes
kan
eng
lav
rus
sun
ang
rus
fra
sun
ydd
urd
dzo
hin
sun
ita
pol
urd
por
sun
sun
pan
oss
rus
sun
dan
sun
fra
sun
ces
hsb
tgk
sun
lad
sun
epo
sun
sun
sun
swe
ita
ukr
asm
sun
eng
nds
tur
eng
ceb
csb
ces
eng
deu
rus
est
hsb
urd
tur
hye
arb
azj
pol
snd
hin
kmr
slv
ast
kan
slv
fra
snd
urd
eng
ces
hsb
por
pes
asm
khk
sun
bak
deu
guw
lmo
est
rus
sun
deu
hin
mri
bel
nds
eng
eng
vec
quh
nds
rus
eng
eng
ita
rus
eng
nds
slv
swe
hin
khk
ben
eng
sun
kat
csb
hrv
aka
hin
nds
cat
glg
tat
arb
cos
sun
pol
hye
lmo
deu
sun
epo
bel
sot
sun
tur
ukr
kbd
src
fra
sun
sun
arb
lao
ukr
eng
guw
guw
asm
deu
nno
nav
fri
sun
eng
fur
kir
lav
eng
sun
rus
slv
deu
khk
hin
ben
sun
lit
slk
khm
ces
sun
hin
quh
vls
deu
afr
cmn
eng
hin
hye
ukr
hin
rus
lmo
afr
eng
kat
epo
eng
eng
por
sun
kir
kat
sun
bel
hau
afr
kan
rus
eng
swe
guw
por
fin
sun
kir
deu
hin
sun
mri
rus
bul
urd
rus
fra
eng
por
sun
eng
mkd
slk
tam
glv
pes
tgk
fao
fin
ben
sun
pes
asm
kat
ton
cmn
udm
hrv
eus
hye
nds
nds
lit
rus
lao
eng
eng
eng
srp
sun
eng
yor
arb
hin
vls
deu
sun
guw
hat
sun
fao
eng
snd
rus
cat
afr
sun
nld
mri
lnc
por
lao
nav
kaz
oss
gle
eng
est
sun
deu
pes
srp
bel
eng
guw
sun
nld
bel
kaz
hin
fra
fra
ydd
tgl
amh
deu
mlt
sun
kmr
eng
nso
sun
rus
arb
rus
oss
rus
eng
fra
eng
vec
eng
rus
hrv
pol
hin
eus
nds
por
fin
nob
hsb
est
sun
eng
tur
nds
por
urd
pes
hin
rus
urd
eng
diq
rus
hin
sun
rus
sun
rus
sun
vie
als
rus
sun
deu
kir
fin
gle
deu
pol
ben
sun
rus
khm
slv
deu
ltz
tur
guj
eus
nds
guw
guj
dan
fra
fra
ben
sun
tgl
fra
deu
kmr
eng
heb
slv
eng
hat
eng
hin
vls
nno
hrv
slv
fra
tur
sun
fao
deu
eng
kbd
fra
nds
eng
eus
dan
est
eng
kat
ces
eng
hsb
cym
khk
hin
afr
rus
vec
kaz
ori
sun
ast
afr
deu
eng
sun
sun
hsb
yor
sun
rus
eng
ben
hun
eng
por
khk
rus
rus
pbu
nso
arb
slv
vec
swh
ces
sot
kmr
slv
kan
kir
eng
sot
guw
bak
epo
lit
rus
eng
arb
kbd
hrv
kat
sun
gla
slk
nds
afr
tgk
sun
als
tam
mal
rus
hin
glg
sun
deu
dan
dan
nav
amh
amh
rus
ukr
cym
udm
rus
rus
sun
bel
diq
cat
dzo
por
bel
kaz
khk
por
glv
pes
cym
sun
fur
sun
cor
eus
rus
khk
mkd
hau
kan
nds
nds
hin
sun
kan
som
csb
bel
glg
pes
hrv
gaz
rus
rus
rus
eng
rus
nav
rus
eng
deu
arb
nno
deu
eng
gug
rus
fra
eng
eng
swh
pes
pan
rus
sun
cat
slv
eng
eng
sun
mlt
vie
fao
urd
fra
mkd
rus
eng
sna
guw
sun
nav
nds
som
urd
hrv
ast
eng
pol
sna
srp
eng
fra
arb
sun
nds
guw
hin
nno
slv
rus
gle
plt
hin
vie
ces
sot
gla
fin
fra
sun
arb
por
diq
swe
guw
nno
tuk
slv
ces
pes
cat
por
csb
gla
fra
ell
eng
rus
isl
eng
eng
afr
lit
tur
csb
sun
fao
glv
hun
kab
khk
sun
rus
heb
fin
fra
sun
als
swh
por
sna
rus
rus
eng
eng
nav
por
hin
ben
cat
srp
eng
sun
pes
hrv
rus
eng
guw
rus
fra
kbd
arb
dan
gla
guw
tuk
tel
lit
dan
mya
eng
mkd
cym
tsn
fri
eng
ces
sun
fra
sun
rus
sun
arb
snd
rus
fin
nds
deu
bel
fin
fin
sme
ukr
wol
fri
eng
lad
por
mlt
nds
pes
pes
lav
ces
guw
tgk
nds
nld
sun
arb
deu
hin
mrj
vie
lit
eng
tuk
sun
kan
sun
arb
sun
eng
rus
ell
ces
sun
deu
sun
tur
ori
ast
eng
pes
amh
ces
vie
est
pes
heb
eng
tel
sun
eng
kmr
tel
hil
csb
rus
eng
eng
pes
guj
sun
kat
sun
hsb
glg
sun
heb
eng
rus
sun
eng
sot
sun
guw
udm
azj
amh
eng
fra
kir
pol
mlt
fur
nso
sun
afr
nav
sun
swh
eng
fin
eng
hin
hrv
sun
rus
pes
sun
gla
swh
kir
csb
heb
guj
eng
glg
por
pes
som
fra
hsb
arb
eng
hin
hsb
tam
nds
gle
pes
sun
dan
ben
fin
bul
tur
tat
fin
eng
lao
swh
nno
fri
eng
asm
hin
cat
eng
src
als
dan
sun
sun
hsb
ssw
sun
sun
rus
nav
pan
pes
glv
fra
mal
tha
hrv
eng
sun
por
tat
fra
asm
fra
glg
rus
por
khk
fra
lnc
por
hau
nob
afr
tur
eng
tam
rus
eng
nob
isl
eng
cat
est
slk
oss
hrv
amh
fra
hin
khk
sun
ibo
pes
sun
tat
eng
fra
nds
lug
eng
isl
tet
rus
swe
src
kir
slv
guw
sun
srp
rus
rus
swe
oss
ayr
kat
sun
tur
eng
eng
eng
eng
eng
khm
arb
nds
mlt
sun
sun
fri
fur
kan
mlt
deu
ibo
cat
ori
mrj
deu
guw
deu
nds
arb
eng
est
mal
lit
swe
sun
cat
sun
sun
sun
por
slv
glv
sun
lao
pes
fra
mri
guw
sun
eng
eng
eng
eng
nds
fin
rus
sun
pes
arb
sun
rus
frp
deu
cor
eng
sun
sun
guw
fra
rus
tel
sun
kmr
tam
vec
nds
mlt
rus
hsb
fri
sun
pbu
glv
deu
por
guw
slk
sun
afr
eng
ydd
pes
nno
sun
rus
glg
eng
sun
kir
sun
sun
ukr
tur
eng
eng
lug
tvl
asm
ben
kir
rus
mal
eng
afr
fra
por
rus
eng
eng
hin
sun
fra
eng
sun
amh
cat
hin
hin
pes
kan
eng
som
ton
glg
gug
hin
hsb
fur
rus
srp
hat
sun
fra
eng
rus
khk
tur
pes
mkd
eng
bel
ces
rus
sun
sun
ces
deu
eng
eng
fra
eng
sun
fur
eng
eng
eng
sun
cat
ukr
fin
mri
eng
ang
nds
eng
deu
nno
rus
lit
slk
kir
rus
est
arb
snd
est
rus
vls
hrv
sun
glg
kat
sun
rus
eng
guw
eng
asm
amh
tur
nds
eng
pes
ces
plt
cym
eng
hne
tur
diq
urd
gla
eng
swe
guw
eng
lit
bel
mri
eng
por
guw
por
quh
rus
sun
hin
snd
dan
ukr
slv
bre
mal
lao
tur
guw
ayr
kan
dzo
ang
eng
fra
fri
urd
kat
eng
eng
ces
tur
sun
sun
tur
hrv
nso
eng
sun
diq
kir
lav
hin
ben
ang
guj
dan
rus
sun
sun
sun
fin
tam
snd
guw
fin
ltz
vie
eng
bak
deu
lao
vec
deu
eng
tat
sun
tuk
eng
zul
hin
guw
isl
arb
arb
kir
kir
srp
kat
rus
asm
deu
tur
hau
cym
ben
sun
khk
eng
sun
ukr
fra
rus
lit
hin
asm
tha
mal
mri
isl
kin
swe
tgl
cym
cat
hin
kat
nav
dan
dzo
guw
als
plt
csb
eng
tuk
kat
eng
rus
ben
nob
mal
hat
fra
bul
swe
swh
urd
sun
sun
gla
rus
kat
hin
dan
nds
sun
fra
afr
udm
ltz
nds
hin
eng
eng
eng
arb
rus
rus
urd
lao
ell
sun
ori
ltz
tha
kaz
sun
fra
nob
bel
ell
pol
kan
lmo
sun
est
sna
sun
lav
pes
dzo
ast
vie
glv
kan
bel
lav
ace
vls
khk
ind
arb
cat
deu
hin
gaz
rus
sun
ell
glg
nds
sun
hsb
tgl
afr
nds
mly
ksh
ton
nav
mal
hin
udm
slk
deu
asm
rus
cym
est
nds
sun
lav
eng
arb
rus
lit
swe
sna
rus
nds
epo
pan
eng
eng
urd
gsw
slk
est
lnc
khk
nld
swe
dan
oss
cor
urd
sun
vie
kmr
swe
nld
hin
hat
eng
sun
est
gle
kaz
tuk
nds
arb
srp
pbu
hin
fra
ydd
est
eng
eng
vls
udm
csb
sun
arb
tur
mri
ben
srp
diq
sun
gug
cym
oss
bak
bel
fur
slk
lao
tur
hsb
eng
tel
ell
pol
ukr
deu
hrv
epo
ben
sun
sun
eng
lit
hrv
kaz
eng
sun
ori
eng
mlt
ton
hin
deu
diq
hrv
guw
hrv
sun
khk
ben
eng
swh
scn
fra
guw
ces
eng
sun
afr
fra
slk
ltz
dzo
nds
tel
sun
slk
hye
sun
eng
eng
isl
rus
snd
bre
fri
rus
dzo
heb
ces
por
fri
mlt
tur
lav
rus
scn
khk
fra
lug
azj
rus
hau
sun
sun
slv
snd
gug
sun
bos
csb
rus
eng
kmr
sot
glv
urd
tel
rus
est
pes
eng
lav
rus
khm
tgk
vec
eng
hin
kir
glg
rus
glg
fri
bxr
eng
ben
rus
hin
dzo
arb
est
sun
eng
eng
deu
lav
swe
sun
ben
mkd
sun
dzo
lug
isl
eng
ydd
sun
eng
hrv
rus
arb
eng
bak
deu
eng
deu
por
eng
hin
cat
arb
ben
pol
ton
ydd
rus
lad
sun
urd
srp
mlt
pes
eng
fra
eng
afr
fra
glv
hat
ang
nds
sun
dan
epo
ukr
rus
fra
cym
hsb
kan
eng
sun
bak
eng
afr
bel
fin
hin
ben
eng
por
hin
nds
eng
mya
fra
deu
eng
sun
kaz
tur
pes
est
kmr
pes
ind
kaz
sun
gaz
som
tgk
pes
hrv
rus
slk
fra
sun
tha
urd
khm
eng
hin
vie
pan
rus
fra
rus
lav
epo
fra
nav
guw
arb
nno
bul
hin
rus
hin
khk
hin
sun
eng
est
ukr
fao
lit
eng
vec
nds
som
isl
deu
dzo
rus
nav
sun
epo
rus
gaz
zul
pes
sun
kan
khk
guw
vie
sun
nds
hin
pan
fin
eng
rus
swh
arb
sun
eng
bre
eng
mly
srp
kaz
sun
vls
sun
ltz
eng
kat
vls
fra
tet
pes
swh
rus
hin
swe
fin
fao
eng
hin
heb
eng
guw
sun
nld
eng
swe
glg
ayr
deu
eng
nds
slv
lit
pes
dan
swh
fra
snd
pbu
rus
dan
plt
nld
eng
kan
rus
tam
hin
csb
hsb
sun
urd
hin
eng
eng
pan
nds
sun
lav
eng
est
hsb
lug
eng
rus
urd
fin
afr
slv
glg
por
deu
rus
rus
sun
khk
cos
pol
kir
hin
sun
bel
pan
tgk
arb
kat
gaz
ben
fri
rus
kir
nds
sun
sun
lmo
tel
udm
hun
bak
hin
bel
sun
mlt
nds
lit
deu
hin
kat
eng
rus
hat
sun
plt
ces
oss
eng
kat
sun
slv
slv
fra
vie
sun
ceb
bel
nds
pol
kan
khk
nav
nno
eng
srp
urd
nds
eng
kat
rus
rus
cat
sun
sna
pol
ces
hin
fra
gla
vls
gla
hin
sun
kan
mlt
sun
glv
kat
eng
kin
est
epo
ltz
rus
deu
hrv
nds
sun
urd
tuk
lav
sun
quh
cym
est
sun
nds
asm
rus
por
fao
ori
cym
eng
rus
lav
slk
eng
lad
ell
fra
epo
kbd
tur
guw
por
est
eng
afr
mal
guw
tur
ukr
lav
srp
rus
bel
rus
fra
scn
hin
swe
guw
khk
cym
fin
snd
tha
ind
eng
xho
fur
fri
hin
eng
nob
swe
rus
pms
rus
tha
nav
eng
sun
nso
slk
nds
eng
fra
eng
dan
eng
tur
ces
lug
rus
eng
pbu
rus
cat
khk
tur
pol
quh
ces
tur
arb
eng
sun
eng
fra
yor
fao
pan
hrv
gle
eng
ces
sot
nds
guw
sun
lao
rus
tur
vec
mal
fra
sun
slv
tur
eng
lit
pes
urd
srp
tur
guj
fra
pes
eng
ell
kir
nds
pes
eng
eng
dzo
ben
ydd
tat
eng
fin
heb
afr
pes
kir
sun
hsb
mly
eng
sun
fra
kat
mly
cat
eng
sun
hsb
tur
gaz
deu
rus
eng
sun
sun
eng
sun
pol
fra
hsb
por
nds
tur
sun
ayr
fur
urd
sun
fur
eng
sun
cor
sun
sna
afr
hsb
khk
sun
por
eng
vec
bul
hin
rus
heb
sun
ita
eng
sun
ton
sun
ita
est
fao
eng
als
hsb
rus
sun
rus
dan
eng
vec
rus
sun
tam
por
glg
src
eng
nav
rus
por
afr
deu
eng
guw
fur
kmr
sun
pes
por
kat
fra
kan
vie
nds
gla
fra
tur
sun
hye
kan
eng
hun
eng
nds
eng
fra
hin
por
nso
sun
tsn
nds
rus
ton
sun
kat
ell
tur
sna
pes
frp
bak
isl
eng
als
guw
pbu
ell
cor
deu
por
sun
swe
kat
azj
eng
guw
tuk
nds
sun
epo
ces
rus
rus
sot
eng
tel
scn
dzo
rus
ori
fra
eng
dan
hrv
bxr
pol
rus
diq
tha
fao
arb
rus
lnc
eng
sun
eng
fur
guw
ori
tat
gaz
rus
som
sun
nno
por
fri
khk
bel
eng
eng
hin
rus
nso
bre
fra
fin
tur
eng
ssw
rus
sun
vie
glv
heb
wol
eng
eng
eng
lit
hun
sun
eng
urd
rus
arb
guw
ayr
guw
arb
hye
som
afr
est
kmr
rus
rus
srp
eng
fin
sun
rus
guj
hin
eng
sun
eng
pan
eng
csb
tha
guj
lmo
eng
fra
azj
slv
deu
fur
eng
eng
guw
swe
eng
kir
lav
tur
src
guw
pes
sun
oss
sun
fra
fra
ces
eng
hrv
ydd
eng
sun
cat
fra
est
rus
glv
sun
hrv
lmo
rus
srp
ell
kir
udm
eng
sun
pes
eng
sun
rus
gsc
sun
ben
ces
rus
ind
deu
tam
mkd
afr
sun
sun
arb
ast
lin
sme
swh
pes
gug
nds
tha
rus
als
fin
nso
lmo
lmo
nds
hsb
hin
sun
afr
guj
hin
sot
tgk
sun
cat
bre
eng
khk
ori
sun
eng
fra
guw
mal
rus
guw
tur
tuk
hin
eng
eng
sun
swe
hrv
fra
sun
afr
asm
pol
eng
bxr
rus
tur
ben
hye
eng
fra
hun
nds
eng
guw
sun
vie
hat
eng
lit
scn
pes
ydd
rus
rus
amh
hin
gle
eng
isl
bel
eng
hun
deu
dzo
gug
por
kan
sun
som
sun
glv
ddn
deu
guj
tha
rus
rus
afr
rus
gle
guw
afr
sun
amh
pes
rus
tel
nds
rus
urd
hrv
vls
sun
hin
tgk
kat
sun
ind
eng
nds
sun
eng
eng
eng
hin
isl
pes
ton
sun
sun
kat
fra
tur
eng
tur
rus
nso
fao
asm
tur
eng
tgk
sun
nob
eng
rus
nds
cmn
eng
hin
deu
eng
epo
urd
urd
cat
fra
eng
est
dzo
hin
deu
vls
asm
bel
dan
sun
eng
kat
cat
yor
rus
fra
eng
sun
pes
cat
snd
fur
deu
rus
fra
sun
afr
lav
hat
slv
rus
ell
bel
pan
sun
pbu
slk
sun
eng
eng
ltz
sun
pes
nds
kat
khk
eng
rus
fin
sun
hin
eng
sun
rus
gle
kir
sun
scn
pes
eng
sun
rus
est
rus
vie
eng
vls
eng
deu
udm
mly
eng
lav
rus
guw
pes
mri
fri
cat
deu
eng
hat
fin
por
mal
eng
sot
udm
csb
eng
urd
dzo
deu
tam
hin
guw
sun
ell
mkd
lnc
nob
lav
guj
est
urd
gla
kan
sun
heb
lao
fra
sun
cos
eng
eng
sun
sun
sun
est
kan
nds
tuk
est
scn
rus
gla
rus
deu
fur
guw
quh
eng
hun
slk
eng
rus
fra
swh
hin
sun
fur
urd
sme
sun
hun
sun
snd
pol
nds
eng
sun
pes
ukr
glg
sun
lit
eng
hsb
kan
urd
eng
eng
urd
kbd
ydd
gle
src
hsb
rus
khk
sun
tuk
hin
sun
sun
fur
kir
sun
arg
gle
ayr
ind
hye
tel
arb
deu
hye
sun
rus
rus
kan
afr
guj
sun
pol
kir
guw
arb
eng
nob
eng
rus
sun
tur
ces
hsb
sun
fra
slv
fri
mlt
arb
sun
hsb
hrv
udm
deu
slk
ukr
cmn
kan
kmr
arb
ces
nds
rus
guw
kir
sun
hrv
hun
rus
gle
eng
rus
tat
eng
dan
gug
hin
csb
gsw
eus
bel
eng
sun
cym
cat
kaz
mkd
srp
ben
sun
mlt
rus
deu
xho
mya
pol
bak
cat
mal
hrv
hye
eng
rus
pes
isl
oss
eng
gle
lav
urd
rus
epo
rus
eng
vie
vls
rus
tel
guw
sun
eng
por
eng
tur
rus
kir
ton
tur
slv
ell
cor
urd
rus
epo
sot
oss
sun
plt
yor
khk
slv
khk
cym
nds
wol
som
lit
nno
kmr
swh
ydd
tha
eng
tur
asm
pes
eng
eng
hin
yor
rus
bel
amh
glg
sun
tur
sun
fra
dan
hin
tha
sun
swe
csb
fra
bel
guw
quh
rus
eng
deu
sun
sun
deu
ton
isl
tur
nso
gle
eng
pes
hsb
eng
guw
azj
tel
khk
sun
ces
deu
eng
arb
guw
cat
mlt
udm
nds
bel
ces
eng
ori
mya
eus
nav
eng
sun
urd
mal
ltz
rus
nds
nds
hrv
eng
sun
eng
rus
eng
snd
ben
pes
hin
rus
lit
arb
lnc
fin
fra
nno
eng
kmr
por
fra
eng
tha
fra
tam
bre
deu
bak
azj
dan
pbu
mlt
pes
kan
cos
nav
bre
khk
ita
cym
khk
gle
vie
glv
nds
hin
tuk
oss
kbd
eng
por
hsb
eng
ind
eng
sun
ssw
tha
sun
por
eng
eng
eng
hin
sun
eng
eng
glg
eng
eng
sun
diq
ces
kaz
bel
oss
diq
pbu
cat
wol
hin
rus
rus
guj
sun
ben
mya
azj
eng
sun
nap
eng
bod
sun
rus
eng
hye
fra
kir
hin
tur
eng
tgl
rus
ukr
por
sun
hsb
hsb
gla
fin
hat
lad
eng
dan
kbd
est
lit
fra
ell
guw
kir
hin
mal
sun
pes
pes
sun
rus
eus
ltz
nds
ast
sun
nds
pan
hin
hin
por
hin
swe
eng
asm
ell
eng
eng
eng
dzo
sun
pes
nds
cym
est
guw
rus
tel
fur
eng
pol
hye
tha
swe
cym
rus
deu
pes
lit
pes
tsn
gla
mkd
sun
khk
epo
sun
epo
eng
tur
eng
kir
eng
vie
sun
eng
ang
eng
wol
sun
oss
lnc
urd
rus
fin
tuk
fra
ben
nds
eng
deu
srp
rus
fin
fri
sun
ukr
lmo
eng
tam
lit
sun
eng
eng
rus
ces
mkd
tel
por
afr
rus
fra
rus
kmr
dan
hin
hin
eng
hin
khk
sun
sun
rus
fao
sun
sun
eng
nds
epo
slv
slv
csb
fin
fra
fin
hin
glv
fra
sun
udm
hrv
vls
kaz
hin
rus
hin
arb
eng
oss
cat
lnc
ces
oss
mya
sun
rus
diq
sun
khk
ukr
hin
hye
tam
glg
arb
hun
sun
mal
nld
som
glg
eng
rus
nds
nds
eng
swe
eng
bak
ces
eng
sun
ces
kmr
khk
eng
sun
amh
nso
eng
tam
eng
nob
gle
hin
cat
tel
ori
mly
guw
hsb
kir
eng
urd
kir
eng
eng
bak
dzo
urd
ben
tet
hat
sun
sun
fri
cym
nso
por
guw
asm
vec
afr
fra
est
mkd
sun
eng
rus
sun
eng
rus
mly
sun
urd
eng
afr
ces
hin
eng
nno
eng
khk
sun
eng
eng
guw
ang
sun
hin
tat
guw
fri
eng
amh
deu
hin
mkd
cat
ceb
eng
lit
snd
arb
eng
eng
kat
ukr
fao
rus
scn
eng
glv
tur
deu
hin
mkd
eng
sun
sun
eng
rus
sun
eng
als
tgk
nob
vec
sun
swh
azj
rus
fin
hin
sun
por
afr
nav
lit
kan
eng
bak
deu
nso
eng
eng
vls
rus
sun
sun
ben
sot
est
deu
eng
deu
quh
eng
kmr
eng
ben
kaz
rus
tur
mal
ori
est
epo
eng
est
gsw
afr
tam
fri
arg
pol
guw
lav
eng
sun
eng
dan
kmr
swh
tgk
deu
snd
eng
eng
fra
kaz
est
fin
gaz
eng
lav
nob
arb
rus
eng
sun
kat
tuk
tha
gle
rus
gug
dzo
eng
por
guw
sun
cat
nap
hin
fin
swh
sun
eng
ydd
guj
sun
ukr
bel
fin
swe
arb
fur
ind
urd
sun
eng
kat
pes
nld
sun
pes
arb
deu
eng
guw
sme
hin
lit
pes
nds
urd
dan
mlt
kat
srp
fin
guw
hin
amh
amh
nob
fra
fur
kan
vie
mal
por
ben
tur
eng
eng
sun
rus
mal
sun
ori
tel
rus
sun
rus
tel
mlt
eng
pes
nno
tha
swe
zul
mri
deu
rus
cat
ces
kir
hye
cat
pan
rus
sun
sun
eng
csb
nds
deu
hin
hrv
eng
eng
sun
rus
kan
tam
ast
deu
guw
pes
ces
dzo
ori
fra
kir
bel
glg
rus
pes
gla
pes
tzm
eng
rus
sun
kir
hin
khm
sun
fra
eng
rus
nds
swe
nds
gle
rus
ang
nds
diq
urd
eng
eng
arb
nav
kin
kat
mlt
eng
nso
fra
fra
por
gug
hin
ces
mri
fra
rus
cym
afr
rus
kir
rus
hrv
srp
swe
tam
rus
dzo
fur
ben
kmr
slk
eng
hin
lit
arb
mya
fra
fra
arb
eng
pan
slv
heb
guw
nds
nds
kan
sun
mly
fao
pan
tha
sun
slv
yor
urd
fin
isl
sun
src
sun
lao
hin
kat
deu
urd
rus
sun
arb
guw
eng
hin
pes
arb
kir
kbd
fra
kir
arb
rus
rus
srp
tam
por
bel
oss
vec
diq
bak
guj
afr
eng
sun
fin
dan
tet
rus
hin
zul
tur
cat
urd
hat
mri
kat
hin
sun
por
kir
cat
ces
kaz
hin
sun
tuk
diq
sun
lav
eng
fra
pbu
eng
afr
pan
ces
hsb
tur
tel
sun
udm
swe
kir
hin
fra
afr
slk
eus
nso
yor
est
tgl
pol
guw
tel
fra
fra
mya
sun
pol
ukr
slv
fra
fra
sun
dzo
pes
rus
nso
hrv
rus
arb
ori
sun
nds
ind
nds
kab
urd
por
gla
nds
gaz
ben
urd
rus
hin
bre
sun
tha
sme
fra
als
eng
sun
tur
bak
ltz
deu
eng
sun
slv
fra
ben
kir
sun
hrv
cor
cat
guw
tgk
eng
cat
nav
ces
tet
eng
guw
rus
fri
tur
rus
kbd
dan
khk
sun
fra
est
sun
nav
eng
tur
eng
ell
rus
lnc
arb
eng
sun
fra
glg
snd
eng
kaz
rus
csb
guw
hin
sun
lao
oss
eng
bel
deu
kat
eng
sun
diq
kir
yor
eng
eng
eng
oss
sun
nav
fra
hsb
kan
snd
rus
lav
pes
kir
frp
scn
kbd
rus
sot
eng
guw
vls
gle
eng
arb
eng
lit
por
swe
nds
rus
kan
lnc
mly
sun
fra
eng
diq
eng
sun
nds
rus
kat
scn
eng
por
urd
nav
sun
ori
hsb
est
ben
heb
rus
ukr
rus
ces
por
por
nav
eng
tur
mri
eng
als
guw
eng
por
pol
sun
cat
hye
diq
pes
tur
glv
sun
sun
guw
sun
guw
eng
eng
eng
wol
sun
yor
epo
ell
bel
sun
por
sun
sun
sun
plt
hin
eng
bre
ang
urd
nds
eng
fra
isl
hsb
sun
dan
ukr
amh
fra
eng
lit
guw
por
por
hrv
eng
sna
cym
hin
sun
fao
tgl
mly
hsb
fur
ast
hsb
gaz
ast
kan
quh
urd
ces
rus
eng
xho
ltz
pbu
ces
urd
fra
nds
xho
rus
guj
sun
hin
khm
por
eng
dan
heb
sun
sun
hat
urd
csb
ast
sme
sun
quh
als
eng
kmr
arb
hrv
eng
mlt
rus
kir
urd
guw
guw
dan
eus
gle
hat
guj
sun
cat
fra
lug
rus
sun
nob
hin
krc
sun
eng
dan
sun
hin
azj
fra
guw
afr
tel
fri
eng
rus
eng
fra
afr
eus
isl
hin
kin
rus
mlt
tuk
eng
fri
fur
deu
mlt
guw
cym
eng
gaz
sun
sun
eng
azj
eng
nld
arg
hin
mal
swh
vls
src
sun
tel
ast
rus
eng
cmn
rus
vie
glv
hun
nds
rus
guw
sun
chv
nob
eng
nno
arb
ces
pes
eng
lit
lav
tur
ces
hsb
sun
sun
fra
ukr
ita
urd
cat
guw
eng
arb
eng
fra
eng
eng
amh
hrv
gaz
isl
guw
ben
sun
guw
nso
dan
nds
cor
zul
sun
est
eus
eng
hin
sun
sun
eng
sun
lav
lad
mal
guw
sun
arb
sun
sun
ukr
wol
tur
guw
kmr
fra
eng
eng
bel
quh
udm
ben
sun
khm
eng
afr
lit
hrv
ori
lit
nds
tur
guw
lao
guw
lnc
eng
hin
kir
pes
gla
sun
hin
fri
asm
bak
lav
sna
glv
nob
hrv
guw
ind
sun
diq
sun
rus
sun
guw
fur
kir
sun
dan
quh
fur
kan
fra
est
som
ces
tat
rus
glg
eng
khk
guw
nav
ang
fra
ukr
eng
lnc
eng
nds
eng
slv
khk
urd
mly
rus
ang
tat
eng
hin
khk
ell
nds
ces
sun
fra
hrv
hye
ben
rus
dzo
nld
sun
kan
pes
rus
als
kan
eng
ben
srp
mri
pes
eng
sun
ces
eng
urd
eng
nds
cor
als
hin
eng
kat
slk
src
kab
rus
eus
sun
pol
deu
bak
pol
sun
nds
heb
eng
por
sun
eng
kbd
hin
eng
tur
glv
slv
rus
sun
vls
rus
sun
hsb
por
hsb
ori
udm
als
diq
mlt
fin
tur
tur
eng
lit
slv
rus
cym
lit
pes
slv
urd
kir
sun
vie
khk
udm
fra
rus
eng
ssw
cmn
por
hin
cor
eng
sun
ori
eng
lad
nds
kmr
bak
sun
oss
ell
nds
sna
tur
swe
eng
vls
tha
ell
hin
hin
guw
deu
lnc
kaz
mri
fra
ben
sun
gle
kmr
fra
eng
hsb
rus
eng
eng
eng
ces
fri
ltz
eng
tet
ces
rus
por
mkd
afr
fur
pol
hin
fra
tur
guj
zea
lnc
hye
oss
guw
als
nds
eng
nob
diq
ori
glg
lit
sun
sun
sun
sun
fin
slv
eng
sun
cat
afr
tur
ces
eng
fin
sun
sun
por
tam
swh
eng
sun
fin
arb
hin
hsb
arb
lug
pan
hrv
fra
eng
pes
bre
ssw
tgk
deu
sun
urd
sun
nds
nso
rus
nld
tel
est
sun
mlt
gla
por
asm
cat
tat
sun
mal
eng
vie
rus
ast
rus
ces
fin
fra
fra
ita
por
khk
rus
amh
fra
nds
fra
rus
rus
pol
csb
plt
lit
amh
afr
nav
rus
sun
eng
rus
kir
sun
afr
eng
nds
hin
sun
afr
eng
zul
tuk
als
lao
swe
sun
nno
rus
arb
dan
hin
hin
eng
fra
sun
tat
tur
gaz
slv
arb
eng
nso
sun
kmr
por
eng
slv
nno
nno
sun
khk
deu
lao
ind
por
eng
hun
sun
khk
hun
fao
pes
khk
nds
rus
kir
mlt
ydd
rus
por
gle
rus
sun
csb
glg
nno
tuk
sun
csb
rus
tur
eng
kir
tur
eng
sun
bak
rus
arb
eng
sun
fra
frp
slk
rus
cmn
eng
hrv
slk
nds
mlt
eng
guw
kir
rus
est
est
kab
hin
sun
eng
fur
arb
sun
fra
eng
sun
dan
cat
sun
est
fra
fra
pes
kat
mya
khk
guw
rus
vie
fra
nds
sun
ces
rus
cym
kmr
hin
eng
ben
lin
asm
eng
pes
sun
mly
guw
eng
pol
sun
ces
arb
sun
hin
eng
eng
hin
pes
src
fra
lmo
sun
eus
ori
hin
fra
nds
sun
zul
sun
pes
quh
eng
ell
ben
fra
urd
ben
hil
ang
sun
guw
tha
nso
arb
bak
nds
tuk
lav
dzo
sun
rus
eng
isl
hau
cym
ltz
tat
lav
eng
eng
kaz
rus
kan
tet
slv
khk
guw
nno
hrv
rus
sun
fra
eng
tur
sun
afr
deu
srp
guw
asm
deu
ces
rus
dan
eng
kbd
ton
bel
sun
pol
guw
azj
cym
tuk
sun
lit
sun
eng
nds
rus
sun
hin
hin
kir
hin
dzo
deu
slv
ori
sun
hau
lmo
guw
eng
guw
eng
ukr
ori
nno
tuk
deu
rus
sun
vls
kat
pes
guw
mlt
nds
khk
tur
afr
ces
snd
est
tuk
fra
nds
fin
pol
tuk
sun
tur
ddn
kir
sun
eng
asm
fra
asm
pan
gle
rus
rus
rus
eng
deu
guw
rus
dan
sun
deu
epo
rus
sun
hin
glv
bak
guw
afr
arb
arb
lit
rus
tha
eng
ltz
deu
pes
eng
nds
nds
sun
rus
tur
mly
fra
frp
eng
rus
deu
kmr
cym
sun
ben
lao
swe
guw
asm
guj
ori
rus
vie
kir
som
tur
rus
lao
sun
tha
amh
rus
ces
kan
tam
eng
rus
pis
src
azj
est
eng
asm
tgk
fra
guw
slv
slv
eng
lit
sun
eng
isl
sun
eng
sun
bak
cat
urd
nld
eng
por
pes
hin
hsb
rus
ssw
slv
glv
glg
csb
rus
deu
sun
nds
pan
fin
mkd
mri
bre
rus
eng
fri
tur
dan
cat
gaz
kir
bod
lnc
eng
afr
sme
mal
fin
sun
vls
ydd
lav
lnc
snd
vls
eng
bxr
lug
afr
nno
eng
sme
lit
hrv
eng
rus
glg
sun
nno
eng
kir
arb
bak
fao
asm
mya
dzo
deu
hrv
ces
mlt
bak
rus
quh
sun
azj
rus
rus
sun
eng
sun
pes
mlt
hin
sme
nno
guw
sun
wol
eng
azj
gla
pol
quh
cmn
urd
guw
arb
pes
hin
eng
ces
tur
pes
tam
ydd
eng
gle
urd
eng
est
eng
glv
kir
hrv
eng
dan
nds
kmr
hye
nno
khm
guj
eng
cat
bel
urd
mya
scn
dzo
bel
kmr
snd
slv
fra
khk
gaz
tam
urd
por
hin
mly
hsb
por
rus
pes
dan
snd
fur
por
ydd
eng
urd
deu
guw
urd
arb
eng
dzo
slk
nds
kat
lav
snd
rus
ton
eng
gle
eng
sun
eng
mkd
slk
bak
hat
fra
sun
tgk
tuk
nso
sun
rus
ces
fin
rus
azj
snd
hrv
eng
sun
mri
afr
nds
yaf
lav
mly
als
cat
fra
por
bel
kan
urd
sun
hin
fra
zul
rus
kbd
cat
fin
eng
ast
fra
hin
udm
lit
nds
lug
ast
arb
ast
hrv
tuk
mri
arb
gaz
sun
tha
rus
srp
sun
tha
fin
sun
hin
cor
mya
glg
nds
sun
arb
frp
rus
cat
mri
eus
lav
arb
rus
gug
kmr
rus
ces
deu
yor
kir
snd
ydd
guw
mlt
eng
nob
eng
pes
eng
deu
sun
fur
pes
guw
bel
hsb
lav
hin
eng
rus
guw
cat
est
oss
hsb
sun
eng
ydd
tel
ces
fin
lit
sun
deu
sun
nds
sun
slv
swe
pol
deu
eng
hin
quh
est
eng
glv
amh
ori
guw
isl
amh
eus
ita
fra
kir
khk
kir
heb
hat
kir
rus
pan
hin
sun
fra
epo
plt
mal
urd
eng
hye
tgk
fin
por
hun
dan
sun
gle
ori
khk
eng
kbd
fin
eng
yor
rus
tur
kat
hrv
est
arb
sun
ben
kir
tur
rus
deu
khk
eng
kan
fra
rus
frp
cat
bel
hat
eus
gaz
afr
eng
plt
rus
hye
deu
gaz
sun
heb
mlt
sun
tur
pol
cmn
guw
tur
sun
mlt
rus
sun
hin
sot
cmn
eng
hin
oss
por
sot
ibo
sun
urd
bel
hin
eng
vec
tgk
sun
ydd
tgk
mri
swh
afr
snd
vie
sun
lug
mri
dzo
eng
eng
eng
gaz
sme
gaz
azj
fra
tuk
rus
nap
hun
kbd
ori
sun
als
eng
ces
sun
fri
sun
por
isl
guj
mri
nld
sun
pan
eng
rus
eng
guw
por
fri
khk
pes
hsb
sot
ydd
fra
slv
guw
pan
ori
scn
arb
guj
slv
arb
sun
hin
azj
gaz
sme
scn
mri
nds
guj
scn
ben
por
eng
rus
afr
eng
lmo
hin
sun
knn
arb
sun
snd
tgk
tha
deu
deu
hin
eng
eng
urd
csb
lit
tgl
sun
lit
nno
pol
eng
deu
glg
sun
mya
eng
hin
est
afr
rus
heb
pol
isl
slk
sun
sun
sun
hrv
lad
kir
sun
ces
kmr
lug
rus
nno
kin
mlt
deu
eng
eng
eus
cor
glv
eng
guw
ben
sun
pbu
swh
lit
fur
sun
tha
sun
sun
sun
sun
eng
eng
lin
gle
est
eng
bel
heb
urd
kmr
ben
udm
eng
fin
eng
sun
mal
urd
pes
slv
ukr
rus
fur
sun
rus
ton
nob
deu
sun
rus
eng
nds
bak
ces
fra
eng
fra
eng
sun
nds
cat
guw
tgk
sun
ell
amh
rus
arb
fra
sun
oss
sun
dzo
pol
rus
por
tat
eng
hin
nob
guw
lit
khk
kir
pol
sun
ang
cmn
bel
lit
arb
scn
rus
rus
fur
pes
urd
khk
hat
rus
nds
tgk
tsn
eng
rus
eng
sun
lug
pbu
lad
sun
arb
nds
rus
tam
deu
quh
eng
sun
eng
pol
eng
lao
guj
bak
sun
tur
eng
pes
est
khk
rus
afr
dan
tha
fra
hin
urd
deu
vec
swh
nld
eng
mlt
deu
slk
ydd
swh
eng
pol
hrv
pes
pes
eng
isl
epo
mkd
sun
isl
tur
fao
urd
lav
eng
tuk
rus
eng
eng
nds
eng
fin
sun
als
mal
bre
hin
mlt
asm
eng
kat
rus
sun
epo
arb
nno
por
tel
mya
hat
hin
hin
eng
sun
cat
kmr
sun
fur
ukr
sun
eng
fra
nds
scn
som
hsb
eng
hrv
nds
guw
nap
lav
fra
fur
pes
sun
tha
als
tel
nno
mya
ces
fra
guw
pes
eng
bre
lit
guw
oss
eng
sna
kat
eng
dzo
eng
lmo
fri
sot
slk
mal
vec
sun
tel
pes
mal
sun
arb
tuk
gug
slv
rus
arb
sun
hin
kat
eng
hin
ast
eng
sun
sun
hsb
hye
fao
rus
mal
heb
swe
eng
fra
heb
frp
sun
khk
khk
lit
rus
lit
lug
ben
deu
srp
fao
deu
lit
afr
eng
eng
fra
cor
lin
kat
guw
eng
sun
sun
eng
zul
fra
scn
ces
hin
sun
sun
guw
guw
eng
cat
hye
hin
kmr
kat
nno
fao
nds
kir
bul
fra
hin
sun
sun
kmr
guw
heb
sun
sun
sun
eng
ang
sun
eng
pol
ind
sun
kbd
diq
slk
fri
sun
guw
eng
hye
rus
eng
nds
afr
eng
tur
cat
lin
kan
lit
guw
vls
tuk
ind
deu
cym
sun
nds
fin
fur
sun
eng
hsb
eng
udm
hin
sun
eng
rus
eng
fin
sun
pes
khk
isl
eng
diq
sun
deu
fin
eng
pes
est
urd
pes
fra
sun
ang
hin
dzo
pes
sun
urd
eng
eng
bre
eng
sun
wol
dan
hsb
yor
som
por
bel
oss
gsw
lit
nso
hin
cor
mri
deu
pes
ang
sun
lad
rus
sun
plt
sun
kbd
eng
isl
ces
afr
fra
ssw
cym
lmo
sun
sna
tet
fin
kir
deu
sun
pol
fin
ces
sun
est
pes
rus
nob
hin
bul
lit
eng
guw
diq
ben
mal
sun
rus
eng
bre
lao
pes
fra
sun
eng
hin
eng
lug
urd
heb
urd
nno
sun
hat
ces
hrv
est
lav
khk
nno
eng
eng
nso
sun
eng
hin
khm
afr
sun
asm
srp
diq
guw
rus
tur
hat
fra
pol
sun
ces
fra
sun
tha
lug
cat
hye
sun
nds
amh
tel
kmr
fra
glv
csb
khk
pol
hau
hsb
kir
kan
tha
guj
mlt
mlt
guw
guw
rus
kan
bel
tam
eng
afr
tuk
est
eng
swe
mal
eng
sun
gla
slv
glg
sun
guw
hrv
sun
sun
tur
urd
lav
kan
eng
deu
bel
kir
nds
eng
csb
nds
sun
pol
dan
lmo
ibo
lit
ita
ces
pes
mal
gaz
pol
yor
eng
guj
fri
tur
ori
tur
snd
mri
nds
swe
sun
sun
tur
rus
nob
eng
gaz
eng
lav
gaz
rus
sme
guj
nld
eng
eng
mal
glv
kir
gug
sun
kir
arb
fra
eng
gug
mri
hun
hin
sun
sun
amh
guw
nav
tel
hin
ori
cat
pol
sun
eng
tur
bel
deu
glg
nds
pol
sun
arb
kmr
tam
rus
lav
bel
fra
por
fra
scn
nno
azj
src
mri
ang
rus
sun
nno
fri
tur
pbu
bel
ukr
ydd
nno
eng
tgl
ell
kbd
pes
ltz
fin
ces
fri
eng
fri
nap
guj
sun
eng
sun
guw
nds
hsb
eng
bak
hrv
kir
sun
eng
guj
fri
mlt
arb
khm
eng
asm
sun
fin
glv
sun
gaz
tha
eng
hye
rus
sun
afr
mly
kir
hat
dan
eng
lit
fao
cos
eng
sun
tur
eng
glv
arb
rus
est
pes
sun
kaz
lav
nso
fra
rus
cat
rus
sun
kat
sun
gla
lad
bel
nds
tet
est
hye
ssw
pes
sun
sun
rus
lav
tet
eng
sun
eng
sun
eng
eng
eng
sun
sun
ell
eng
sun
sun
tet
rus
nds
rus
bos
fra
sun
lit
mal
guj
arb
ydd
hin
kmr
heb
amh
nds
ces
gla
glg
por
urd
oss
fra
rus
sun
ukr
lao
ydd
rus
urd
eng
urd
gaz
eng
rus
hrv
srp
pes
hat
deu
eng
sun
eng
heb
arb
guw
afr
glv
pbu
cat
urd
urd
plt
eng
pol
mya
sun
deu
eng
hin
rus
csb
oss
eng
eng
dan
csb
cat
nob
swe
sun
ces
cat
eng
eng
diq
guw
ydd
cor
kbd
xho
tat
nav
eng
eng
bak
eng
snd
arb
eng
nob
mal
eng
sun
eng
sun
ces
ang
tur
sot
sun
rus
mya
eng
kin
deu
mkd
nds
fao
sun
rus
rus
hau
eng
deu
kbd
fur
rus
rus
fra
pan
tuk
sun
sme
hin
heb
mlt
eng
rus
fra
por
fra
hin
cor
arb
ori
eng
gla
ton
khk
cym
diq
pes
scn
arb
bre
deu
gug
rus
hat
hin
hsb
eng
slv
por
asm
pes
dan
hrv
eng
lnc
bre
por
guw
rus
glg
eng
hin
pan
urd
bak
rus
arb
amh
arb
slk
nds
snd
bel
eng
afr
rus
csb
eng
dan
rus
cat
als
swh
guw
fra
guw
arb
slv
fra
tsn
eng
sun
dan
por
tur
sun
pan
lnc
eng
nds
sun
nob
eng
deu
lit
rus
pes
slv
tet
nso
hin
pes
mkd
vec
ydd
dan
ast
pes
khk
nob
eng
lav
kan
est
lnc
gaz
ben
eng
rus
eng
khk
hrv
urd
guw
tam
azj
urd
hrv
hat
ori
eng
arb
eus
eng
dan
lit
fra
pes
eus
tgl
azj
som
lav
tel
eng
nds
hsb
sun
eng
ydd
rus
hin
fur
ori
hin
fra
sun
khk
deu
ton
csb
guw
pol
hin
lit
nds
hin
swh
hin
sun
sot
pan
sun
sun
hsb
nds
sun
hin
pan
slk
por
fra
tuk
hin
sme
eng
isl
ind
ell
fra
kan
pes
mal
kan
dan
fra
eng
ang
nno
por
kir
ton
sun
sun
vec
lao
eng
eng
sun
diq
sun
rus
sun
guw
deu
rus
pes
pes
rus
fin
kir
kmr
slv
hrv
pes
hin
srp
eng
eng
hin
eng
scn
eng
khk
pan
kir
kat
ukr
eng
fra
kir
sot
nob
hrv
sun
rus
deu
sun
als
rus
eng
rus
nds
kbd
urd
deu
fao
eng
sun
eng
khk
khm
als
fra
eng
sun
deu
eng
sun
diq
hin
kan
kan
khm
mkd
eng
slk
eng
lav
eng
amh
ben
mya
por
kin
fra
lao
ces
eng
eng
quh
lnc
urd
fra
rus
cat
kaz
nds
fra
mri
tat
eng
nds
eng
eng
kaz
ces
hye
glg
ast
ben
pol
rus
arb
fra
ces
hin
pol
eng
por
sun
hin
eng
guw
guw
hsb
deu
vec
guw
mya
eng
nso
tur
lnc
eng
kir
rus
arb
rus
hrv
rus
fra
fin
dan
sun
ces
sun
lao
swe
eng
mri
rus
eng
snd
kin
guj
hin
sun
tur
rus
tsn
guj
tam
epo
tha
hin
sun
rus
khk
khk
sun
kan
guj
fra
khm
hin
sot
hsb
kir
kat
eus
hin
hin
sun
bak
kat
hin
fra
kaz
eng
eng
scn
tur
csb
nds
fra
eng
rus
sme
sun
arb
swh
arb
nds
sun
urd
nds
lug
tuk
por
sun
tat
rus
gle
dan
snd
nds
hin
pes
heb
sme
tha
lao
eng
deu
cat
eng
sot
asm
gle
tgl
eng
eng
hin
srp
pes
hin
guj
deu
hin
fra
sun
guw
tur
kir
sun
eng
tur
eng
pol
guw
rus
rus
hsb
rus
kmr
sun
pan
ben
fra
hsb
gla
fin
sun
eng
cat
eus
cor
nob
als
cos
arb
ydd
pes
hrv
rus
rus
eng
fra
sun
tgl
guj
urd
dan
kat
pes
kir
eng
nno
sun
kmr
afr
por
sun
eng
eng
fur
cat
asm
bel
deu
sun
sun
eng
urd
khk
tur
sun
kat
hye
eng
sun
cym
sme
hin
urd
kat
hsb
hrv
est
tet
rus
tel
eng
tur
glv
guw
som
eng
guw
gug
quh
lad
eng
kan
kan
hin
hin
mya
deu
arb
eng
rus
tuk
eng
kir
bak
rus
fur
hrv
scn
sun
gla
arb
hin
eng
fri
hun
pes
khk
hin
rus
fur
tur
sun
fra
kmr
mlt
zea
guw
pes
dzo
sun
pes
khk
sun
gug
cym
hun
fra
rus
eng
por
hat
sun
kan
tuk
hin
rus
afr
rus
gaz
rus
udm
hin
eng
sun
lav
fra
yor
sun
fra
sun
rus
eng
fra
vie
mrj
slk
ltz
nob
slv
azj
slv
eng
rus
eng
pes
sun
lmo
slv
bak
hun
pes
eus
rus
hin
tur
por
eng
fra
fri
fra
sot
guw
eng
vec
mkd
fra
lmo
eng
tgk
urd
bel
cat
oss
hsb
cat
fra
pes
por
vls
kab
guj
est
guw
sun
srp
sun
fra
kmr
est
afr
dan
hsb
por
gaz
eng
dan
eng
urd
fur
frp
por
sun
arb
eng
nds
som
fra
sun
hye
hrv
lit
kat
guw
hin
sun
sun
ydd
vie
fra
eng
rus
kir
ind
slk
tha
guw
fra
cat
eng
khk
mri
rus
eng
rus
yor
hat
pes
eng
hau
eng
cor
sun
pes
pbu
tur
hau
mly
afr
srp
ben
tur
bre
eng
eng
kat
udm
mkd
ssw
pan
deu
eng
urd
eng
ces
pol
som
dan
amh
kmr
gug
pol
sme
ukr
sun
tur
hrv
hin
sun
swe
kir
fra
lav
vls
slv
eng
afr
urd
tet
tha
ben
cym
sun
asm
rus
csb
hin
khk
swe
sun
bak
eng
hsb
sun
gla
sun
eng
sun
eng
fur
sun
fra
deu
est
pol
tur
lao
nob
kin
sun
lad
pes
sun
khk
fra
ang
eng
fur
guw
mlt
ces
src
sun
sun
rus
tur
ibo
cym
deu
dan
quh
eng
rus
eng
hin
sun
eng
gug
eng
eng
eng
por
ukr
ben
heb
nso
swh
ton
pol
eng
hin
eus
hrv
sun
sun
sun
hye
sun
kan
ang
ces
mrj
eng
eng
khk
por
vec
sun
tam
sun
amh
mri
tur
sun
eng
ben
ltz
est
eus
deu
tur
hin
amh
rus
eng
cat
sun
fin
lit
hat
mal
tur
hrv
glg
rus
als
fra
snd
csb
eng
amh
dan
eng
fao
sun
tur
bel
kbd
guw
slk
eng
sme
eng
arb
fra
tel
nso
eng
hin
wol
tgk
ben
eng
por
pan
pes
kaz
lit
ces
sun
fri
eng
sun
fra
hin
sun
guw
sun
por
tur
nds
nds
gle
pes
rus
bel
ayr
guj
src
sun
sun
eng
pol
kir
eng
sun
mlt
nds
bre
est
deu
roh
ind
swh
vls
slv
ben
eng
sun
hin
nds
nds
afr
eng
hat
sun
eus
arb
cat
ben
pes
eng
csb
swh
nds
khk
hin
pbu
deu
hin
eng
deu
sun
cat
arb
lug
rus
kan
hsb
tur
rus
hrv
guw
kat
hin
tur
deu
lav
ces
deu
lit
ces
rus
sun
tha
hin
urd
fra
dzo
bul
hin
ind
ind
eng
fra
rus
sot
sun
guw
eng
sun
sun
sun
sun
rus
hrv
fra
nds
plt
sun
kan
eng
eng
guw
sun
rus
azj
ita
eng
eng
kmr
arb
als
eng
eng
hrv
hin
cat
azj
sun
diq
ces
sun
amh
mya
slv
hye
quh
kir
mya
fra
sun
eng
eng
eng
guw
nno
eng
arb
kbd
pan
dzo
sun
deu
pbu
nso
sun
nav
afr
afr
glv
sun
est
eng
sun
sna
ori
urd
hsb
tam
eng
eng
eng
urd
por
nav
tel
sun
ydd
bel
eng
hin
rus
sun
gsw
ita
eng
eng
guw
asm
sun
pes
est
guw
fin
slv
hsb
fra
bak
rus
vie
fra
rus
bel
lnc
eng
kir
nds
eng
sun
tha
sun
eus
sun
guw
eng
sun
guw
dzo
tur
tur
est
swe
pan
mlt
sot
eng
glv
hin
hsb
hrv
sun
pes
ltz
rus
quh
tam
sun
hsb
cat
nds
rus
guw
fra
rus
pes
deu
lao
fra
eng
amh
sun
pes
eng
rus
khk
ltz
arb
glg
eng
mkd
cbr
urd
sun
gug
arb
guw
kan
kan
afr
ydd
mlt
kir
arb
sun
nds
sun
por
epo
rus
slv
cat
tig
als
sun
swh
hin
nno
rus
mal
ben
ydd
sun
eng
guw
khk
urd
fra
khk
hin
lav
nds
fri
sun
isl
ltz
eng
isl
tel
khk
gaz
swe
urd
lav
vls
tat
sun
urd
fur
ben
mlt
lin
afr
hin
ang
guw
cat
pes
heb
eng
kat
glv
deu
rus
fra
guw
cor
eng
gle
pan
vie
sun
mlt
dzo
hsb
cor
tur
slv
hin
rus
cor
eng
eng
sun
als
sun
sun
urd
kmr
rus
scn
urd
kan
sun
sun
nds
guw
cym
sun
ydd
vie
udm
est
kin
khk
pes
eus
eng
sun
cmn
isl
deu
slv
sun
hin
ben
pes
lug
fra
rus
rus
asm
fra
hye
kat
por
fin
hrv
azj
kbd
rus
eng
fra
sun
deu
sun
kat
mya
ell
azj
eng
sun
mlt
guw
ltz
kir
sun
fin
guw
pes
tel
deu
lav
est
isl
csb
eng
isl
cat
azj
nds
swh
lav
sun
guw
eng
tur
nds
fin
pol
nds
urd
guw
pes
sun
sun
arb
cat
nds
eng
eng
slk
glv
fra
guw
eng
heb
lit
deu
urd
sun
ang
guw
kaz
est
gaz
cym
ton
eng
epo
lnc
tet
kmr
eng
sme
eng
ces
fin
eng
eng
kbd
arb
slv
rus
slv
eng
guj
urd
srp
sun
kan
eng
ben
eng
hin
fao
pbu
eng
kmr
sun
sun
nld
pes
vie
tha
sun
pes
afr
eng
snd
rus
deu
sun
hin
vie
lit
hin
urd
sun
por
eng
ltz
ori
pan
tgk
hin
eng
nob
est
slv
nld
rus
kan
ces
sun
nob
cos
rus
glg
als
glg
deu
lug
sun
dan
hin
rus
dan
tha
hrv
cmn
kan
ang
nso
rus
gle
rus
sun
nds
lin
mal
rus
tam
lav
deu
nds
guw
deu
tur
bak
hin
pes
por
eng
sun
sun
arb
afr
vie
rus
sun
rus
hin
swe
kir
pes
arb
ssw
kan
por
srp
sun
ast
pol
glv
fra
eng
guw
guw
eng
slv
fra
est
sun
est
ukr
cym
deu
slk
cym
sun
eng
hin
eng
sun
pes
nno
fin
rus
hrv
pol
guw
ori
kbd
eng
sun
wol
cor
eng
sun
fra
rus
eng
fra
gla
ben
bre
por
sun
sun
eng
fra
lav
sun
guw
hun
swe
tel
rus
sun
por
urd
fra
tur
zea
rus
rus
bre
rus
pes
kan
slv
diq
hrv
gaz
tur
ben
pol
sun
ces
arb
swe
slv
por
ukr
fin
lao
eng
mri
sun
pol
epo
fra
hin
hin
eng
gaz
tur
hin
swh
rus
sun
urd
eng
eng
diq
fur
eng
por
rus
mal
rus
pol
mly
sun
eng
swe
pol
kan
cat
fra
tur
tur
urd
gsw
lug
rus
src
cat
pan
lav
swe
est
fra
sun
bak
nav
eng
mrj
eng
oss
ton
azj
kan
pol
pes
csb
glg
guw
nds
lit
cmn
pan
sun
kan
fra
diq
khk
yor
eng
hin
rus
sun
kir
hin
rus
lmo
sun
ell
nds
nld
eng
lit
sun
sun
swe
tgk
fra
nds
por
rus
fra
por
hin
eng
urd
sun
mly
ang
rus
pol
dzo
bre
eng
khk
swh
diq
rus
rus
deu
fra
nap
guw
ell
hin
eng
eng
fra
sun
pan
pes
urd
lao
pes
tur
hin
tuk
eng
hin
tur
est
kan
tur
als
sun
quh
rus
sun
sun
hin
deu
deu
nds
zul
urd
cym
fin
eng
guw
sun
nds
cym
eng
hrv
eng
nds
nap
eng
fin
rus
slv
lit
eng
swh
hrv
pes
diq
cat
hin
rus
ell
arb
rus
wol
sme
kan
sun
cym
afr
sot
rus
sun
csb
oss
plt
rus
sun
eng
ton
bul
rus
tur
ori
kir
sun
hsb
rus
glv
hun
rus
guj
rus
pes
vls
pbu
als
sun
rus
rus
pan
rus
pes
gle
heb
rus
deu
eng
xho
tha
mlt
sun
khk
ukr
pes
bak
eng
fra
ben
eng
sun
eng
nds
sun
pes
cym
sun
arb
sun
yor
lao
eng
eng
bre
sun
sun
ltz
ces
fur
eng
kat
pol
cor
bel
tha
sun
guw
fin
sun
kat
tur
tat
eus
fra
hin
als
hin
ces
fra
sna
eng
som
eng
khk
pan
sun
ben
por
eng
eng
eng
amh
bre
mly
pes
sun
slv
gug
fin
glv
guw
ind
amh
tuk
rus
lav
nds
deu
cat
sun
nds
tuk
fur
deu
tur
pes
eng
nav
sun
pes
hin
slk
lad
mlt
eng
nob
quh
slv
som
ita
isl
rus
hin
fra
mri
mrj
eng
eng
nno
vec
sun
tel
tha
cym
sun
ces
tgk
slv
amh
ben
eng
ton
tur
kin
kan
sun
sun
tat
tur
lit
frp
eng
tsn
kir
hin
eng
ces
guw
afr
ceb
hrv
sun
eng
sun
kmr
dan
gaz
gsw
eng
eng
eng
gle
por
csb
sun
nap
sun
por
sun
eng
guj
sun
ben
rus
amh
glg
fin
fra
nno
eng
sun
fri
guw
hin
ben
bak
bre
als
bel
guw
fra
hin
tur
por
sot
kmr
eng
sun
rus
eng
tur
sun
rus
tur
rus
eng
hin
diq
sun
tur
glg
kir
est
sun
khm
rus
sun
rus
sun
eng
mya
sun
vls
eng
eng
tam
fri
rus
gla
sun
pol
epo
eng
slk
wol
kin
guw
por
lnc
sun
hin
glg
kir
hin
lit
eng
vls
wol
ces
glg
hin
sun
sun
kir
sun
ltz
pbu
sun
hin
cat
cym
tha
fur
hin
ces
nds
sun
hin
som
rus
cos
mkd
gle
eng
pol
arb
hin
nav
sun
guw
fra
lao
slv
tur
kat
pes
eng
deu
eng
hin
guw
heb
eng
por
rus
kat
tat
tuk
kat
tgk
fra
urd
hin
mkd
kaz
rus
kir
rus
glg
ang
sun
scn
sun
cym
eng
por
sun
tam
tur
bel
ukr
fin
tgl
rus
ydd
asm
ukr
ukr
hin
ori
quh
eng
eng
pes
nav
fur
rus
nds
eng
slv
ood
asm
vec
hat
sun
eng
eng
sun
lnc
pol
fur
wol
eng
nav
guw
kat
glg
eng
nno
als
por
kan
guw
eng
tur
hrv
hin
gug
gle
sun
nds
kan
por
nds
bel
lmo
pes
gle
pes
por
eng
eng
gle
ton
nds
fra
sun
rus
hat
als
deu
amh
eng
hye
ell
mya
rus
cat
por
guw
pes
por
sun
cos
pes
lmo
kbd
sun
tuk
diq
afr
urd
sun
rus
dan
mkd
fur
ces
fur
tur
sun
hye
vls
eng
als
rus
eng
eng
rus
rus
rus
sun
sun
oss
rus
urd
diq
eng
lav
eng
ces
tha
guw
ita
kbd
gle
tur
eng
fra
isl
fur
afr
fra
mal
sun
hun
glv
bre
ang
guw
rus
urd
lit
eng
fra
nds
ces
nds
lav
ces
lit
pbu
guw
dan
vie
rus
sun
fra
pol
mrj
nds
ang
tsn
hin
urd
hsb
khk
eng
por
ltz
fin
lit
por
sun
eng
sun
udm
eng
slk
hye
bak
nno
kan
nds
deu
sun
guw
lit
ces
hin
rus
sun
xho
pes
tha
rus
nav
mkd
cmn
glv
eng
est
guw
gsw
cat
hin
scn
sun
eng
ang
bre
pes
cat
mlt
sun
nds
eng
mkd
hin
nds
als
fin
arb
eng
sun
mly
fra
sun
urd
glv
fur
eng
por
tam
als
rus
rus
tur
fao
vie
fur
src
fri
ydd
urd
cnh
por
rus
sun
mkd
kaz
tgl
kin
rus
fra
fin
srp
lav
kir
est
swe
guw
eng
hrv
rus
slv
afr
pbu
eus
sot
eng
sun
eus
kaz
lit
pes
eng
nds
gla
eng
arb
dzo
rus
rus
ell
mly
kir
guw
hin
sun
mkd
guw
dan
hun
lav
sun
sun
hat
sun
glv
swe
rus
pes
gug
sun
sun
lit
hsb
ind
kir
heb
nds
urd
tet
ukr
ben
kat
por
sun
rus
lnc
eng
ydd
src
eng
eng
amh
tel
sun
sun
deu
hsb
ssw
pes
lmo
deu
mal
fin
guw
fao
sun
eng
nds
azj
fao
eng
eng
kaz
sun
swh
sun
sun
sun
tam
fao
guw
bre
kat
scn
pes
sun
afr
cat
por
nds
xho
eng
mal
frp
pes
mya
fra
bre
pes
nds
kir
pbu
bel
fri
lav
rus
eng
rus
tur
guw
pes
tet
est
sun
snd
hin
glv
sun
kaz
nso
rus
gaz
vls
afr
slv
dan
fin
tet
fra
swe
rus
hsb
nds
fra
kbd
eng
fra
cat
sun
pbu
fra
sun
hin
pes
rus
deu
lin
cat
sun
kan
sun
fri
rus
glg
hrv
pes
eng
pan
rus
guj
sun
fra
fra
deu
eng
sun
eng
deu
lav
fra
sun
ben
isl
arb
glg
fra
lao
arb
vie
tuk
nno
rus
nds
kat
xho
sun
eng
sun
deu
pes
fra
kat
nob
deu
azj
diq
hil
pes
eng
lit
nso
mkd
amh
guw
swe
hin
ang
eng
pes
guw
sun
deu
rus
hin
hat
fra
sun
urd
rus
snd
eng
hat
hye
eng
hrv
eng
eng
tuk
guw
afr
kat
pes
bel
guw
guw
khk
tgk
eng
urd
fra
mly
sun
rus
por
pbu
pol
srp
pes
gaz
rus
snd
urd
lnc
amh
oss
eng
eus
glv
rus
eng
rus
eng
azj
bul
mri
sun
pes
kir
ben
eng
srp
fra
guj
ces
gle
sun
oss
swe
eng
sun
fra
fur
azj
eng
tuk
asm
kbd
eng
azj
scn
tel
src
som
eng
khk
eng
fao
eng
kat
hsb
bel
slv
fin
vec
bak
hun
csb
fur
fra
kmr
xho
por
amh
nno
guw
ori
ukr
pes
fra
hsb
eng
bxr
tuk
slv
rus
hin
tet
pan
hin
kan
nds
swe
guj
eng
fra
lin
hin
nav
sun
tat
epo
swe
eng
slv
fra
pes
srp
src
sun
vls
mly
lao
deu
hin
sna
amh
lmo
guw
ukr
sun
eng
hin
nso
mly
urd
cat
guw
ori
gla
hrv
sme
cor
eng
eng
nds
hin
deu
est
hin
mya
est
eng
glg
sun
kat
pol
eng
tat
sun
khk
pes
fra
khk
eng
eng
tha
hin
src
glv
als
cat
hin
ami
pes
por
ayr
deu
khm
ydd
tuk
eng
ast
hun
hin
eng
eng
dzo
diq
sun
por
src
mal
cat
lav
est
guw
afr
guw
sme
mlt
rus
deu
lnc
lav
lit
deu
eng
sun
rus
gaz
swe
khm
pes
sun
eng
sna
rus
glv
kir
cat
sun
tat
eng
tur
bxr
fra
glg
nds
deu
eng
por
deu
guw
rus
heb
fra
vec
guw
guj
kir
fra
sun
hin
arg
mlt
bak
nso
sun
hin
eng
hrv
cat
hsb
ydd
eng
tat
zea
khk
hin
fra
hin
rus
guw
rus
sun
eng
guw
pbu
fao
eng
ton
guw
glg
guw
eng
glg
gle
fra
fri
sun
bak
deu
ton
hye
tel
dzo
lin
pes
kir
rus
kmr
guw
bul
slv
rus
guw
sun
azj
ces
khm
swe
pan
rus
sun
fra
cym
tur
mlt
guw
eng
sun
fin
sun
sun
fra
guw
eng
sun
rus
eng
glg
sun
mkd
srp
rus
swh
eng
csb
rus
sot
glv
urd
eus
rus
sun
eng
est
isl
hin
fri
sun
tur
lmo
eng
kat
sun
eng
ltz
rus
fra
cat
pes
kan
fud
sun
nds
kat
kir
hin
hin
lmo
cat
mal
kan
ukr
tel
mri
sun
kin
deu
vie
eng
asm
hun
hin
eng
swe
ayr
fra
pan
glv
hin
eng
hun
rus
bel
sun
est
vec
eng
swe
pan
eng
hin
tur
eng
sun
rus
swh
pes
fra
kat
eng
rus
rus
eng
guw
sun
sun
guw
deu
sun
nso
sun
heb
sun
rus
arb
eng
hrv
pes
tet
fra
eng
guw
gug
sun
bel
slv
pol
nno
hun
gle
sun
rus
eng
mlt
bel
hat
sun
guj
lit
epo
eng
nno
snd
eng
por
oss
lmo
fra
slk
som
sun
oss
rus
lit
cat
lit
eng
fra
pan
lug
pes
guw
mlt
tgl
rus
tur
eng
hsb
guw
fur
tgk
eng
est
eng
ydd
eng
isl
eng
eng
fra
fin
fra
fri
dzo
eng
gaz
khk
lav
rus
sun
ukr
ton
rus
hin
tsn
tha
tuk
mya
slk
eng
eng
nso
fra
eng
rus
hun
eng
fra
fur
sun
sun
rus
cat
khk
sun
slk
fra
sun
vec
urd
vie
por
rus
sun
lav
slv
rus
guj
eng
hin
sun
eng
lnc
guw
slv
fri
fin
sun
ori
hil
eng
guw
rus
ori
mlt
lnc
lav
azj
hun
por
sun
hsb
hin
urd
slv
fra
sun
sun
amh
rus
sot
guw
kan
kat
gaz
lit
mlt
guw
rus
hsb
sun
eng
eus
tha
swe
eng
rus
arg
nds
gug
tur
bre
eng
lin
quh
eng
gaz
eng
khk
fra
hye
deu
pol
eng
eng
arb
rus
eng
lit
eng
sun
ast
bel
hin
eng
est
tur
rus
rus
deu
eng
heb
rus
mya
tur
sun
hsb
eng
guw
zea
nav
gaz
eng
fra
hye
pes
eng
pes
hau
sun
sun
vie
bel
bre
fra
gle
pol
rus
guw
fra
fin
urd
nds
eng
pes
asm
fra
nds
eng
eng
scn
eng
mly
sun
fra
pes
hin
bel
eng
amh
ang
khk
azj
eng
tur
khk
tuk
rus
glg
afr
gug
nno
arb
lit
pes
hin
fra
mlt
ces
sun
guw
cym
afr
lmo
sun
guw
rus
nno
tha
fra
eng
arb
slv
sun
sun
ibo
sun
rus
sun
vls
sun
afr
mri
rus
lao
tgk
bel
deu
guw
eng
rus
tur
sun
scn
pol
hin
sun
srp
eng
nds
tur
fra
nds
eng
fur
fra
nds
eng
nds
yor
guw
cor
slk
rus
khm
ben
eng
sun
eng
tet
sot
sun
eng
sme
sun
sun
sun
csb
slk
lit
afr
khk
sun
eng
pol
asm
cor
eng
ces
sun
urd
kat
rus
afr
lav
asm
tur
kir
rus
sun
ton
hin
pes
eng
hin
hin
hsb
mri
urd
sun
eng
lit
eng
slk
hin
hin
eng
gla
eng
eng
sna
gaz
cym
csb
est
eng
ben
ori
rus
kat
hin
sun
fra
rus
guw
eng
deu
guw
sun
sun
sun
sun
mkd
cor
dan
ben
hin
sun
rus
ces
arb
ydd
deu
urd
ben
pes
swe
rus
eng
eng
eng
kmr
hin
pan
sun
ces
fri
dan
urd
heb
lav
eng
urd
sun
gla
fra
hrv
bre
swe
snd
sot
vie
ood
ori
afr
khm
rus
hsb
deu
por
eng
vie
por
khk
mya
eng
kmr
eng
hin
deu
arb
fra
rus
srp
gug
epo
kir
hin
guw
eng
nds
rus
sun
fra
pan
azj
urd
eng
khk
ell
mri
fra
rus
dan
ind
fra
lnc
hrv
hun
lit
dan
est
kmr
nds
pol
gug
eng
hsb
azj
khk
arb
scn
bak
guw
sun
kir
kat
tur
pol
eng
quh
rus
rus
sun
guw
sun
eng
ori
dan
sun
sun
afr
slv
fra
eng
nds
eng
guw
frp
khm
guw
eng
sun
eng
sun
khk
arb
hin
hin
eng
hin
gug
bul
bre
hau
arb
rus
rus
eng
fra
ood
lav
pol
nds
glv
sun
bel
sun
mkd
tsn
oss
fra
sun
mya
afr
hye
hrv
guw
fin
eng
sun
sun
ben
por
tuk
epo
sun
eng
ukr
hun
hrv
rus
eng
eng
khk
lao
eng
por
fra
guw
fur
urd
pes
som
eng
khk
cat
lao
sme
rus
sun
eng
nob
swe
mlt
deu
fra
sun
eng
dan
ltz
nob
urd
swe
nds
arb
pol
ast
tel
cat
sun
fra
heb
nds
pan
guw
eng
tel
sun
eus
asm
nds
als
kan
cat
eng
sun
hin
pes
sot
fao
rus
pes
sun
bre
fra
sun
rus
rus
por
snd
eng
heb
hrv
eng
eng
rus
eng
nds
mkd
por
als
sun
azj
fra
ben
por
fri
mya
sun
ces
khk
azj
eng
src
por
guw
guw
kat
sun
hrv
swe
fri
ces
eng
sun
kir
fra
wol
lit
hin
nds
eng
fin
pol
csb
vls
nds
ces
hin
eng
cym
ukr
arb
kir
deu
sun
sun
rus
vls
pes
azj
est
tat
fri
sun
arb
ces
bre
ast
rus
eng
nno
mal
ukr
fra
deu
ita
mya
eng
cat
deu
hrv
slk
tet
sun
sun
ell
mkd
rus
vie
afr
sun
pes
eng
eng
ita
sun
sna
eng
bak
srp
hsb
fri
vie
lug
sun
sun
deu
hin
ori
sun
est
fur
bel
hrv
sun
nno
rus
khk
est
ces
eng
eng
guw
rus
srp
eng
eng
khk
eng
mly
srp
cat
lit
sun
deu
por
heb
urd
eng
cmn
kin
sun
sun
fao
sun
eng
sun
hin
kan
eng
als
dzo
xho
sun
kaz
eng
glg
arb
swe
nds
eng
rus
kaz
sun
als
eng
fra
bre
hrv
sun
udm
lao
deu
srp
deu
rus
csb
rus
sun
mri
por
slv
eng
ces
sun
ces
guw
fao
sun
swe
ori
bel
rus
hat
hin
eng
sun
est
bak
hsb
kaz
rus
est
mlt
tat
sme
mlt
eng
ces
nld
pes
hye
xho
dan
hin
ukr
deu
urd
por
sun
frp
hin
nld
eng
slv
kmr
sun
tur
bak
rus
mri
als
rus
hat
fra
tam
eng
khk
arb
ces
eng
ind
sun
ces
zul
eng
guw
heb
hin
pol
rus
dan
sun
deu
eng
sun
ltz
est
sun
fin
por
nav
amh
arb
fin
slv
eng
arb
pes
hin
fra
slv
nob
eng
hsb
nob
vec
nob
ell
ita
pes
glv
guw
scn
rus
sun
tur
fao
rus
src
sun
pes
glv
kat
hin
hin
lug
cat
eus
pes
tgk
rus
nds
fri
heb
oss
hin
sun
eng
pol
gle
azj
nso
ayr
rus
ukr
eng
deu
som
nav
mya
hin
hin
eng
ydd
nob
kaz
ukr
swe
amh
rus
rus
tgl
sun
quh
est
hsb
ukr
lad
pbu
bul
eng
eng
hin
ukr
nds
est
pes
fur
eng
sun
lnc
zea
bel
eng
sun
sme
lit
rus
bel
fra
quh
fra
lav
hin
kab
eng
pes
ces
guw
hin
fra
est
guw
mlt
kbd
fra
eng
hin
fra
sun
swe
eng
ces
tat
fra
pbu
pol
ori
hin
eng
slk
swe
fra
nav
sot
kbd
eng
glg
lit
est
rus
sun
urd
mly
ltz
hin
mal
tuk
eng
slk
scn
pes
urd
scn
lin
lnc
khk
vls
kat
tam
rus
kir
sun
sun
slv
frp
eng
lnc
hsb
nds
urd
kin
hun
urd
cat
por
glg
tur
eng
nld
guw
sun
guw
eng
eng
sun
sun
ava
nds
deu
eng
sun
tur
sun
dan
mya
hin
hin
nds
swh
tam
epo
rus
eng
rus
als
eng
dan
guw
rus
eng
fra
eng
pes
sot
dan
rus
afr
sun
nso
som
eng
ang
rus
eng
eng
cat
sun
rus
tat
dzo
mri
eng
kat
sun
hsb
glv
rus
fra
hun
eng
nav
sun
ces
sun
deu
fao
eng
hun
vie
eng
eng
hin
dan
eng
swe
gla
lit
eng
eus
tur
arb
hat
guw
rus
dan
cat
tur
eng
fra
arb
guw
snd
nso
bak
cat
eng
nds
rus
dan
khk
nyk
deu
deu
urd
sun
eng
fra
khm
eng
sun
rus
est
por
sun
eng
eng
mlt
kmr
azj
hrv
lmo
khk
asm
pes
hin
fri
guw
cym
pbu
eng
slv
rus
slv
urd
eng
fao
eng
glg
nds
fra
eng
amh
nld
urd
eng
csb
sun
fin
pan
pes
fra
por
vec
afr
kmr
fra
rus
csb
eng
nds
guw
khk
rus
vie
plt
diq
rus
cat
eng
lin
ces
khk
sun
urd
guw
bel
hin
rus
est
dan
kaz
dan
glg
hin
nno
ind
deu
guw
ang
pes
nso
pes
sna
glv
rus
som
nno
ben
oss
hin
lit
sun
dan
kaz
ydd
sun
fra
mkd
kan
hin
sun
slv
bel
rus
rus
eng
heb
quh
ukr
mly
azj
eng
eng
kat
tha
snd
nds
sun
lav
tha
sun
fin
eng
sun
guw
xho
slv
sun
sun
hrv
tgl
guw
swe
eng
khm
bel
eng
pes
por
ukr
rus
kan
sun
pol
guw
sun
eus
ton
bel
sun
gle
lmo
src
bel
src
guw
kan
asm
nno
eng
por
arb
kan
swe
kbd
hat
fri
por
eng
urd
nso
ayr
pan
scn
sun
fur
sun
fra
nav
khk
bak
sun
tur
guw
rus
slv
sun
ang
lao
urd
slv
sot
rus
por
dan
kir
hun
eng
kin
ben
rus
eng
quh
slv
guw
gaz
rus
rus
eng
sun
eng
sun
heb
sun
hsb
nds
sun
epo
guw
est
cat
sun
afr
nds
lad
eng
sun
heb
afr
mlt
rus
nav
pes
hrv
afr
kab
pes
sun
rus
lit
ell
bak
eng
hil
mlt
glg
cat
als
snd
swe
pol
arb
arb
fra
deu
als
sun
cat
est
glg
vls
nno
hin
eng
eng
sun
afr
eng
sun
rus
sun
guw
gug
rus
sun
hsb
por
eng
sun
fin
hye
sun
ces
guj
kmr
hin
kan
guw
tha
tsn
sun
pes
glg
est
pan
gsw
guw
sun
hin
sun
eng
sun
eng
sun
kat
hin
bel
epo
guw
sme
mri
eng
tuk
fra
tuk
fra
nds
scn
lao
hin
eng
glg
sun
oss
pes
hin
srp
eng
csb
afr
slv
isl
deu
ces
hin
hin
pes
cat
ton
kir
sun
arb
mri
por
eng
som
tur
pes
pes
sot
slv
nds
lit
tur
ben
nds
bam
ben
pes
glg
khk
tur
dan
mus
tur
rus
ang
oss
fra
glv
nav
csb
pan
eng
eng
pol
arb
lmo
ori
nob
tur
rus
hin
als
sun
tur
tur
quh
eng
glg
mly
fao
eng
eng
fin
fra
fin
tuk
lav
nob
fin
tel
fur
eus
nds
eng
por
tuk
mal
swe
eng
eng
ydd
rus
swe
afr
eng
lao
sun
kmr
fin
nds
nso
mal
amh
rus
quh
hin
vls
kat
fri
ang
fra
sun
eng
sun
sun
afr
vls
tur
cat
sun
rus
tel
hin
frp
fra
glv
ces
hin
fra
rus
heb
eng
mal
swe
fur
deu
eng
deu
por
rus
eng
fur
dan
hin
hrv
kir
nav
fra
rus
som
eng
ben
nno
fra
ukr
rus
glg
sun
tuk
hin
isl
arb
mlt
fra
nds
hin
ces
sun
ben
fra
glv
rus
tgk
fin
vec
hsb
hin
ang
eng
hye
ton
fra
rus
sun
eng
vie
kir
kaz
hye
rus
afr
hrv
hin
slk
pan
swe
sun
rus
amh
asm
rus
hun
guj
ltz
eng
eng
yor
deu
urd
arb
slv
hin
fra
fra
sun
gug
eng
nds
fra
glg
nav
guw
kan
sun
eng
kat
bel
fur
nso
eng
guj
nso
kaz
tat
slv
bel
eng
deu
azj
eng
ces
kir
rus
guw
tha
eng
heb
rus
gug
tur
bel
por
csb
por
eng
ell
tel
gle
swe
som
pes
rus
eng
deu
eng
frp
por
sun
hsb
rus
hin
epo
nds
por
eng
fao
por
mya
pol
kmr
bre
guw
deu
dan
src
urd
ben
khk
sun
eng
ces
nds
sun
deu
kan
tel
isl
sun
kir
afr
kan
cym
asm
eng
hin
sun
nds
fur
eng
gug
hin
kmr
rus
pes
fin
guw
khk
sun
ell
rus
swe
kir
ces
tam
cor
hye
gla
bel
nav
eng
nld
asm
fur
ces
est
kbd
rus
lit
sun
swe
eng
nob
lav
pes
udm
guw
guw
khk
cym
ces
eng
vls
slk
tha
sun
isl
csb
deu
swh
eng
eng
kaz
kir
guw
kan
nob
sun
nds
sun
fra
por
eng
afr
hun
eng
eng
eng
nds
hin
deu
cmn
urd
sot
eng
mal
hun
ind
eng
dzo
fra
fin
hin
kir
gug
eng
eng
swe
ydd
urd
rus
srp
srp
khk
hat
nso
kir
ltz
asm
fra
eng
deu
tur
kan
dzo
rus
eng
bre
sun
kan
hin
hin
pes
tuk
eng
nav
mkd
oss
sun
quh
sun
lav
sme
ydd
urd
mal
pes
hat
rus
bel
ltz
tha
fri
sot
eng
azj
sun
eng
ukr
sun
fra
sun
cat
glg
vls
hin
hin
sun
mkd
ces
eng
eng
sun
pes
sun
sun
sun
tel
fra
ben
dan
kir
sun
guw
hin
csb
dan
epo
kan
sun
epo
eng
eng
hat
sun
tgk
fra
hin
hin
fur
fra
dan
rus
nav
gsw
cat
slv
nds
fin
yor
hsb
hin
eng
src
kmr
khm
eng
diq
tur
hye
dan
fur
oss
asm
rus
mly
eng
eng
ces
eng
kbd
eng
eng
mri
fri
sun
est
kan
mrj
heb
fra
rus
por
oss
sun
kin
ita
lin
sun
ltz
ltz
est
vec
fra
rus
hin
srp
por
dan
hin
epo
eng
sun
hat
kbd
urd
tur
ben
sun
rus
eng
tel
guw
rus
snd
bel
kaz
ltz
guw
nds
khk
tha
eng
ori
khk
eng
csb
swe
bel
mrj
nld
guw
rus
eng
deu
eng
hin
glv
sun
mrj
nds
tur
tur
fra
wol
bel
nav
sun
rus
arb
deu
bel
lao
tuk
hsb
sun
sot
guw
eng
nds
rus
ces
hrv
ltz
deu
eng
hye
kin
deu
pes
kir
sun
tel
deu
swe
hin
hin
sun
guw
fra
kir
bel
eng
arb
eng
eng
eng
hin
sun
ell
rus
kir
gla
eng
khk
hsb
hin
eng
eng
rus
guw
hin
rus
kat
sun
fra
rus
eng
heb
kat
lit
ltz
fra
guw
gla
mri
hin
eng
eng
hsb
eng
sun
sun
lao
deu
rus
fra
por
pes
eng
lav
eng
dan
snd
fin
kat
epo
ita
fin
hat
eng
slv
eng
ces
sun
urd
heb
eng
rus
sun
bel
sun
urd
ltz
eng
eng
nds
fin
tel
tam
ben
hin
hin
eng
slv
som
sun
tur
nld
dan
eng
hsb
sun
rus
rus
cat
nav
azj
ang
sun
pes
rus
sun
nds
scn
deu
bak
ind
fra
kan
khk
nav
rus
ton
sun
pes
rus
tha
epo
por
ast
bul
sun
kmr
hsb
cat
sun
wol
gug
lav
gla
pol
pan
quh
rus
kan
por
tur
tur
isl
nds
lav
eng
rus
rus
hin
rus
rus
tam
rus
epo
fra
rus
guw
eng
sun
sun
arb
eng
plt
tur
deu
eng
swe
bel
arb
pol
eng
gug
tha
eng
rus
kir
tur
ind
hrv
kir
kin
est
tat
sun
eng
est
cat
rus
hin
ton
sun
tat
hin
fra
tur
tet
ces
fra
ell
scn
khk
urd
glg
ydd
por
urd
bul
pes
ben
sun
hin
bre
azj
sun
sun
gug
cym
por
rus
lit
urd
sot
ben
sun
sun
eng
fra
deu
vec
swe
fra
ltz
glg
eng
est
sun
eng
est
glg
hin
urd
amh
swh
deu
eng
cat
fra
eng
tuk
mkd
nds
gle
afr
guw
lit
hin
guj
cat
deu
rus
eng
swh
eng
hin
ben
heb
lit
por
rus
rus
sun
lav
sun
swh
ces
dan
dan
urd
lav
eng
cat
dan
amh
isl
sun
glg
sun
fri
pan
oss
urd
tuk
ori
arb
cos
eng
eng
eng
sun
guw
ind
swh
guw
mri
mri
pan
hin
tur
glv
ayr
ori
eng
eng
est
fao
nno
eng
hin
bak
sun
guw
fur
lug
por
diq
eng
hin
pol
guw
fin
udm
kir
rus
ces
slk
nds
eng
hin
ori
khk
nso
afr
guw
pes
guw
kir
sun
eng
sun
mya
mkd
hrv
heb
gla
oss
sun
deu
ang
sun
sun
gle
eng
sun
hrv
som
guw
als
sun
fao
gle
nds
sun
eng
khm
lav
eng
deu
kir
dzo
rus
kbd
guw
rus
rus
cor
sun
csb
cym
tur
pes
guw
eng
oss
hun
eng
sun
lnc
pan
gle
glv
eng
khm
nds
ltz
kan
eng
rus
hrv
fin
eng
eng
guw
amh
gla
hin
tur
eng
eng
sun
hrv
khk
fin
lao
isl
vec
srp
nds
sun
gla
eng
cmn
deu
sun
guw
deu
tet
fao
ell
vie
est
eng
sun
nld
guw
fra
als
guw
sun
udm
cor
arb
amh
eng
fra
pes
rus
nso
sun
swe
tha
pes
eng
bak
arb
udm
nno
eng
fur
rus
mkd
eng
eng
fra
sun
eng
eng
sun
hin
src
afr
guw
gug
bel
sun
lav
nso
sun
epo
slk
gaz
kmr
rus
fra
guw
fra
sun
sun
sun
afr
hrv
srp
eng
hye
nds
ori
mal
tuk
gla
heb
ben
rus
eng
fra
sun
oss
pol
sun
eng
pdc
guw
nso
bak
sun
eng
afr
rus
hye
pes
mlt
eng
eng
fri
eng
sun
eng
urd
urd
arb
fra
tet
eng
deu
fra
pol
urd
sun
hsb
eng
rus
hat
guw
swe
eng
sun
hrv
sun
afr
khk
tha
pes
gug
heb
sun
rus
eng
lav
sun
tel
ell
afr
est
rus
eng
sun
ell
ces
pes
hin
ast
lav
epo
eng
lav
sun
eng
pol
eng
cor
mlt
deu
khk
guw
eng
nso
isl
sun
hrv
kan
fra
gaz
sun
eng
tzm
sun
nav
lit
hin
eng
eng
deu
eng
gug
srp
por
ces
sun
nob
urd
swh
hin
dzo
eng
ell
slk
eng
guj
nno
sun
eng
tur
urd
heb
eng
slk
tha
por
est
eng
ilo
hin
lav
guw
rus
ces
lmo
pol
afr
nds
pes
nds
kaz
eng
guw
kir
nno
hin
gla
eng
khm
rus
sun
glg
kaz
slv
ton
eng
eng
dan
tuk
eng
slv
hin
sun
arb
srp
eng
tur
fao
nav
srp
urd
vec
bel
ori
hrv
fin
eng
mal
fra
eng
sun
lit
nds
khk
hye
hsb
fri
lit
por
sun
sun
eng
hin
urd
lit
rus
lit
pes
nob
wol
est
pes
sun
gug
kir
ori
eng
zea
eng
bel
ita
nds
fri
urd
rus
sun
pbu
kan
swh
nds
eng
est
vls
slk
cmn
diq
cym
tgk
kan
sun
rus
sun
sun
ell
sna
sun
fra
hin
nds
eng
nso
kir
ben
src
gaz
eng
gug
eng
nds
deu
tgl
nld
sun
guw
fin
som
fra
dzo
ces
fri
urd
rus
afr
bre
deu
hrv
ang
rus
eng
dan
sot
ben
guw
fra
rus
nav
nld
nob
sun
arb
ell
sun
deu
ces
eng
ben
por
hin
lav
afr
hye
slv
pbu
eng
nds
guw
src
kir
rus
tam
khk
por
urd
rus
sun
glv
snd
kat
hin
cat
nds
hsb
ton
fra
rus
hsb
sun
sun
fra
tel
rus
lit
rus
tuk
kaz
lit
nob
wol
kir
hin
por
guw
snd
eng
guw
eng
eng
fao
ben
fin
sun
ydd
tel
tur
nds
hin
urd
por
urd
eng
lav
sun
fra
fra
dzo
arb
sun
eng
mya
cat
fin
ukr
deu
mri
eng
scn
hin
ben
kbd
pan
pan
kbd
eus
guw
guw
arb
khm
tha
sun
rus
rus
pan
eng
hsb
mya
slv
hin
nds
fur
pol
eng
sun
arb
sun
kir
kbd
fin
kir
bak
sun
srp
rus
kat
kat
hin
sun
eng
hrv
rus
bel
hil
eng
fra
rus
nso
eng
nso
dan
ita
heb
arb
fra
frp
lao
dan
sun
kbd
eng
sun
sun
vec
lmo
fra
urd
sun
pes
slk
lug
guj
khk
kaz
afr
ukr
guw
por
sun
eng
kan
nds
swe
tuk
hin
mya
dan
lit
cym
rus
gla
rus
eng
hin
glg
lmo
por
ces
eng
isl
sun
ukr
eng
hye
sun
afr
cat
eng
fra
ell
fin
nds
tet
eng
kmr
sun
tur
kan
sun
guw
hin
hin
eng
hin
nds
nds
pes
rus
rus
rus
ang
hrv
afr
sun
deu
por
ces
sun
lav
sun
guw
guw
sun
kaz
pes
amh
eng
sun
heb
arb
hin
khk
hin
tat
rus
wol
sun
eng
pbu
khk
fri
eng
scn
cat
pbu
vie
pes
dan
eng
lit
eng
urd
rus
por
ces
nds
fra
vls
ayr
slv
lad
hin
guw
hin
kir
rus
eng
zul
nso
ben
hsb
deu
rus
kbd
ukr
pol
eng
mlt
pes
nno
afr
tur
sun
swe
quh
bul
guw
khk
khk
guj
mlt
fin
cym
sun
tuk
eng
guj
rus
hin
ces
sun
eng
eng
afr
tet
gla
vls
afr
lug
sun
lmo
mal
pes
cat
lin
rus
gaz
eng
lav
fra
rus
slk
eng
khk
sun
cat
guj
sme
urd
nav
guw
hin
urd
slk
ton
eng
azj
sun
fra
hye
tet
csb
eng
eng
eng
por
urd
fin
eng
kmr
rus
arb
guw
gle
sun
sun
vec
lao
fra
lin
lit
fra
rus
ell
hin
gle
fri
rus
eng
slv
mlt
por
ces
hin
hat
fra
slk
sun
swe
eng
eng
kat
kat
dan
arb
est
lmo
deu
fri
azj
nso
guw
hsb
eng
csb
ell
rus
tur
pes
ben
isl
kir
ces
rus
rus
src
sun
kir
glg
mal
vls
kbd
srp
fao
srp
ces
khk
cat
por
ind
plt
nno
isl
sun
sun
hin
eng
csb
khk
sun
pes
fra
fur
cor
bel
hin
zul
kir
eng
eng
dan
swh
cat
sun
asm
por
udm
tur
ukr
eng
tur
cat
nds
fin
cat
nso
eng
hrv
kin
snd
eng
nds
rus
vec
glg
snd
pes
ton
tha
sun
sun
tur
deu
guw
frp
ukr
ben
eng
mlt
guw
sun
eng
tgk
isl
eng
fra
gug
ben
rus
eng
fra
mal
slk
vie
tur
pes
cat
pes
guw
lmo
afr
fin
hin
kbd
ltz
hrv
swe
ang
eng
eng
fra
ukr
ukr
cym
cat
sun
udm
por
cat
guw
mly
sun
rus
eng
swe
sun
urd
fra
mkd
por
gle
fra
tel
fra
bre
urd
eng
eng
khk
ben
kan
lnc
rus
ita
kmr
udm
hin
hun
rus
pes
eng
nds
kir
por
swe
swh
sun
sun
rus
cat
fra
vie
urd
eng
rus
glg
eng
sot
tuk
sun
sun
deu
bel
cat
fra
ast
sun
nds
cat
sun
tur
eng
swe
rus
hsb
tuk
sun
eng
fra
eng
vls
mkd
azj
eng
ang
mkd
eng
gaz
azj
nds
tur
sun
sun
ydd
hin
hin
eng
sun
slv
guw
mri
ukr
guw
hrv
kal
lit
mlt
sun
fra
ces
por
lit
sun
als
eng
eng
sun
scn
kaz
arb
fin
swe
por
plt
gla
eng
eng
slv
epo
tat
est
tat
nds
arb
hat
guj
gle
eng
rus
pes
hin
ces
nds
bel
amh
pes
fao
pbu
sun
nds
srp
nso
dan
mlt
eng
hin
ces
nds
sun
slk
rus
kat
hrv
deu
nld
khk
pol
eng
lav
eng
hsb
arb
epo
arg
fra
sun
glv
eng
eng
lav
fur
cat
rus
nld
tgk
tgk
dan
eng
eng
kaz
hin
ces
kbd
sun
lmo
nds
ukr
rus
sun
rus
kan
ukr
eng
heb
dzo
sot
tur
dan
epo
sun
nob
ces
por
ltz
pan
gaz
rus
rus
als
ind
sun
vls
als
sun
hsb
sun
pes
sun
tuk
hat
hsb
isl
ltz
fra
rus
est
swh
afr
sun
snd
arb
dan
ben
sun
sun
eng
deu
deu
tel
cym
gle
nap
guj
eng
eng
sun
deu
sun
por
guw
sme
rus
eng
sun
frp
eng
deu
tur
sun
sna
tgk
nno
pol
ces
dan
por
scn
eng
fra
quh
guw
fra
fra
gaz
src
hin
eng
cat
rus
sun
sun
cor
fra
fra
eng
ang
khk
lin
hye
hin
dzo
nds
gaz
khk
pes
dan
amh
dan
rus
sun
fra
bel
sun
tuk
por
fra
sun
tel
sun
glv
eng
fra
gle
bul
ori
swe
sun
ces
guj
ukr
tuk
eng
bel
cat
ukr
rus
kir
slk
eng
rus
gsw
fra
azj
sun
sun
cat
bel
fra
nds
kan
sun
hin
kan
swe
est
ces
ces
guw
sun
lit
fao
sun
vie
srp
eng
eng
hsb
slv
sun
rus
eng
cor
diq
tuk
khk
sun
gaz
eng
dan
fra
arb
rus
pes
hun
sun
kaz
lit
gla
rus
cor
eng
eng
cat
fur
rus
rus
bel
sun
hrv
sun
mri
cos
pes
fra
ben
sun
hin
ell
eng
snd
eng
bak
rus
tur
hin
kir
slk
gsc
eng
bel
isl
sun
ton
nds
fra
cos
rus
sun
ltz
tgk
fao
khm
eng
sun
hsb
arb
nso
nno
ukr
sun
pol
eng
kir
dan
asm
tur
epo
sun
rus
arb
guw
eng
sun
rus
glg
pol
isl
fra
rus
eus
fra
gaz
ukr
rus
khm
ori
sun
fin
por
fur
sun
scn
deu
por
sun
fra
hin
azj
ben
deu
arb
hin
slk
tuk
tuk
tel
fur
vec
pdc
kmr
eng
dan
est
dzo
eng
cat
srp
dan
ang
khk
sun
cor
sun
hsb
eng
arg
src
arb
pol
fin
hin
heb
sna
lit
est
lad
eng
guw
ind
fur
kan
guw
sun
fra
sun
est
sun
rus
fra
bul
kir
sun
rus
gle
eng
bak
ton
ydd
pan
amh
nav
kat
arb
fra
nso
kan
sun
sme
arb
urd
asm
rus
rus
azj
asm
epo
bre
sun
tha
eng
eng
glg
eng
eng
gug
eng
pes
eng
rus
eng
rus
sun
lao
sun
hin
als
sun
eng
sun
oss
slv
kat
mya
hin
swe
cym
hye
hin
rus
eng
sun
urd
sot
scn
khk
rus
eng
swh
rus
ukr
nno
eng
vie
lin
urd
mly
tam
vec
kan
dzo
sun
rus
hrv
eng
pes
slk
csb
mrj
eng
sun
eng
gaz
kbd
ydd
rus
eng
nav
mri
sun
cat
arb
cat
hin
hin
bel
sun
por
dan
kir
dan
guw
est
ind
hrv
rus
csb
sun
tha
hin
kat
deu
nds
nds
ell
est
eng
arb
eng
eng
nds
azj
fin
eng
kat
tgk
quh
dan
fra
sun
eng
eng
sun
nds
fao
snd
eng
dan
eng
eus
nds
hrv
hsb
eng
eng
eng
nds
tuk
hau
lmo
nno
bre
fra
fra
eng
nds
tur
eng
diq
guw
eng
bre
ben
lav
hsb
hin
pes
khm
quh
pes
kan
afr
eng
slk
eng
pbu
sun
hin
sun
glg
guw
swe
hin
hsb
mlt
kbd
fur
rus
por
sun
sun
glg
kan
asm
glv
pes
eng
diq
dzo
hin
bel
snd
amh
hin
sna
cym
glg
rus
slv
ydd
hsb
eng
lav
guw
tet
mal
deu
snd
sun
kat
fra
guw
urd
srp
slk
lld
tha
khk
lav
fra
eng
sna
glg
kat
udm
eng
guw
ukr
lnc
guw
eng
afr
ton
deu
tur
tur
nob
swh
snd
tel
guw
dan
eng
ces
srp
fra
urd
swe
fra
cat
deu
afr
eng
deu
tha
glg
glv
kmr
rus
lit
eng
ces
fra
tur
por
sun
kan
arb
nno
hin
cat
bel
rus
rus
hin
dzo
fra
sun
urd
als
urd
eng
fra
rus
ast
eng
sun
eng
est
cor
fra
sun
eng
snd
hin
cat
cmn
lnc
dzo
eng
lav
urd
cym
eng
gle
nso
rus
eng
bel
por
bel
tam
kan
kaz
eng
fra
mkd
eng
hin
urd
srp
rus
scn
rus
ang
cat
est
sun
sun
guw
isl
src
tha
hin
rus
por
guw
rus
lit
rus
sun
eng
kir
sun
lit
rus
tel
eng
guj
khk
tam
urd
lnc
rus
fra
eng
deu
csb
afr
guw
srp
ori
nds
ton
eng
eng
kbd
tur
lit
vls
khm
eng
eng
eng
nav
eng
cos
hin
pes
bak
fao
fra
lav
sun
fin
fra
hin
khk
sun
tat
por
rus
rus
hin
guw
hin
kmr
fri
tgk
cat
lav
asm
sun
fra
eng
heb
rus
sun
rus
cor
fao
fin
hsb
nno
mlt
bel
eng
urd
tur
kat
rup
nds
eng
sun
urd
nds
sun
oss
tur
deu
eng
udm
hye
sun
eng
eng
rus
azj
rus
kan
sun
rus
hin
guw
eng
rus
eng
kir
isl
dzo
tur
eng
cat
hin
src
eng
cat
tgk
eng
fra
eng
mlt
sot
afr
sna
zul
nav
eng
deu
fri
hat
vls
gla
eng
ces
quh
khk
srp
vls
sun
kat
sun
fao
eng
slv
sun
bak
kir
azj
eng
sun
arb
ast
eng
deu
srp
cat
lmo
dan
cym
dan
rus
sun
hin
sun
rus
nds
mri
kir
vie
eng
est
rus
bxr
nso
sun
est
gaz
sun
eng
fra
azj
nds
hin
sun
urd
sun
asm
oss
guw
swe
dan
eng
por
eng
eng
arb
srp
sot
slv
eng
sun
fao
mri
gla
lad
urd
sme
hrv
vls
csb
eng
sun
src
por
guj
sun
nno
hsb
hsb
hin
rus
ydd
sun
gug
gaz
dan
ori
lit
eng
nno
eng
rus
fra
rus
ind
cat
ukr
rus
por
ces
dzo
afr
ben
sun
slk
eng
rus
tha
yor
hin
fur
hat
lnc
nav
kat
est
arb
fin
deu
guw
pes
lit
eng
sun
sun
isl
eng
sun
sun
gle
glv
sun
csb
eng
deu
som
sun
cym
eng
urd
ita
lad
glg
deu
fin
kat
eng
est
ces
sun
rus
rus
pes
rus
sun
eng
nds
glg
guw
fra
tuk
cym
quh
sun
guw
eng
sun
ben
eng
gaz
cat
sun
als
csb
amh
eng
hsb
est
rus
bxr
eng
ben
hin
eus
eng
hin
nso
eng
glg
est
eng
gsw
fra
srp
sun
nds
rus
tel
deu
lit
eng
tur
tgk
est
ben
fri
tur
slv
asm
pes
guw
deu
ukr
sun
kaz
por
eng
eng
hsb
arb
khk
cat
eng
sun
por
cos
gle
kmr
tuk
deu
rus
scn
kat
eng
isl
khk
cat
khk
bel
kat
hat
hin
swe
lav
ell
lao
pes
guw
sun
por
eng
guw
cor
est
mlt
asm
dzo
azj
epo
src
hsb
tur
lug
ben
fra
snd
tur
heb
pes
eng
mri
scn
pol
bel
cym
kan
azj
mya
eng
eng
xho
tet
guw
ydd
sun
pes
guw
sun
cat
hat
arb
sun
eng
afr
mkd
eng
mrj
urd
kan
tha
eng
pol
fri
hau
fur
ind
eng
guw
nds
guw
eng
cmn
nno
hin
hin
kir
sun
slv
src
fra
ton
fra
eng
pan
pan
hin
hye
sun
kmr
eng
khk
ita
ori
pol
pes
por
tgl
nno
nob
sun
nso
ces
eng
deu
dan
hin
ces
fra
glg
ast
sun
sun
guw
hin
lit
sun
por
fra
bel
glg
ben
sun
sun
deu
fra
urd
eng
sun
sun
tha
slv
isl
hsb
nso
src
sun
eng
ind
hrv
frp
eng
eng
srp
eng
amh
ukr
nso
kir
fra
rus
khk
fra
sun
hin
oss
sun
ces
rus
por
mri
ang
vie
pbu
por
sun
por
eng
guw
rus
rus
kaz
eng
fri
hin
tur
fra
eng
eng
tuk
tel
guw
udm
hin
ell
hin
eng
cym
kan
epo
lit
isl
eng
ces
eng
rus
tuk
fra
kin
rus
pol
deu
lav
por
eng
rus
fra
eng
sun
src
eng
fin
ita
guw
fra
guj
rus
sun
hin
lav
dan
guw
khm
sun
sun
hsb
sun
hat
hsb
tam
eng
sun
sun
gaz
arb
sun
sun
ind
rus
sme
kan
sun
pol
mal
hin
kat
kaz
tur
cat
eng
mya
mlt
eng
cor
urd
bel
snd
ita
sun
por
eng
oss
sun
cat
nds
sun
rus
kat
bak
cat
nno
ces
als
fra
oss
ukr
nap
pol
lav
lit
ben
rus
nso
guw
ibo
amh
sun
tur
rus
ltz
ang
eng
urd
nds
mya
ukr
sun
urd
ori
nav
sme
kir
sun
sun
cor
slk
sme
hin
guw
tel
vie
eus
gaz
arb
eng
sun
lao
som
rus
eng
snd
arb
guw
nds
tur
hin
hin
gla
cat
sun
pbu
eng
rus
pes
rus
afr
sun
rus
eng
ton
lmo
bxr
afr
snd
guw
sun
kaz
quh
vls
kat
eus
kan
hrv
slv
slv
fin
sun
hin
urd
sun
vie
pes
udm
vie
rus
rus
rus
eus
lit
hin
arb
hin
eng
por
guw
src
ang
mly
eng
slv
eng
nds
hrv
tam
sun
hin
ukr
sun
fra
afr
por
eng
srp
ori
fra
rus
guw
sun
vls
slv
sun
nno
mri
sun
eng
kan
khk
eng
hsb
eng
slv
amh
vie
kir
pes
eng
dan
eng
rus
eng
rus
fri
hin
ces
pan
tat
nav
sun
bel
azj
hrv
cor
als
hin
vls
dan
rus
dan
ben
khk
heb
als
eng
eng
eng
ang
hin
sun
rus
eng
cym
slv
eng
eng
urd
rus
pes
hin
ltz
cos
hin
tur
mri
sun
deu
hsb
eng
gaz
fin
eng
hat
eng
som
ton
dan
eng
ydd
slv
lug
vie
nds
swh
rus
lin
kir
rus
urd
sun
fin
ell
nno
sun
dzo
sun
afr
nds
afr
hin
fra
eng
rus
sun
fra
nld
sun
arb
deu
urd
tam
glv
scn
hin
eng
eng
sun
hat
bel
sun
nav
deu
sun
eng
sun
khk
afr
mlt
sun
rus
por
dzo
eng
glv
tha
khk
nds
sun
bak
rus
lin
sun
khk
arb
eng
guw
ydd
rus
nob
wol
pan
pes
bul
lmo
eng
fra
hsb
mlt
eng
als
rus
sun
guw
eng
hrv
swe
eng
sun
als
tur
fra
gaz
sun
bre
eng
guw
hrv
azj
kan
eng
gle
cat
mly
pol
lmo
ukr
hin
fur
ben
nno
slv
bak
hsb
hsb
sun
pes
kat
sun
sun
rus
tam
slv
eng
rus
eng
hin
kmr
mly
eng
oss
pes
tur
fin
guw
guw
ukr
eng
sun
mri
amh
arb
cor
afr
sun
sun
sun
cat
sun
sun
hin
hat
est
srp
csb
bre
tam
khk
hsb
rus
sun
sun
hau
mly
eng
nds
ayr
sun
nno
eng
srp
tur
ces
eng
pol
lao
khk
pan
sun
cor
als
nds
arb
azj
hin
sot
tgl
sun
ben
slv
isl
sun
eng
guw
kan
est
lit
mlt
hin
eng
lad
eng
dan
fra
lav
glg
mri
guw
ell
rus
pes
hin
heb
eng
rus
rus
sme
pan
hye
dzo
pes
ton
sun
gle
kmr
fra
rus
nso
snd
eng
slv
hsb
hye
eng
eng
nob
kat
kat
eng
ydd
scn
plt
urd
lao
por
fra
swh
swe
urd
bak
guw
plt
sun
hin
bel
sun
rus
vec
fra
hin
slv
khk
fra
hye
khk
gla
sun
mri
fra
mal
lav
dzo
fur
urd
bre
fra
nav
hin
eng
ltz
eng
lit
sun
sun
bak
sun
ben
kat
rus
rus
eng
kir
dan
guw
ang
hin
snd
hye
por
por
glg
fra
fra
ces
ita
rup
src
fra
rus
sun
tat
rus
ces
lmo
cat
por
deu
lnc
fra
est
eng
cat
sun
kir
rus
tur
eng
rus
tat
glg
sun
src
ang
lav
isl
eng
gle
fri
nds
sun
sun
hye
eng
als
rus
sun
sun
sun
sun
fra
mal
hat
sun
eng
kir
ces
bel
kat
hye
cat
arb
ces
sun
pdc
sme
hin
eng
rus
sun
sun
lit
sun
fra
eng
arb
urd
afr
srp
sun
sun
epo
hin
cat
hin
tur
vec
sun
bel
eng
sun
dzo
sun
ayr
ukr
mlt
sun
fra
lit
slv
sun
azj
sun
pes
cat
fra
ces
afr
khk
sun
ori
nds
mri
cat
deu
guw
sun
eng
nds
kaz
eng
rus
bul
nds
kan
khk
sun
lav
sun
mal
nso
ben
guw
gla
azj
fra
urd
sun
hin
kaz
fra
nds
deu
ell
fra
gla
slv
tam
deu
urd
dan
vec
vls
lug
fra
hin
kat
eng
lit
sun
eng
ces
tur
cor
eng
sun
tur
sun
gug
gug
bre
hin
sun
eng
ltz
sun
rus
tur
sun
lin
xho
pes
kbd
fra
est
eng
sun
guw
wol
hin
por
mkd
khk
kin
hin
rus
eng
swe
tel
eng
pes
eng
ukr
fra
ben
por
hin
sun
deu
fin
sun
lug
kmr
lit
ell
nds
nds
lao
urd
ltz
cym
guw
por
hat
urd
eng
fao
hin
sun
rus
sun
kir
tur
eng
fra
eng
bel
mlt
khm
sun
ori
nds
hin
deu
eng
eng
mkd
eng
rus
sun
khk
tgk
urd
tam
pes
ben
ben
oss
lug
kaz
snd
sun
sun
fra
cat
eng
kan
sun
ind
fra
eng
sun
por
hin
mkd
glv
bre
gug
fur
vec
sun
swe
dzo
eng
eng
por
hsb
fra
deu
hun
nso
sot
tur
eng
cat
hrv
cat
tha
hrv
eng
lit
rus
tgl
lit
fra
fur
khk
vie
nds
fao
sun
ces
rus
guw
sun
tat
kan
guw
ydd
fra
por
ces
guw
eng
sun
sun
por
sun
epo
rus
pes
khk
eng
rus
khk
rus
tur
kaz
heb
urd
sun
eng
fra
azj
sun
nds
kan
bel
snd
udm
eng
nds
rus
por
khk
hin
srp
dan
ben
dan
eng
pes
eus
lav
tam
fin
srp
hrv
lav
kan
hrv
gle
sun
sun
hin
eng
rus
ell
nds
cat
tur
eng
sun
sot
hsb
eng
deu
kat
gla
rus
ukr
khk
por
urd
hin
kmr
fra
snd
heb
sun
eng
pol
arb
hin
pes
wol
rus
mri
sun
sun
eng
eng
pbu
deu
hsb
sun
hin
gug
pan
sun
eng
tet
ton
ell
asm
por
hsb
bul
csb
por
sun
sun
eng
src
fra
tgk
arb
hsb
lin
fra
pan
sme
hin
tha
fra
sun
ori
cym
slk
sun
eng
sun
kat
eng
guw
gla
glg
rus
kan
eng
khk
hin
ltz
fra
hin
slk
tet
hin
deu
fao
als
hin
rus
sun
urd
hrv
pol
hin
hun
sun
eng
nob
por
eng
zul
oss
tam
afr
hin
eng
fin
khk
swe
ita
sun
sun
scn
sun
rus
kbd
bak
fra
lav
sun
tur
mlt
ori
eus
guw
nds
hau
epo
gaz
sun
epo
tam
guw
eng
rus
dan
ces
eus
mri
sun
tam
guw
tur
som
ces
mly
sun
rus
eng
guw
ben
eng
lmo
sna
eng
glg
kaz
hsb
gug
bul
diq
isl
sun
gle
guj
mlt
por
hin
hin
frp
eng
eng
slv
swe
eng
tuk
srp
sun
pes
lit
vie
lnc
guw
fra
asm
nso
azj
sun
gug
sun
oss
eng
eng
nno
rus
hin
nob
est
swe
sun
tuk
eng
tuk
yor
tat
udm
sun
khm
sot
tat
ast
mlt
deu
tgl
amh
bxr
fra
sun
cym
pes
rus
mri
nds
sun
eng
bak
bak
bak
eus
heb
glg
eng
khk
fra
scn
bxr
nds
urd
guw
arb
vls
eng
lit
dzo
eng
ita
rus
sun
kir
fri
bxr
ssw
eng
khk
tam
eng
nds
cat
kir
nds
eng
tgl
mkd
srp
bel
lav
fri
nob
cym
hat
snd
arb
quh
nld
heb
kan
sun
pes
guw
swh
snd
ton
fri
ces
guw
kat
hin
eng
bel
xho
ces
kir
kmr
nds
hat
plt
deu
por
hin
bel
ltz
rus
ang
urd
hsb
fra
eng
fra
glv
sun
deu
eng
hye
nso
eng
glv
eng
kbd
pan
guw
fra
khk
kbd
eng
sun
tha
bel
tha
nno
fao
ang
por
ben
wol
eng
glv
hye
guw
hin
eng
som
nap
dzo
eng
rus
guw
scn
eng
eng
nno
csb
urd
khk
rus
hin
sun
fur
fra
sun
rus
lav
rus
pes
hin
hin
tur
hin
ori
guw
sun
ces
eng
sme
sun
pes
rus
mly
kbd
sun
pol
cat
khk
tet
csb
fra
sun
hil
snd
kan
eng
tsn
eng
arb
eng
glg
rus
asm
eng
pes
por
kbd
sun
lad
rus
hsb
lav
mri
cat
guw
pes
eng
vie
csb
hrv
rus
eng
nno
mya
eng
fra
nds
srp
hin
nno
swh
hin
eng
swe
glg
rus
diq
urd
urd
eng
pbu
eng
gug
kir
hat
vie
mkd
rus
nds
rus
kbd
guw
hin
sot
urd
azj
tet
afr
pes
lad
swe
nld
som
eng
por
bre
eng
hrv
lav
kan
sun
tgl
pes
bak
deu
sun
tha
urd
hsb
tha
ton
sun
hun
guw
sun
tuk
sun
hun
ukr
deu
bel
swh
swh
sun
kan
hun
ces
nav
hin
hun
isl
ces
nno
pes
mkd
som
fra
eng
nso
hin
sun
fri
sun
hrv
eng
sun
arb
bel
sun
gaz
sun
kat
kin
ben
guw
tur
lav
vls
udm
sun
sun
swe
mya
fur
fao
rus
pes
pol
rus
sun
scn
ukr
cat
quh
ori
sun
srp
ind
glg
sun
bel
ori
wol
eng
kir
tat
fra
pes
kbd
hat
kir
sme
hin
eng
rus
fur
arb
amh
lit
lav
hin
guw
hin
sun
eng
hin
ces
nds
urd
sun
eng
hin
hrv
fin
rus
khk
hin
sun
eng
est
arb
eng
fin
pol
tur
guw
fra
hrv
swe
sun
deu
guw
tha
kmr
fin
nds
cmn
snd
nds
snd
hin
sun
eng
sun
kab
eng
guw
hrv
ita
heb
sme
azj
ukr
hrv
fin
ben
amh
eng
ind
mlt
sme
sun
arb
hin
ltz
vie
sun
kmr
pes
eng
sun
hin
sun
fin
scn
sun
est
eng
amh
rus
glg
hrv
hrv
eng
hsb
rus
fin
sun
kmr
ukr
fra
nld
bel
nds
vie
eus
fin
tur
deu
hin
sun
azj
eng
som
ces
gla
rus
glv
kat
tet
azj
eng
sun
swh
hin
dan
guw
sun
cat
gug
sun
hrv
fao
por
eng
tgl
ind
swe
fra
yor
hat
swh
lnc
oss
sun
ces
guw
cym
fri
guw
eng
dan
sun
rus
hin
eng
eng
slv
ita
gle
hrv
kat
deu
quh
deu
afr
rus
guw
guw
tur
fra
cor
eng
ces
hin
eus
lav
eng
sun
sun
als
arb
sun
guw
sun
kbd
ben
tel
urd
oss
cat
dzo
por
fur
slv
sun
eng
als
deu
fra
mkd
lav
ori
nso
urd
pes
scn
sun
cat
sot
nds
bel
tur
nso
oss
fra
afr
nld
eng
ces
ben
slv
fin
sun
lit
tuk
eng
kmr
kir
urd
eng
ben
por
rus
eng
pol
bel
nds
kaz
azj
sun
hin
sun
snd
eng
cat
ltz
rus
vls
kmr
fra
tur
kan
hin
rus
fra
dzo
guw
rus
fra
sun
sun
afr
ori
rus
bel
pan
fra
mlt
tel
fra
tur
sun
urd
rus
scn
sun
ydd
rus
nds
gla
fra
por
guw
urd
mkd
por
guw
swe
dan
khk
arb
fri
eng
sun
deu
kat
eng
guw
sun
lnc
sun
oss
mal
tgl
rus
khk
pes
gug
fra
bak
hin
fin
sun
hsb
diq
mlt
rus
eng
tha
fin
est
hin
tha
rus
eng
swh
eng
udm
hin
kat
fin
rus
fra
sun
por
kat
guw
fao
frp
rus
tet
mya
eng
hat
eng
sun
cmn
lit
rus
lav
nds
guj
sun
nds
rus
arb
sun
quh
hye
vec
pbu
deu
khk
eng
pes
guj
hin
mlt
fra
kmr
sun
slk
guj
por
sun
sun
kir
ces
guw
rus
urd
fra
eng
rus
afr
hrv
lmo
nds
heb
fao
eus
kaz
urd
rus
diq
est
ben
glg
guw
eng
tur
vie
kin
ukr
cos
sun
eng
ces
sun
sun
guj
sme
hye
sun
epo
guw
fra
mya
sun
udm
eng
glg
lit
slv
rus
arb
tur
hin
eng
ydd
src
isl
wol
swh
por
swh
deu
ces
pes
nds
nld
heb
bul
mly
pes
pol
mal
hye
hin
est
sun
mri
eng
sun
guw
hin
tha
som
nno
ton
glv
dan
swe
guw
ces
gug
eng
guw
rus
fra
hin
snd
bak
khk
sun
nds
sun
kir
eng
src
hin
sun
quh
eng
pbu
sun
hsb
hin
eng
hrv
nds
hin
slv
ces
est
nds
kbd
tha
pol
urd
bel
frp
eng
pol
fra
fur
kir
sun
ita
eng
afr
hin
guw
sun
hin
guw
bre
pol
cat
sun
cat
mal
cmn
cor
afr
nno
cat
sun
kir
hau
kin
sun
sun
cat
por
hsb
lao
ukr
fra
mri
eng
slk
urd
nds
rus
fri
hrv
sun
eng
nav
azj
gle
sun
tha
sun
lav
kri
hil
tuk
guw
afr
srp
sot
eng
fra
urd
ces
glg
mkd
eng
mri
eng
rus
hrv
swh
tur
eng
sot
fra
arb
wol
eng
guw
sun
fri
guw
pes
ltz
kmr
pes
hsb
sun
por
arb
sme
bel
nds
glg
deu
kat
por
hin
ang
eng
dan
hrv
amh
ton
fra
fra
fra
sun
fra
guj
lnc
arb
rus
pol
sun
wol
tgl
kab
guw
sun
hat
csb
kir
sot
sun
guw
gaz
hin
pes
eng
hin
srp
cor
kin
sun
tur
arb
lav
tuk
rus
dan
rus
lit
afr
kan
swe
eng
tur
kir
slv
bul
sun
nob
ben
guw
urd
pol
scn
eng
cat
guw
sun
sun
slv
gla
hat
hrv
kan
mri
ben
diq
fin
nds
arb
guw
sun
lmo
ukr
ces
eng
nso
rus
ori
rus
vie
cym
nld
tat
sun
slv
gug
tam
quh
guw
sun
cat
hin
swe
ces
tgl
nds
rus
als
tam
csb
fin
mlt
hin
fra
pes
tet
eng
sun
est
lmo
fin
sun
mly
hin
slv
hin
kmr
sun
swe
hin
eng
eng
eus
lav
guw
rus
eng
cat
kir
hin
sun
swh
tur
nds
ces
deu
guw
glg
bul
sun
khk
sun
tam
ben
nno
mya
eng
eng
por
hin
gle
fra
sun
hye
eng
gaz
rus
urd
rus
ces
rus
cat
hin
ton
hsb
ori
yor
mlt
eng
bak
ydd
est
eng
eng
lav
eng
bel
eng
khk
urd
hye
eng
tam
guw
sun
pes
diq
tur
nso
hat
csb
swe
sot
arb
lao
sun
rus
sun
sun
eng
azj
vie
hin
nob
tur
eng
pol
nob
ukr
tur
lnc
dan
rus
khk
sot
guw
sun
mkd
vie
ben
fur
csa
plt
quh
guw
fra
nds
fao
sun
nds
als
khk
glg
eng
ton
sun
sun
urd
ast
ton
hye
rus
pol
ton
tam
rus
pes
sun
tur
guw
nds
urd
hin
vie
eng
hrv
gla
nso
eng
nds
ces
got
eng
fra
sme
dzo
khk
amh
pan
rus
ben
mkd
hin
lit
tel
rus
nds
scn
rus
pan
hin
fra
deu
tgl
guw
est
hin
hin
eng
ukr
epo
guw
rus
hsb
amh
eng
ukr
eng
isl
eng
fin
urd
deu
fur
scn
csb
pes
epo
tgk
yor
hun
als
ell
deu
deu
sme
arb
nld
fra
kat
kbd
gaz
pol
slk
tsn
ces
rus
mri
tet
tat
tat
ang
kat
ukr
guw
eng
eng
lav
nav
tsn
sun
amh
bre
mal
sun
dzo
sun
lad
fra
eng
eng
ces
hsb
tel
ces
ori
deu
por
ton
nav
sun
sun
nso
slk
fra
por
eng
hsb
kan
eng
gug
cat
ori
sun
urd
rus
kir
urd
hin
hun
eng
glg
guw
dan
kan
lin
glg
nds
eng
rus
eng
nso
nds
dzo
guw
ltz
tuk
tur
vie
eus
eng
lin
sun
deu
sun
sun
sun
dan
bar
frp
kan
dan
asm
tur
lit
guj
mlt
kir
eng
asm
fra
hat
eng
csb
hun
glg
sun
hin
slv
deu
pan
est
rus
guw
sun
swe
khk
hsb
sun
fra
afr
hrv
nds
kan
sun
glg
arb
oss
sun
eng
rus
ces
fra
tur
fao
nav
bak
ces
eng
arb
isl
kmr
guw
eng
guw
khk
cym
guw
fra
lit
guw
rus
rus
pol
vls
guw
som
pol
swh
rus
vls
sun
ben
eng
lit
afr
eng
eng
mly
fra
eng
arb
diq
mlt
rus
fra
fin
nds
lnc
als
khk
kir
sun
tsn
pol
sot
afr
sun
fin
rus
zul
pol
bxr
pam
eus
cat
fin
eng
eng
kat
khm
fin
sun
ind
kaz
sun
mkd
fin
sun
rus
sun
kaz
sun
vls
heb
eng
urd
sun
sun
hin
rus
ben
sun
hin
guj
deu
sme
bak
gug
rus
eng
por
mal
quh
tur
sun
por
tgk
kmr
pes
hrv
kmr
por
swe
kan
ltz
lmo
fra
sun
swh
por
zea
por
oss
tsn
sun
guw
lit
epo
tur
sun
fra
guw
fri
fao
sun
azj
rus
por
sun
srp
fin
eng
sun
fra
nds
urd
eng
ibo
quh
eng
rus
tam
rus
eng
gug
sun
bel
glv
eng
tur
lnc
fin
sun
eng
pbu
rus
hin
ben
fao
eng
sun
tam
sun
eus
eng
hin
eng
vie
kin
hin
guw
hin
tha
rus
sun
vec
pol
hin
sun
mlt
lav
sun
kir
cat
nob
eng
khk
kan
quh
mlt
kaz
deu
eng
eng
quh
khk
cym
tur
nds
sun
rus
ben
eng
fur
ces
deu
swh
isl
eng
sun
nds
est
swe
guw
kat
ind
eng
mkd
ben
vie
hin
rus
sun
urd
sun
khk
cat
lin
eng
tel
urd
swh
kbd
eng
hrv
sun
epo
mly
hin
eng
xho
pol
pes
eng
asm
ces
tha
rus
rus
eng
nds
eng
tel
fra
cym
ces
sun
ydd
kan
kin
guw
sun
bel
ben
vls
sun
ben
guw
nds
por
vie
arb
sun
khk
arb
lav
hrv
sun
eng
por
hin
kin
kir
por
eng
ukr
kir
lao
swe
gug
sun
sun
fra
sun
diq
deu
fur
rus
slk
fur
fur
asm
pes
wol
ben
eng
ben
quh
eng
kat
kan
fra
glg
eng
rus
ydd
ukr
pes
hun
ton
sun
sun
eng
por
eng
kan
eng
tet
sot
sun
ori
dan
heb
nds
pes
sun
nno
fra
vie
cat
fra
rus
sun
sun
tur
eng
src
hrv
tel
mri
mya
ori
por
eng
fin
por
rus
rus
fra
eng
eng
heb
est
eng
sot
fra
kan
hin
dzo
fra
slv
por
urd
vie
hin
eng
hin
khk
eng
rus
eng
fra
pol
dan
epo
nds
sun
slv
bel
guw
gla
urd
dan
sun
nds
hin
sun
kir
sun
kir
tel
eng
vie
lav
sun
udm
mkd
nds
rus
kaz
eng
nds
eng
fao
tha
eng
rus
ces
asm
rus
nds
ukr
ast
rus
ben
amh
eng
tur
deu
eng
dan
pes
est
khk
bak
kir
sun
gaz
nds
hin
sun
plt
rus
ces
fra
ukr
kmr
bul
ces
slv
vie
sun
slk
hin
nso
nds
arb
eng
fra
por
ben
src
khk
sun
cat
nob
tur
sun
eng
deu
slv
sun
hin
ton
eng
deu
eng
bak
ben
ell
eng
lit
hat
eng
rus
rus
ben
hin
deu
sun
por
sun
slk
eng
eng
heb
azj
hin
nds
gla
ell
eng
hin
fra
sun
pol
tel
mkd
rus
khk
hin
sun
ben
deu
deu
pes
arb
eng
bel
ben
deu
nld
bre
bel
gug
sun
eng
sun
eng
eng
kan
sun
lug
fra
nds
pan
swe
udm
ces
kbd
src
rus
fin
lit
est
por
eng
dan
eng
afr
gle
deu
cat
eng
kir
scn
snd
nso
rus
por
nld
deu
hin
eng
tgk
nds
udm
sun
fra
eng
eng
eng
lav
tgk
slv
nds
gle
nds
fra
hrv
sot
urd
pol
eng
pan
gug
deu
fur
rus
kmr
hin
mkd
lmo
pes
rus
udm
guw
eng
lug
ang
fra
hin
sun
rus
kan
ben
srp
eng
pol
kan
hin
sun
mly
eng
fin
tgk
sun
urd
zul
hye
cor
hin
zea
por
sun
rus
eng
nld
hin
sun
lug
gaz
glv
nav
eng
quh
ori
guw
hsb
wol
eng
guw
epo
sun
fri
slk
pol
sun
glv
snd
mal
urd
kir
slv
deu
eng
nds
slk
hun
fao
vec
slv
tha
sun
sun
eng
pes
gug
dan
tat
wol
sun
cat
sun
sun
epo
eng
khm
lav
hye
ell
mlt
rus
gaz
kat
ydd
nds
sun
fao
tur
ben
heb
dan
nds
rus
pan
som
tuk
eng
eng
eng
hin
als
rus
ben
afr
dzo
guj
hin
pdc
sme
lao
rus
sun
fin
sun
nav
fra
gle
eng
nds
tur
eng
glg
sun
sun
sun
diq
dan
hin
eng
srp
fra
eng
pol
pan
hsb
ukr
gla
eng
amh
pan
khk
xho
tha
ukr
glg
cym
afr
ben
kbd
eng
rus
deu
ukr
rus
sun
cat
tat
por
epo
nob
arb
nav
tam
urd
kin
eng
nob
eng
eng
tsn
fur
pol
slk
dan
ben
rus
tur
rus
snd
kat
slv
pol
eng
rus
pes
epo
swh
eus
deu
plt
fra
pes
dzo
sun
sun
kir
fra
pes
hin
yor
rus
bre
deu
mkd
nob
deu
nob
pan
mal
eng
guw
als
slv
lmo
rus
fra
lug
sun
mlt
nds
gle
tur
tur
est
sun
kir
rus
rus
mlt
urd
dzo
nds
est
eng
rus
sun
sun
eng
nds
src
epo
eng
slv
hrv
vec
kat
sun
rus
fin
ben
sot
deu
ita
sun
tgl
glv
eng
fur
eng
nds
nso
eng
ukr
gug
eng
cor
arb
fra
hin
rus
mkd
eng
hrv
guw
sun
oss
hrv
sun
fra
mlt
cym
khk
por
rus
urd
eng
eng
bel
lit
asm
nld
slv
ltz
rus
eng
pes
amh
afr
heb
afr
ton
fin
kat
gle
ukr
ces
gle
hun
lav
rus
lnc
sun
kab
tat
nds
ben
diq
fra
eng
swe
rus
pol
hin
fra
nno
sot
rus
cor
guw
sun
sun
ast
eng
mly
lav
ltz
eng
pes
sun
sun
tzm
nds
sun
ast
fra
ori
oss
eng
azj
eng
ell
kir
pol
sun
fin
sun
rus
wol
eng
ast
hun
rus
lit
ces
deu
sun
est
fao
tha
lad
kir
ben
sun
pes
sun
eng
mlt
ell
sun
lit
sun
kir
eng
sun
ang
est
fao
rus
deu
tam
som
tur
por
eng
eng
dzo
zea
sun
bul
est
rus
kbd
eng
sun
arb
swe
asm
eng
kir
hin
hin
bre
eng
nno
fra
sun
dan
pes
ind
sun
fra
ton
tha
isl
eng
rus
hun
srp
eng
sun
ydd
sun
fra
tat
hin
dan
nds
eng
hye
eng
csb
guw
tam
lav
eng
ltz
hin
tur
kir
guw
bel
por
kin
hin
por
pes
sun
dan
mlt
fra
tur
khm
hin
tat
eng
mkd
glg
pan
eng
eng
kat
rus
fur
hat
eng
guw
dzo
glg
dan
sun
frp
eng
quh
eng
eng
dan
deu
guw
eng
gle
tgk
rus
khk
ukr
mri
ces
dan
guw
tur
fur
rus
guw
slv
est
deu
bel
pes
fri
sun
lav
sun
nob
eng
eng
hin
scn
guw
pes
epo
sun
fin
pol
eng
rus
fin
ukr
sun
eng
rus
eus
urd
bre
hin
tel
nso
dan
ben
khk
nav
dan
guj
slk
ben
ton
eus
pes
sun
afr
deu
rus
eng
swe
deu
deu
rus
fin
ell
eng
bel
lit
slk
eng
fra
sun
ukr
sun
sun
mya
pbu
pan
eng
kan
kat
hsb
afr
guw
ang
sun
ang
hsb
eng
khk
ces
khk
sun
ori
ind
dzo
sun
fra
kat
hsb
deu
afr
yor
sun
sun
deu
rus
pes
mlt
eng
sun
gug
ces
hin
est
kir
deu
eng
swh
dan
pes
eng
dan
eng
eng
khm
hsb
epo
pes
nds
rus
hin
hye
eng
pes
por
tur
hin
sun
ita
tur
src
pol
sun
kmr
pes
fra
hin
urd
rus
lao
tur
hrv
sun
som
nob
hin
kat
khm
deu
hil
als
eng
gug
cmn
kmr
ell
ben
ces
plt
amh
kbd
eng
urd
sot
est
slv
afr
por
ces
guj
dzo
tel
sun
dan
eng
rus
fin
dan
rus
khk
guw
ojw
khk
khk
ces
khm
rus
khk
guw
kan
mri
sun
eng
pan
nds
tur
ind
ces
pol
sun
ces
sun
fra
tur
deu
ibo
bre
pes
eng
eng
eng
ben
sun
arb
mya
por
eng
tur
gle
lit
kan
khk
rus
swe
eng
tur
nds
eng
urd
fra
sot
mya
eng
mkd
eng
rus
asm
slk
mkd
sun
kaz
eng
sot
fra
pan
fra
est
sun
guw
khk
afr
eng
sme
kir
fri
glv
sun
yor
sun
arb
gla
eng
rus
gug
guw
por
tam
glv
fin
cor
cym
bre
afr
sun
guw
deu
glv
nno
rus
fra
hin
nob
pes
hat
sun
rus
isl
guw
nds
gle
hsb
lao
ang
srp
eng
glg
pol
fur
est
deu
rus
oss
ukr
eng
fin
est
sot
sun
rus
rus
fra
sun
ben
deu
sun
slv
mlt
glg
kan
quh
rus
ukr
dan
tel
nds
sun
vec
pes
urd
kan
ces
deu
rus
hsb
som
eng
sun
mrj
eng
rus
sun
tat
sun
guj
mlt
eus
fra
deu
arb
eng
urd
ita
eng
lnc
hye
glg
rus
eng
sun
eng
kat
eng
tat
eng
glg
pes
sun
nav
swe
vie
pes
sun
eng
slv
fin
sun
deu
kmr
rus
ukr
tel
rus
heb
hin
bre
fra
lit
sun
kir
rup
ben
lnc
srp
nds
rus
eus
eng
eng
hat
tgk
kaz
eng
yor
kaz
urd
tur
eus
hin
fur
eng
rus
arb
sun
eng
vls
swe
gle
sun
sun
rus
hin
eng
lit
sun
eng
roh
afr
rus
nso
fao
lad
est
tel
ori
fra
por
guw
ang
hye
sun
sun
cym
rus
khk
tur
deu
afr
tuk
urd
sun
sna
ukr
est
pes
eng
sun
ton
ben
gaz
guw
sun
hat
rus
sun
khk
fin
hrv
ben
lav
lit
fra
rus
mkd
tet
sun
guj
cmn
snd
guw
mal
sun
eng
mal
deu
afr
srp
kmr
sot
fur
nds
eng
tgk
sun
glg
pes
arb
oss
ukr
sun
sun
sun
sun
kat
hin
hin
afr
hin
deu
dan
mya
tam
kan
tur
hsb
sun
rus
hin
tel
hin
lug
fri
gug
sun
bel
sun
mkd
cat
rus
arb
rus
sun
sun
sun
gug
csb
fra
afr
eng
snd
fra
urd
eng
isl
swe
nno
azj
rus
pes
ben
pes
fra
hin
urd
srp
hrv
eng
src
urd
guw
pes
nob
mri
ang
sun
gsw
kbd
ukr
ces
scn
khm
ori
nno
lit
sun
hin
sun
ton
eng
nds
lad
hrv
csb
eng
pan
arb
deu
csb
por
tur
bak
kin
urd
fur
glv
sun
eng
kmr
ton
guw
rus
sun
eng
fur
sme
sun
tur
fin
hrv
nob
est
sun
eng
tzm
glv
eng
guw
lav
est
guw
sun
sun
eng
eng
eng
eng
sun
eng
nso
eng
rus
kmr
sun
sun
nds
lad
sun
deu
hil
afr
eng
ben
kat
ton
tuk
cat
hin
est
snd
eng
lav
rus
nds
eng
nds
slv
hin
ben
deu
sot
rus
mya
swe
eng
eng
fra
sun
sun
eng
khk
hin
mal
por
rus
nds
hin
glg
fra
urd
sun
tel
swe
tat
kmr
rus
kan
cym
deu
tuk
nno
nob
lad
por
eng
eng
tur
eng
nno
kmr
hin
sun
nds
hye
rus
lit
tel
tur
sot
hin
sun
hin
sun
fra
deu
srp
hin
eng
eng
sun
slk
guw
lnc
amh
rus
fra
mly
src
nds
rus
eng
eng
sun
asm
nds
hin
kan
mkd
por
fra
tgk
sun
eng
quh
bel
por
pan
kaz
lit
fra
cmn
eng
sun
guw
fur
eng
nds
deu
ton
fra
slv
dzo
vls
oss
tha
cmn
ton
tha
nav
eng
pes
fri
por
hin
snd
sun
sun
cat
ori
ell
sun
sun
guw
pes
sun
vls
eng
rus
deu
eng
diq
sun
kir
guw
pol
guw
mya
fri
est
bre
mal
bul
fra
gle
cos
gle
sun
isl
fra
est
lit
guw
epo
ind
yor
ben
guw
lav
sun
sun
sun
por
hsb
pes
isl
eng
ben
tel
mri
slv
sun
sun
pol
bel
guw
gaz
eng
hrv
urd
cym
bel
cos
als
rus
epo
nob
guw
eng
vie
hin
fra
arb
eng
sun
sun
por
slv
glg
guw
csb
hsb
eng
eng
kaz
azj
lit
kan
eng
ben
som
cmn
srp
eng
eng
eng
dan
eng
eng
eng
kan
eng
dan
heb
hat
tet
kir
nds
hrv
sun
mri
rus
rus
ces
eng
scn
sun
als
fin
rus
rus
amh
nso
hsb
hye
lit
cat
ces
diq
kat
nds
eng
urd
kan
urd
glg
tat
eng
cor
eng
ben
sun
sun
epo
ces
ori
sun
eng
guw
guw
rus
ell
hrv
khm
ori
rus
fra
nav
eng
eng
slv
lav
som
cmn
nno
hye
bel
cmn
hin
sun
arb
kan
urd
mal
ukr
swe
eng
sun
isl
glv
cat
por
rus
cat
als
sun
hin
rus
eng
eng
deu
eng
nds
rus
cat
yor
sun
dzo
vls
hin
sun
rus
hye
khk
sun
sun
xho
rus
swe
hin
sun
nds
pol
fra
pol
fur
hin
por
ton
fra
ast
ces
ilo
guw
cat
mya
fra
khm
tet
hrv
dan
eng
sun
mya
cat
nso
kbd
nds
fin
eng
deu
hin
fra
tha
lit
azj
urd
lit
isl
lav
eng
cmn
guw
urd
vls
kat
rus
eng
kbd
dzo
eng
afr
kmr
tgk
nds
cat
slk
arb
kan
kan
nso
pes
hin
kir
cat
isl
gla
hsb
urd
eng
por
ukr
guw
kat
por
tur
fra
rus
sun
fra
mal
rus
slv
pes
deu
pes
guw
eng
deu
por
kaz
urd
tur
ton
pes
por
rus
ces
pol
sun
hin
srp
eng
lao
ayr
urd
ast
tat
cmn
sun
swh
srp
sun
wol
dzo
tur
sun
tuk
sun
nds
deu
rus
bre
lug
kat
hrv
kan
sun
slv
amh
cym
ces
slv
eng
lnc
fri
sun
fra
fin
frp
pdc
azj
lav
hin
eng
kbd
deu
est
sun
kaz
slv
fur
sun
rus
urd
guw
nso
tam
dan
som
sun
eng
sun
ltz
epo
rus
sun
sun
sun
eng
hat
hsb
rus
sun
est
ben
sun
quh
slv
quh
mlt
gle
diq
fur
eng
swh
eng
lav
swh
pbu
hin
cat
arg
hrv
rus
ben
oss
kaz
ori
est
eng
sun
cat
gug
hye
fri
deu
kat
pes
lin
amh
eng
kan
rus
eng
bel
sun
cym
fra
kir
pes
tur
kbd
eng
eng
bak
fri
sun
mal
heb
eng
tur
xho
slv
por
sun
sun
ces
arb
rus
urd
lmo
ang
hat
fin
hin
sun
est
lao
tel
tat
eng
guw
tgl
lin
hin
eng
kat
eng
lin
rus
deu
rus
eng
por
rus
kan
eng
kir
urd
udm
nds
bel
diq
eng
snd
fra
fri
fra
hat
khk
rus
sun
guw
lug
als
eng
ita
sun
khk
sun
byv
rus
diq
eng
rus
eng
eng
diq
khk
rus
deu
azj
rus
mly
fra
fin
slv
wol
vie
vls
guw
eng
por
pes
tha
kan
guw
fur
eus
eng
eng
ssw
mrj
nds
hin
ben
rus
sun
nds
fra
nso
som
srp
fin
dzo
wol
bel
rus
fra
rus
eng
eng
nds
rus
rus
nno
eng
guw
hin
slv
tuk
nav
scn
nds
pes
sun
hin
mly
hun
lnc
arb
ces
ori
bel
swe
eng
urd
swe
nds
eng
sun
nno
srp
dzo
gle
oss
gaz
urd
slv
tet
snd
arb
rus
pes
slk
srp
epo
khm
sun
deu
sun
afr
eng
hye
kmr
eng
swe
sme
sun
sun
sun
ton
hin
fin
eng
pes
pan
hin
sun
fri
eus
sun
eng
cat
dan
dan
sun
sun
mkd
sun
mly
khk
gle
lit
fur
hrv
eng
ben
sun
tuk
slk
als
deu
deu
amh
glg
snd
kir
tet
guw
kan
fra
sun
azj
nob
gug
urd
slv
dzo
rus
eng
eng
ydd
fin
nno
swe
deu
slk
asm
eng
urd
deu
hin
sun
snd
eng
sot
hin
tet
fra
fra
eng
sun
sun
cos
por
sun
gaz
urd
est
rus
nso
ukr
eng
hin
swe
isl
sun
guj
eng
deu
eng
ibo
eng
lin
cos
fao
slv
slv
snd
csb
ell
kbd
guw
nav
ces
srp
khk
pes
bul
tur
fra
epo
eng
eng
hye
deu
khk
nso
fao
rus
lav
tur
pol
dzo
ind
pol
slv
tuk
khk
guw
fra
nso
eng
tha
guw
csb
sun
pes
hin
sun
guw
mya
eng
cor
hin
eng
sun
hin
kan
khk
kin
eng
diq
eng
sun
sun
afr
sun
hye
eng
eng
eng
cos
sot
afr
src
nso
frp
hun
nds
kbd
sun
eng
heb
pol
tuk
hin
mya
hin
cat
ast
mal
kbd
eng
hrv
lnc
tel
mri
por
fin
dan
deu
cor
pes
hrv
sun
isl
eng
rus
rus
sun
swe
por
sun
tam
nds
rus
tam
pan
pes
sun
eng
tgk
hrv
vie
arb
sun
src
sun
guw
rus
urd
slv
hat
sun
sun
ceb
hrv
swe
sun
pbu
guw
afr
dzo
eng
pes
kmr
nds
mlt
ces
vls
bel
hye
fra
nav
sun
guj
tet
plt
eus
hsb
slv
ori
eng
rus
eng
por
arb
sun
eng
ood
ydd
swe
kat
fra
hrv
ind
snd
sun
kir
fra
glv
fur
rus
guw
deu
bel
sun
tgl
pan
fra
tha
glv
khm
khm
eng
rus
mly
hsb
nds
dan
hau
sun
eng
fra
nso
rus
eng
glg
ydd
pes
ben
bel
hin
sun
pes
sun
cym
hin
sun
lin
heb
ces
por
nds
rus
nds
eng
eng
sun
bak
deu
est
rus
pbu
fur
epo
arb
gla
sun
guw
guw
gaz
sun
hin
eng
swh
eng
sun
mya
hin
sun
eng
guw
guw
nds
fur
por
sun
nld
urd
sun
ltz
eng
sun
hin
lit
khk
hrv
oss
rus
pbu
por
guw
sun
ang
fra
ukr
tam
dan
fin
kir
eng
rus
azj
nno
fra
guw
guw
deu
cat
als
mal
eng
afr
ell
arb
ces
rus
hin
hin
eng
fra
hin
deu
swe
mya
eng
urd
asm
khm
sun
eng
pes
est
eng
fra
bel
kir
sun
urd
sun
nds
cat
hin
rus
ydd
mya
afr
eng
eus
khk
mkd
urd
nld
rus
eng
asm
mkd
pbu
dan
lit
rus
hin
tur
fra
oss
ori
mya
ben
hin
rus
diq
csb
nob
sun
tur
gle
eng
fra
khk
isl
kan
sun
dan
urd
rus
frp
tam
ell
sun
sun
eng
rus
fra
guw
pes
fin
guw
guw
sun
sun
swe
hin
frp
glv
tuk
dzo
als
sun
cat
slk
mri
deu
fin
slk
kmr
eng
swe
cat
sun
lug
ang
scn
sot
asm
lin
tel
bel
pes
mkd
sun
sot
hin
nds
fra
fra
fin
sun
sun
khk
fao
ltz
glv
amr
hin
scn
arb
fra
eng
cat
hye
bel
sun
yor
tgl
guj
swe
gle
ang
rus
hin
sun
cor
hin
deu
afr
heb
slk
arb
tel
rus
ori
fra
fra
slv
eng
est
isl
scn
est
mri
hrv
nno
slk
sun
hin
ben
sun
eus
sun
ben
swe
bel
ces
tgk
sot
eng
fra
snd
dan
tet
pes
fra
swe
lit
nso
cym
swe
swe
eng
khk
sun
hin
tel
sot
dan
pbu
dan
sun
fin
deu
ces
kir
guw
khm
ssw
hin
bel
khk
eng
hin
gsw
rus
sun
kaz
snd
rus
rus
hun
glg
kir
fra
sun
tgl
azj
cor
guw
fur
plt
tgk
nob
eng
tur
vie
hau
fra
ukr
gla
rus
tel
dan
eng
nds
eng
eng
sun
hin
sun
eng
glg
ukr
glg
eng
guw
hsb
nds
nds
nds
sun
nob
nno
kir
hin
por
sun
tha
fin
nob
lat
mri
ell
kaz
asm
bel
glv
eng
diq
sun
arb
fra
lnc
deu
hin
fin
por
sun
urd
fin
rus
hin
fin
eng
vie
sun
sun
mkd
glg
eng
sun
arb
nds
eng
sun
hin
sun
tat
guw
sun
eng
eng
khk
gle
sun
bak
tel
azj
rus
sun
rus
sun
khm
ces
heb
eng
bul
arb
lug
urd
sun
tur
dzo
lao
sun
fra
pbu
eng
sun
swe
nap
mly
urd
khk
tur
tat
glg
deu
sun
lmo
gla
por
eng
hin
gaz
urd
hin
sun
kat
nno
bel
rus
eng
scn
lao
scn
eng
rus
pes
deu
sun
lav
eng
por
hsb
nds
eng
rus
sun
nno
sot
lit
rus
eng
eng
pes
slv
hau
hin
ukr
mlt
sun
est
fra
dan
kaz
urd
ang
lin
ces
eng
eng
urd
eng
tuk
srp
deu
pan
tur
eng
csb
rus
pbu
dzo
hrv
bul
eng
por
kaz
ind
sun
sun
est
eus
ben
por
rus
est
eng
eng
cos
rus
sun
afr
diq
tur
khk
wol
cym
mlt
bel
gle
eng
sun
lug
glg
hye
sun
eng
ydd
khk
eng
por
fra
quh
diq
eng
vls
dan
sun
sun
arb
nds
vls
glg
guw
hin
rus
kan
heb
kan
fri
tur
nds
hat
sun
guw
hin
eng
rus
pbb
sme
als
amh
eng
dan
sun
eng
rus
sun
nob
sun
kmr
csb
kir
sun
diq
sun
ang
ton
nld
khm
mri
ukr
rus
rus
cat
pol
sun
rus
rus
sun
cym
ita
khm
som
nds
xho
swe
ben
lit
rus
kan
quh
ssw
sun
hin
lit
eng
gsw
nds
eng
ben
sun
pes
heb
tha
epo
por
eng
sun
hin
urd
nno
fur
sun
pan
lin
hin
lao
ind
kan
eng
sun
kat
nno
rus
ava
pes
vie
sun
slv
hin
ltz
rus
guw
hsb
hsb
ben
bel
tat
deu
nds
srp
eng
slk
hin
ast
nno
kaz
sun
sun
nno
kin
cat
sun
dan
srp
eng
guw
mkd
khk
glg
fin
guw
hin
sun
kir
glg
lus
fin
plt
fra
ang
fri
eng
glg
som
afr
slk
hrv
rus
cym
bul
als
eng
hrv
als
wol
sun
hin
slk
lmo
amh
rus
hin
kmr
nds
fra
urd
rus
kat
swe
sun
afr
rus
nno
lug
sun
sun
fin
hun
rus
sun
ben
eng
deu
deu
pes
hin
sun
nds
fra
sun
pes
ast
pes
est
ces
hsb
afr
afr
slv
eng
rus
gle
tuk
pan
dzo
kmr
asm
fra
fra
slv
fra
bel
tha
eng
sun
ori
slk
por
guw
rus
nds
oss
bel
rus
nob
kbd
hat
fra
tur
rus
tur
fur
deu
als
vie
mri
rus
eng
sun
gug
pes
cat
rus
tur
sun
rus
pes
tur
hin
sun
hin
ukr
ben
bre
eng
rus
nds
nob
glg
eng
eng
khk
eng
kir
lnc
sun
khk
fri
rus
sun
swh
sun
eng
sun
pes
rus
kir
rus
eng
eng
por
deu
eng
ukr
gle
fin
dan
scn
sot
pan
lav
kan
srp
mal
ori
eng
nds
hun
fra
ydd
bak
sun
ces
tur
ydd
eng
lmo
guj
nds
rus
rus
pan
cym
pes
slv
diq
rus
rus
cym
hin
sun
eng
deu
arb
eng
lit
nob
kmr
hin
sun
est
ang
sun
eng
eus
slv
glv
kbd
fra
rus
eng
por
lad
sun
hin
hsb
gla
urd
deu
fur
amh
fra
ces
sun
fri
nds
eng
fra
cat
tuk
slv
ind
bre
guw
sun
ydd
sun
est
khk
sun
ori
ukr
hrv
gle
eng
eng
dzo
ind
urd
sun
ben
cat
ces
kir
deu
guw
guw
nno
rus
tet
bel
rus
guw
fra
eng
nld
csb
sun
est
lav
som
ukr
eng
tur
bre
eng
hsb
arb
dzo
eng
sun
pes
rus
sun
kir
hin
slk
eng
urd
fri
sun
eng
heb
nld
rus
urd
gug
bak
est
rus
tgl
eng
kir
kaz
hin
sun
deu
rus
nds
fra
sun
fra
bak
cym
rus
mal
eng
lav
sun
pan
eng
glv
bel
guw
som
slv
gaz
bul
hin
kmr
swe
urd
eng
por
ydd
dzo
kbd
lnc
guw
hin
eng
ces
rus
tgk
eng
fao
sot
hsb
pol
nds
hrv
guw
pbu
afr
rus
kab
swe
eng
cat
lit
sun
sun
pes
khk
cor
kir
slk
eng
tuk
gug
ton
hrv
pes
oss
quh
sun
eng
eng
quh
eng
mal
nob
rus
por
slk
sme
dan
sun
urd
fur
pes
guw
sun
fur
bel
eng
rus
amh
tat
sun
sun
gla
nso
srp
sun
eng
khk
sun
rus
rus
fra
eng
cym
pbu
srp
guw
rus
rus
sun
guw
hin
eng
sun
kir
rus
kat
hau
tet
eng
kat
hin
cor
csb
eng
als
hsb
lmo
por
eng
ell
slv
mlt
rus
oss
nno
cat
isl
kir
pes
ton
azj
nav
ton
quh
cat
nds
tam
ell
eng
tam
sun
fur
deu
heb
sun
eng
kir
diq
bul
sun
kir
nob
ben
tel
ukr
sun
quh
som
rus
lit
mri
gla
diq
urd
hin
hat
cor
sun
rus
lav
glv
amh
azj
sun
eng
mri
mri
eng
vls
hin
eng
tgk
tur
hrv
ben
kbd
gla
sun
kat
ell
bul
tha
fra
eng
ita
tur
eng
csb
fur
eng
hin
ast
urd
ang
eng
rus
kan
sun
guw
afr
guj
sun
eng
kir
hin
kir
eng
amh
eng
pol
swe
nob
fin
srp
isl
glg
nno
fin
epo
gug
cat
sna
glg
guw
swe
rus
nds
rus
sun
afr
fra
slv
eng
deu
kmr
sun
lav
som
rus
fra
eng
est
rus
oss
nav
cat
nds
hin
kir
asm
guw
tuk
sot
guw
sun
fin
csb
sun
hin
kan
eng
kan
guw
eng
tgl
cmn
eng
nds
kat
csb
eng
khk
gug
fra
epo
tel
eng
slv
deu
cym
sun
rus
lav
kir
nso
rus
sun
ben
eng
cat
nap
gle
epo
est
fin
sun
sun
hin
kir
tur
wol
ast
mly
eng
ben
khk
hil
hin
nds
eng
cym
ltz
glg
urd
pes
sun
sun
gle
fra
ydd
fra
guw
urd
diq
swe
snd
eng
sun
hrv
por
lmo
fra
cat
ita
lnc
sun
por
fra
arb
fra
eng
ben
srp
lav
sun
hat
nld
rus
vls
deu
ell
hrv
khk
nld
eng
rus
fra
fra
eng
kir
rus
guw
guw
pol
mkd
deu
ast
urd
eng
dzo
arb
ben
tha
ces
tgk
ell
afr
mlt
fra
ukr
por
rus
rus
hin
sun
fra
sun
fra
tgl
fra
sun
arb
hin
guw
hun
guw
nob
tam
nds
fur
pes
est
nds
nav
hin
hun
sun
glv
eng
sun
eng
rus
kat
sun
eng
hat
hat
tur
arb
swe
eng
slv
tur
amh
pan
hat
sun
fra
hin
eng
rus
nso
guw
glg
kat
por
asm
arb
rus
guw
khk
pan
tuk
sun
eng
por
mlt
fur
tur
sun
glg
kaz
sun
deu
rus
epo
wol
slk
guw
fur
pol
rus
eng
fra
fur
mly
mlt
hin
hrv
ton
deu
ind
xho
khk
sun
lit
fur
sun
ben
fri
epo
lit
kat
dan
sun
tur
als
nso
mkd
fra
mlt
ydd
kat
nds
fra
tur
afr
sot
deu
tur
rus
kat
rus
hin
tel
ang
sot
kat
eng
pes
isl
tel
fra
cat
guw
eng
pes
ces
eng
srp
afr
guw
kat
eng
fur
fra
sun
tur
hin
arb
sun
glv
tel
fur
eng
arb
nds
sot
cor
kat
cor
ang
ton
sun
guw
hun
vec
pes
mkd
nds
kin
est
rus
sun
fao
arb
fra
lao
cos
hrv
udm
asm
pbu
urd
afr
yor
eng
lao
mlt
lav
hin
eng
hin
fra
fra
eng
dan
sun
eng
khk
mya
nav
sun
arb
kir
urd
rus
por
deu
cat
pes
fur
est
fri
afr
isl
ces
hsb
mal
ces
eng
lit
slk
glg
ukr
por
est
tur
rus
sun
deu
rus
sun
urd
eng
fra
quh
eng
ces
nds
deu
ukr
sun
khk
afr
deu
cym
eng
src
guw
lit
fra
eng
eng
rus
guw
sun
hin
kan
hin
eng
ces
cym
mlt
deu
ces
arb
rus
gle
kin
bel
ces
rus
asm
hye
eng
kir
cmn
mya
eng
sun
guj
lit
rus
por
eng
kir
hun
hye
sun
deu
nds
nds
fra
nds
mri
eng
fao
quh
ben
eng
fra
snd
isl
sun
tel
hat
fur
rus
kir
rus
ind
rus
deu
som
afr
sun
khk
tgk
plt
fra
pes
pes
afr
afr
mly
eng
sun
lnc
arb
nld
yor
hin
tam
rus
isl
vie
kir
rus
swe
nob
fra
lit
rus
rus
eng
heb
urd
ben
dan
ori
nds
eng
sun
tgk
zea
hye
rus
pan
nds
deu
rus
sun
fri
por
rus
eng
hin
lug
est
kmr
eng
ukr
sun
hau
cat
tuk
kin
eus
sun
fin
rus
tur
ell
sun
dan
eng
hye
pol
sot
slk
ind
swe
kan
rus
fri
est
fin
eng
gla
rus
tgk
epo
bre
isl
cmn
lnc
pes
als
fra
hil
rus
lav
pes
lav
ava
eng
lnc
nds
nds
nno
vec
hrv
bre
kir
tat
amh
hin
eng
sun
fra
rus
fra
eng
kat
slk
hrv
als
eng
pan
sun
sun
mly
rus
ton
gaz
pol
som
hin
kan
tam
eng
eng
cym
sun
pes
bel
fra
ukr
rus
por
bel
dzo
tgl
eng
bel
tsn
sun
rus
deu
eng
rus
ben
sun
ast
sun
arb
ton
fra
ben
isl
hin
rus
cat
deu
sun
eng
sun
rus
sun
hsb
sun
lit
fin
gug
mal
pan
eng
slk
hin
eng
sun
pes
hin
tha
sun
udm
fin
hin
eng
gla
hin
afr
kbd
kan
swe
swe
fin
sun
khk
mya
tur
vls
csb
ces
eng
eng
tur
fur
eng
kat
rus
heb
sun
lav
ces
isl
bak
fin
glg
eng
ori
fin
ben
rus
pes
pes
eng
ori
mal
hin
ukr
quh
hin
eng
swe
nso
tel
afr
kat
eng
guw
eng
ces
dan
tur
hsb
mly
lit
eng
guw
por
lua
ydd
ukr
pol
urd
fra
nob
sun
cat
urd
sun
mkd
eng
mkd
sun
por
est
kat
guw
fao
vec
hin
ben
eng
afr
sun
ell
nds
ang
heb
hrv
lnc
hat
eng
hin
ton
ben
zul
nno
pes
arb
urd
eng
ell
kbd
dan
srp
arb
deu
eng
rus
rus
fra
sun
ukr
kir
ces
mal
ssw
kbd
arb
eng
sun
asm
mrj
nds
bak
amh
khk
fra
eng
sun
fri
swe
kir
pol
sna
sun
por
hin
epo
urd
sun
sun
sun
fra
rus
rus
eng
est
hin
mkd
kat
eng
swe
ell
fra
eng
eus
gug
quh
khk
lao
sun
est
hin
kaz
fra
est
pol
eng
mly
sun
isl
fao
sun
swe
mya
fra
kir
eng
eng
ben
azj
xho
glv
cat
nds
eng
eng
glg
hin
wol
eng
swe
sun
sun
arb
por
epo
cat
ltz
als
glg
hin
ood
fin
sot
ces
guw
glg
sun
hin
sun
fra
eng
sun
pes
pes
cat
fra
udm
dan
ces
gle
fra
fra
sun
gle
hin
dan
eng
eng
eng
rus
hsb
slk
ces
kat
urd
tam
sun
pes
guw
asm
kbd
heb
eng
sun
eng
sun
ind
fri
ces
pes
fra
isl
mal
swh
arb
arb
hin
eng
sun
rus
tha
mrj
khk
hin
pes
kan
eng
glg
mly
hin
pes
rus
cat
sun
eng
sun
pol
dan
oss
rus
est
sun
por
rus
rus
sun
hin
eng
tur
nob
mkd
csb
guw
csb
fra
deu
hsb
urd
bak
guw
khk
sun
sna
plt
hin
fri
eng
hin
khk
lav
eng
tam
eng
hrv
est
ood
nds
sot
por
swh
rus
isl
eng
lit
ori
lin
bel
lad
nds
afr
slv
por
urd
slk
yor
ydd
hin
eng
hsb
sun
kat
eng
tat
diq
hin
nld
sun
por
eng
eng
pes
gle
fra
hye
rus
guw
kmr
arb
est
eng
sun
tet
eng
cat
ydd
deu
sun
eng
csb
fra
rus
sun
tur
bar
sun
pes
pbu
pes
por
lit
urd
bak
eng
kin
fao
hin
rus
eng
eng
dan
hrv
pes
tha
dan
sun
rus
eng
arb
bak
fra
hun
tur
eng
hin
pan
ell
pes
tam
sun
pes
ces
nds
eng
ces
lnc
bel
hrv
nds
scn
sun
eng
afr
dan
eng
mly
glg
hrv
rus
est
tzm
asm
hrv
lav
eng
eng
eng
tur
sun
sun
hsb
dan
eng
guw
eng
eng
eng
slk
sun
ces
cat
por
hin
sun
eng
tur
rus
arb
eng
afr
eng
kat
ltz
sun
heb
pan
lav
ori
rus
guj
snd
srp
pes
afr
rus
hye
slv
bel
nds
hsb
sun
ces
glv
fri
guw
ita
hin
eng
eng
rus
lav
fri
snd
hin
dan
slv
hin
sun
hye
rus
csb
por
kin
pes
sun
guw
lin
ydd
cat
eng
swh
rus
hin
tet
nds
eng
lav
cat
eng
rus
pes
nds
swe
slk
rus
kir
hin
urd
rus
tgl
cmn
rus
sun
bak
eng
ita
guw
khk
eng
tgk
ces
fin
pol
hau
eng
sun
azj
amh
lit
sun
sun
als
hin
ces
sun
rus
kbd
hun
fra
sun
hrv
kat
nds
glg
ces
kan
sun
urd
eng
sun
rus
ydd
lad
kbd
pes
pes
lit
fur
lit
sun
khk
rus
pol
rus
fra
rus
guj
fra
bel
eng
cat
eng
srp
pol
pes
nds
gle
fra
azj
amh
por
guw
glg
rus
tur
kaz
eng
als
sun
hrv
hat
hin
mri
rus
tet
nds
ast
eng
rus
eng
kat
eng
deu
kan
lit
por
isl
swh
hin
fur
snd
nds
guw
kat
tel
guw
ukr
hrv
sun
mya
wol
fra
arb
bre
pes
khk
nno
rus
guw
eng
sun
eng
khk
fin
fra
sun
guw
eng
sun
vie
kir
sun
lin
sun
eng
ukr
rus
guw
deu
tha
ben
sun
sun
sun
pes
nav
ltz
pes
fra
hat
rus
sun
slv
guw
sun
mri
rus
lmo
eng
fur
dan
tam
eng
hsb
snd
vls
bul
hin
sun
snd
mlt
gle
eng
deu
rus
ydd
arb
tel
pes
eng
rus
sun
eng
hin
gaz
eng
sun
nds
ces
bel
sun
por
hsb
vec
eng
rus
udm
deu
nso
sun
tha
gla
sot
nno
por
pol
wol
rus
mya
arb
hin
eng
bel
hin
rus
sun
pes
arb
guw
fra
bel
lit
sun
nav
eng
sun
glv
tur
por
slv
frp
fao
kbd
tuk
gaz
eng
sun
eng
hun
guw
sun
snd
sun
lit
eng
cym
pes
sun
fra
ben
pes
arg
ukr
ydd
por
srp
eng
sun
sun
afr
sun
eng
deu
nds
rus
eng
hin
bel
fra
lav
ell
eng
khk
sun
rus
azj
fri
hin
mrj
cym
als
kan
eng
cat
eng
ben
tur
khk
slv
eng
swe
pes
yor
kat
tet
kat
rus
ukr
hsb
eng
eng
kan
bel
rus
hin
guw
fra
eng
ukr
ell
kbd
nap
bel
nob
hin
isl
afr
hat
som
hye
guw
eng
kmr
sun
tur
sot
est
kat
fra
arb
guw
sun
nob
sun
sun
sun
sun
guw
eng
por
tur
pes
vec
kmr
swh
guj
tgl
tha
cat
sun
ang
eng
udm
lao
lit
ben
rus
urd
fra
eng
fra
fri
heb
arb
ori
hin
deu
est
eng
eng
sun
sun
eng
fin
swe
mkd
mkd
hrv
khk
tam
nob
bak
eng
sun
deu
ces
sun
bel
hye
fra
tet
eng
kin
hin
kan
ukr
rus
ell
hin
rus
src
deu
nob
sun
kbd
nso
snd
pan
csb
hun
quh
src
urd
cym
kmr
eng
ben
eng
hat
slv
sun
som
hrv
glg
kat
kmr
tur
nds
pes
hin
glg
eng
eng
ast
guw
sun
eng
eng
cym
eng
sun
kat
eng
tur
guw
plt
asm
sun
hin
eng
kir
sun
por
glv
sun
tgk
lmo
afr
eng
sun
nds
eng
eng
sun
guw
heb
est
lin
zul
bel
rus
khk
nso
por
lav
nav
eng
snd
eng
rus
heb
fra
slv
sun
heb
lav
rus
kan
nds
hin
sun
eng
gla
por
lit
bel
hin
fra
tha
eus
sun
guw
swh
ori
kmr
fur
eng
kir
khk
hat
lav
fra
sun
eng
kat
eng
ltz
tur
mri
pes
sun
hin
eng
cat
sun
fri
amh
oss
guw
lmo
hrv
mlt
rus
azj
rus
rus
heb
asm
guw
rus
ton
slk
pol
eng
tur
lav
rus
sun
fao
urd
khk
fao
lug
dan
ltz
sme
eng
eng
guw
tha
rus
gaz
fur
hsb
dzo
nav
isl
hin
rus
por
fur
ast
fra
fra
gsw
csb
heb
amh
nld
lmo
hat
pan
hin
lav
deu
eng
hrv
eng
tgk
ben
hin
plt
quh
rus
eng
rus
tur
khk
nno
rus
afr
pol
guw
ydd
rus
rus
frp
sun
por
sun
sun
fra
sna
sun
vec
guw
eng
glg
ben
glg
src
deu
lug
est
tuk
nds
eng
hin
afr
kir
arb
rus
gle
sun
hin
ori
ood
sun
fra
isl
eng
vls
bak
fao
hun
pan
heb
fra
fra
eng
ydd
ukr
sot
pes
kan
hsb
por
hin
sun
gug
src
azj
sot
sun
fin
urd
slv
vls
rus
eng
sot
azj
fra
sun
kir
pan
por
eng
afr
hin
fra
eng
est
swe
tam
isl
sun
nds
sun
heb
sun
fra
hau
sun
kan
dan
ces
slv
cym
hrv
snd
guw
kin
nds
mlt
glg
guj
nav
sun
fra
kaz
nso
sun
sme
eng
urd
sun
hrv
eng
xho
eng
guw
tur
sun
hin
afr
rus
eng
eng
eng
por
hin
cat
sot
glg
eng
mal
eng
gle
eng
est
asm
eng
lit
sun
eng
tat
lit
guj
deu
khk
eng
hin
eng
pol
guw
est
frp
tur
deu
fur
khk
khk
eng
lin
slk
tur
hin
pan
kin
fra
por
fra
fin
sme
sun
bre
khk
fra
eng
vie
rus
nds
isl
hin
tet
ang
nds
sun
ang
eng
ces
pan
snd
kat
eng
por
amh
eng
swh
sun
som
azj
deu
ben
rus
eng
hun
sun
ltz
fur
sun
som
ori
urd
fra
dzo
eng
bre
hin
gaz
guw
nds
fri
ton
urd
lin
eng
fra
eng
tha
lin
tuk
fao
tha
dan
guw
glg
epo
isl
rus
bul
asm
rus
deu
sun
sun
pes
tam
ces
eng
swh
mly
kan
arb
glg
hin
por
csb
cat
sun
sun
hat
est
kan
sun
sun
sun
eng
ben
cat
eng
sme
eng
eng
pes
tuk
eng
dan
eng
khk
glv
fin
rus
eng
sun
asm
eng
eng
deu
kir
guw
khk
pes
nso
ces
eng
kat
tur
eng
csb
sun
rus
ben
ydd
nso
eus
kmr
gla
guw
srp
csb
deu
kat
eng
deu
por
plt
heb
mal
fra
hin
kat
lav
lmo
eng
lit
eng
hrv
por
eng
eng
kat
fin
tet
bel
sun
slv
hsb
nso
dzo
urd
bel
por
bre
nso
eng
pan
plt
nds
rus
deu
gaz
isl
bel
por
sun
nld
nds
nob
lit
pes
fra
kaz
hrv
cat
hin
fra
eng
kin
ang
ben
heb
tat
mly
bel
eng
guw
ukr
bak
rus
ces
fao
kat
guw
lad
mlt
sun
oss
fin
slk
afr
lit
rus
por
hin
est
rus
heb
eng
eus
lit
pol
mkd
sun
amh
eng
hin
eng
slk
nso
arb
hin
nso
swe
guw
hye
nds
sun
urd
rus
por
ben
por
eng
hin
por
fin
deu
gug
hin
gaz
sun
eng
hrv
eng
rus
sun
arb
est
fra
yor
rus
nld
deu
gug
fur
eng
ces
est
sun
eng
als
glg
eng
nds
arb
nds
pan
nob
eng
slk
hrv
eng
rus
sun
hsb
kbd
tur
nds
sun
eng
nds
kat
hin
tur
sun
ben
sun
rus
sun
yor
fra
guw
ang
fin
ukr
mal
urd
dan
dan
nds
ces
gle
heb
sun
mri
pes
arb
mri
nds
eng
eng
ces
sun
rus
sun
guw
tet
rus
kbd
sun
nds
eng
pol
sun
sun
kin
mri
ast
asm
eng
cos
afr
glv
rus
sun
tur
lit
hin
eus
tet
sun
fra
hin
sun
hrv
eng
hin
bak
ben
eng
eng
kmr
tat
eng
mly
vie
cat
sun
tam
fra
arb
eng
eng
eus
swh
arb
nld
tur
lav
ukr
ell
gaz
eng
pan
eng
nno
sun
pes
urd
kin
urd
gaz
nds
hat
kat
guw
kin
dzo
quh
eng
eng
cat
lav
sun
ukr
sun
udm
bel
eng
ell
eng
arb
sun
eng
eng
ori
udm
mya
arb
ita
nds
ang
kir
dan
pes
tur
isl
pol
sun
ayr
eng
swh
por
snd
nso
ang
nds
deu
ang
eng
nds
vie
ell
tur
afr
swe
fra
ton
pdc
tur
arb
fin
deu
mlt
kat
deu
mlt
sun
vie
sun
sun
sna
fra
sun
est
ori
eng
hin
eng
rus
sun
kir
rus
guw
cor
hin
mya
wol
por
ces
slk
hin
sun
hrv
slv
fin
gug
pan
rus
sun
fra
pes
eng
sun
guw
isl
kan
deu
swh
gla
fao
hsb
hrv
tha
eng
dzo
eng
ben
guw
rus
cat
lit
fra
hun
swe
khk
scn
swh
cmn
kan
fra
sun
fri
rus
sun
eng
rus
asm
src
ydd
hye
eng
nob
sun
pes
urd
udm
guw
ben
tur
isl
eng
sun
ori
est
sun
ibo
eng
sot
eng
lad
hat
lit
guj
isl
kat
fin
hin
eng
arb
dan
gug
diq
ydd
sun
snd
rus
kbd
deu
als
kir
sun
sun
bel
arb
pes
ukr
urd
ces
rus
ukr
rus
gug
sun
gla
tur
eng
sun
tha
kaz
lmo
ori
deu
bel
heb
srp
nav
fra
gle
als
mlt
eng
eng
rus
eng
vec
mri
kaz
hau
kan
sot
eng
rus
rus
hin
lit
vie
nso
rus
eng
fra
sun
oss
sun
kir
deu
hin
hrv
arb
ori
kin
afr
hin
tgk
sun
ang
hat
kir
tzm
som
sun
lug
nds
quh
guw
urd
hin
slv
sun
dan
rup
guj
hye
hsb
deu
slk
rus
pol
sun
swh
kir
ell
rus
eml
vls
ton
hye
mal
khm
rus
urd
snd
hin
sun
eng
hin
ben
slv
ukr
est
isl
lug
hrv
sun
sun
glg
rus
nob
ltz
dan
fin
por
rus
deu
eng
eng
sme
sun
deu
urd
rus
est
tur
nds
eng
pan
deu
tat
sun
sme
rus
ind
rus
sna
khk
epo
fra
sun
eng
sun
lao
eng
guw
rus
khk
tur
rus
mlt
cor
hsb
eus
lug
cat
tgl
urd
urd
kir
rus
deu
hin
udm
eng
rus
sun
hin
deu
eng
hin
por
heb
guw
xho
eng
eng
eus
eng
gaz
sun
cor
pol
por
eng
hin
por
eng
ita
nds
sun
khk
hin
fao
rus
nds
kbd
slk
sun
sun
nds
kbd
tet
eng
khm
cat
eng
fra
dan
eng
eng
pes
mlt
lad
pes
sun
guw
vie
ukr
eng
fao
eng
dan
pbu
azj
nds
tuk
pes
mya
rus
vec
tsc
kat
isl
ind
frp
isl
sun
vls
eng
nds
por
rus
hin
hsb
eng
tha
cor
tam
fra
tuk
ces
kir
eng
mal
fra
eng
arb
hsb
eng
guw
amh
sun
sun
sun
isl
mal
tgk
eng
por
bak
sun
eng
som
fra
hin
eng
ton
nds
glg
fra
nav
est
rus
rus
deu
sun
guw
fin
cmn
vec
hat
pol
guw
ton
tur
eng
sun
pan
hat
eng
hin
diq
ton
lmo
fra
pol
eng
guw
sun
pes
snd
swh
nds
eng
guw
sun
hsb
cat
rus
deu
guj
sun
vie
sun
est
rus
deu
azj
eng
dzo
pol
eng
eng
sot
sun
arb
nds
sun
nds
deu
mlt
arb
sme
snd
eng
eng
bre
lit
sun
fri
ori
sun
deu
rus
tur
afr
sun
hin
mrj
kan
kir
sun
glv
cat
sun
ukr
eng
fra
slv
tur
deu
mal
pes
fur
rus
est
fra
eng
dan
amh
tur
rus
vie
mrj
ell
rus
vie
est
isl
khk
slk
slv
nds
pes
hun
eng
fur
hin
eng
eng
cor
mya
sun
ang
cym
eng
hrv
fur
kir
sun
ces
ben
hin
eng
snd
rus
sun
isl
khm
khk
por
hrv
pan
urd
afr
ita
dan
deu
hsb
eng
nld
cat
hrv
tha
rus
hsb
lao
urd
sun
hin
sun
fra
mlt
hin
mya
kbd
glv
tel
rus
heb
eng
eng
sun
fra
fra
sun
fur
fur
fra
sun
pes
eng
rus
kan
sun
eng
azj
rus
fra
eng
fra
sun
azj
tam
kat
nds
sun
nno
sun
deu
azj
xho
gaz
guw
rus
vls
dan
nav
rus
hin
est
mly
src
fra
pes
eng
hin
slk
guw
tha
bre
nav
swe
tuk
fin
dan
eng
bak
fao
sun
hsb
sun
glg
kan
nav
hin
bak
afr
swe
cat
fur
fra
nno
deu
eng
gla
sot
mkd
eng
slv
fra
hrv
bak
kat
bak
ukr
heb
eng
sun
urd
fur
fra
epo
fur
vec
lit
sun
ast
afr
kbd
guw
khk
heb
khk
nno
deu
fra
sun
src
por
dan
afr
pes
eng
pan
eus
urd
nob
swe
khm
por
src
hrv
eng
pes
nds
fra
swe
ukr
ind
sun
arb
rus
bel
cym
sun
khk
fin
cat
mho
rus
pes
rus
heb
pes
als
cym
sun
hin
nds
fao
deu
fra
eng
bar
slk
eng
tet
sun
amh
cat
khk
fao
tgk
amh
hsb
azj
vec
eng
tha
fra
urd
bel
eng
mkd
guj
hat
glg
mkd
ces
sun
gle
fra
nds
tur
glg
rus
rus
amh
fra
gaz
bre
sun
nno
guj
kat
hin
slk
nob
khm
sun
eng
eng
deu
tur
ces
tha
guw
por
kir
epo
sun
tha
sun
als
nav
vls
deu
rus
snd
mly
lao
sun
eng
rus
por
kir
dan
som
mal
bel
hye
nav
eng
sun
kir
est
pbu
tur
hin
rus
sun
fra
nds
swh
rus
lav
kmr
fra
kir
slk
eng
ces
sun
ood
tam
nob
sun
sun
eng
arb
ces
bel
dan
slk
epo
nds
guj
lit
rus
azj
rus
eng
sun
sot
gug
sun
asm
deu
cmn
arb
cym
nds
lin
ang
hun
rus
src
urd
oss
eng
tam
rus
nds
slv
azj
ton
sun
rus
bel
pan
rus
hin
cat
sun
rus
hye
swe
cat
lit
lad
tzm
sun
rus
nno
fra
eng
sun
arb
dan
por
ori
swh
swh
azj
hin
som
lit
ast
diq
eng
tur
tur
lit
dzo
rus
snd
hye
kir
nob
rus
wol
ukr
sun
pol
nds
fri
guw
ast
nds
azj
sun
isl
als
eng
quh
arb
deu
lav
sun
eng
nds
afr
sun
pes
deu
pes
nds
lnc
sun
kat
amh
kin
afr
tgk
por
cmn
rus
eng
rus
lad
fra
rup
pol
rus
hrv
bak
eng
lit
por
fao
fra
plt
cat
kmr
pol
sun
sun
eng
bel
sme
hin
src
sun
sun
hye
rus
nso
heb
pol
guw
eng
bak
eng
eng
sun
rus
bak
glg
srp
eng
lnc
eng
fra
eng
kbd
eng
epo
eng
deu
kir
rus
rus
rus
guw
tur
eng
nds
urd
ell
guw
nds
eng
dan
khk
vie
nob
bre
fra
tur
sot
rus
sun
eng
sun
rus
bak
slv
fra
kaz
est
ukr
deu
deu
bak
deu
sun
eng
rus
slv
lit
tet
hin
cym
guw
csb
tel
sun
khk
sun
por
nds
cat
hin
fur
amh
pol
ben
por
asm
asm
hun
fur
eng
swh
nds
rus
arb
khk
khk
csb
bel
azj
rus
ben
sun
guw
arb
azj
eng
sun
eng
tsn
sme
guw
eng
tur
scn
cat
lao
guw
fra
urd
eng
rus
sun
sna
vie
tuk
fra
arb
eng
nav
eng
sun
als
gla
hin
eng
afr
kmr
slk
rus
gle
bel
eng
fra
tur
rus
sun
oss
cat
quh
eng
por
kan
asm
sun
sun
fra
sun
nld
fin
pes
zul
kin
hat
sun
eng
oss
eng
eng
yor
arb
urd
mlt
som
tel
sun
ang
est
est
nds
fra
eng
pdc
mri
deu
sun
swe
eng
ces
tha
amh
eng
fur
kin
fra
pan
guw
gaz
cat
eng
pes
sun
hrv
por
nds
rus
nds
eng
pol
eng
mrj
fin
pol
kin
ces
afr
hrv
est
tel
ori
eng
eng
bre
sun
slk
por
dan
urd
eng
eng
khk
eng
tet
tuk
guj
hye
slk
urd
fin
pes
khk
bul
afr
glv
fra
por
arb
bel
urd
afr
dan
eng
arb
hin
fra
srp
tur
hin
ori
slv
tur
kir
glv
bel
rus
nav
tel
pdc
rus
est
pan
eng
sun
nno
est
eng
por
nap
fra
por
azj
est
diq
sun
kir
kbd
gug
fri
tel
rus
khk
fra
ood
tur
gug
swh
heb
slv
eng
hin
hin
por
rus
deu
guw
hin
hun
kan
fin
bul
scn
eng
rus
lit
tur
tel
deu
ces
pes
nso
por
cat
eng
cym
amh
sun
sun
sun
sun
eng
por
guj
nds
nav
lug
eng
rus
eng
nds
fra
fao
eng
deu
kat
eng
sun
por
fao
tuk
cmn
cmn
cat
guw
ukr
fra
hau
afr
kan
tur
hsb
arb
vls
pes
kat
pan
nds
pes
kat
glg
eng
mly
tha
nds
lnc
lav
nds
eng
mlt
cat
sun
mal
kan
urd
epo
glv
nav
rus
sun
eng
fin
cor
fur
rus
eng
tha
kat
deu
eng
urd
ori
nav
slk
nds
urd
eng
lad
lav
guw
heb
sun
sot
nds
sun
eng
tur
rus
bel
por
hrv
fra
fra
tuk
por
eng
nds
eng
swe
kir
sun
sun
eng
ksh
sun
nds
sun
rus
sun
bak
ces
afr
pol
nld
mal
nno
fri
eng
eng
hin
rus
ces
kir
ood
slk
eng
sun
vie
fin
rus
deu
sun
sun
sun
tur
kmr
ukr
arb
hin
ton
sun
pol
nso
tur
tam
sun
eng
plt
lao
sun
tur
sun
cat
kir
hun
lmo
rus
rus
sun
eng
scn
rus
hau
frp
som
sun
fao
arb
pol
lnc
dan
udm
eng
sun
hin
eng
bul
hin
guw
udm
sun
pes
slk
ayr
sme
srp
lmo
epo
srp
tet
asm
gle
sun
sun
rus
bel
eng
nds
sun
mkd
dan
rus
hin
eng
pes
fra
nds
snd
hrv
eng
sun
tur
eng
lit
rus
mlt
ces
eng
ell
ces
eng
nds
eng
sna
sun
rus
sun
est
eng
ltz
eng
dan
fur
rus
deu
sun
guw
glv
fur
isl
eng
wol
eng
ukr
eng
nds
eng
eng
tur
sun
eng
afr
fra
khk
sun
sun
urd
kir
guw
mly
sun
heb
est
khm
kan
swe
eng
sun
mal
fra
ori
eng
nds
eng
plt
eng
sun
est
nds
eng
por
rus
tat
rus
cym
ben
kmr
fra
eng
eng
est
plt
hin
ben
ell
afr
eng
swh
eng
swe
eng
gla
cym
afr
hin
ton
afr
eng
arb
nds
sun
por
tur
nds
eng
bre
khk
sun
pan
kan
nds
fra
fra
lav
rus
slk
nds
guw
sun
slv
rus
khk
fin
nds
pes
sun
nav
bos
dzo
pes
bel
swh
tsn
sun
hin
cat
rus
urd
fur
isl
sun
khk
eng
sun
tur
mkd
guw
fra
wol
rus
sun
eng
sme
sun
por
slv
mlt
src
deu
tha
afr
bak
afr
fra
rus
hin
swh
dzo
slv
sun
sun
asm
lit
tam
sun
oss
nso
fra
rus
eng
eng
sun
urd
urd
lnc
eng
eng
nds
tgk
mal
khk
gla
cos
sun
rus
dan
hin
sun
slv
sun
bel
sun
eng
cat
sun
hin
mlt
amh
guj
tet
nno
hin
arb
asm
khk
tuk
nds
sun
ydd
hin
est
slv
asm
cat
fra
fri
hrv
mkd
eng
afr
hrv
eng
rus
kat
fri
amh
glg
slk
urd
hrv
isl
kan
srp
lav
rus
nld
mri
eng
vie
pes
deu
sun
fra
bel
fra
tuk
hrv
gle
guw
diq
tha
sun
glg
fin
som
sun
som
ukr
sun
kaz
hrv
guw
por
urd
cor
sun
cym
afr
eng
eng
arb
rus
ukr
amh
sun
fra
nds
hye
dan
swh
pbu
eng
diq
sot
hin
sun
eng
sun
eng
sun
hin
gla
epo
eng
nno
ori
tel
rus
hye
fra
bak
pes
deu
tur
rus
dan
hsb
dzo
fin
est
rus
afr
nds
eng
sun
eng
glg
rus
ita
sun
eng
lin
frp
glv
quh
eng
sun
hin
snd
sun
fao
eng
snd
hsb
sun
sun
eng
slv
eng
mly
sun
fra
fra
ast
rus
sun
ita
fra
fra
ori
kan
tuk
ori
sot
ces
kir
pol
deu
ast
pes
rus
tuk
eng
afr
hin
sna
rus
ltz
arb
sun
guw
slv
dzo
por
rus
fra
nob
hrv
lit
eus
sun
nld
gle
tuk
hin
vie
sun
sun
pbu
khk
tur
deu
por
eng
urd
hin
fin
dan
cat
eng
kir
som
glg
swe
afr
mkd
mlt
swe
deu
eng
nds
tur
deu
sun
arb
fra
ltz
sun
scn
fin
sun
rus
gug
nob
eng
sun
ood
quh
guw
nbl
amh
rus
afr
sun
rus
tur
sun
fra
arb
fra
hin
ces
eus
afr
eng
wol
eng
lao
tuk
khk
eng
diq
plt
pes
sot
sun
rus
vie
tuk
bre
slk
sun
mfe
ces
epo
sun
sun
guj
snd
vls
hin
cym
dan
afr
eng
eng
ton
swe
lld
lit
cat
nno
hau
hrv
hin
por
glg
rus
azj
epo
nds
cat
fra
eng
afr
fri
eng
afr
rus
guw
pes
pol
epo
frp
vie
eng
lav
ben
vec
ang
pan
scn
rus
rus
tur
hsb
eng
tel
isl
hin
ces
sun
lit
srp
fin
hun
nld
eng
tur
wol
tur
por
glg
ukr
srp
eng
hin
hrv
eng
fra
kir
guw
sun
deu
slv
eng
sun
urd
diq
eng
cat
pol
rus
eng
guw
heb
hsb
khk
kir
tur
tur
bel
hun
kmr
sun
fra
hin
mal
deu
guw
eng
hau
guw
lad
oss
rus
por
mkd
epo
cat
pol
rus
eng
afr
bul
kan
slk
hin
sot
guw
nav
sun
fra
rus
sun
rus
ton
ben
kan
hun
eng
diq
sun
nld
gug
eng
guw
khm
cat
kmr
sun
lmo
diq
nds
sun
nav
sun
kaz
mlt
cor
ben
rus
nds
fao
hin
deu
eng
ces
guw
rus
afr
ben
ind
lao
khk
sun
nav
sun
kbd
ltz
sun
eng
rus
fao
rus
hin
dzo
pes
azj
gug
sun
lao
bre
eng
khk
cat
eng
eng
diq
sun
rus
heb
tur
gug
slk
als
hin
nso
bel
hin
ydd
kir
hin
hin
eus
guj
bak
guw
lav
kat
sun
nno
rus
guw
eng
eng
sme
vie
sun
sun
xho
tur
xho
hat
vie
fra
mal
kat
nob
deu
hin
swe
rus
hin
por
lav
hin
fur
eng
gla
eng
eng
tel
ukr
hin
sun
sun
sun
kbd
hin
pes
swe
est
deu
tur
ton
mkd
fra
lug
tuk
scn
fao
hin
vie
hye
nds
nav
vec
mal
kan
csb
pes
kan
cym
nds
fra
rus
mkd
eng
gaz
nds
dzo
tur
arb
ces
hin
quh
fra
dzo
sun
mlt
slv
ltz
rus
por
eng
hsb
eng
deu
hsb
hin
guw
sun
guj
kir
hin
kan
nds
ces
sun
ben
pes
rus
nap
hsb
por
ton
eng
rus
vls
deu
sun
fra
eng
ben
fra
ukr
rus
kpv
sun
fra
ton
dan
eng
pol
sun
arb
eng
arb
ydd
hin
est
udm
glv
bel
sun
fri
khm
ukr
khk
guw
vie
sun
afr
sun
khk
sun
hin
ces
arb
cat
nso
nds
als
glg
kaz
tel
tat
ukr
ces
eng
guw
hin
eng
bel
est
vec
kmr
hin
srp
cor
por
ell
pbu
rus
eng
hin
eng
fra
lit
kan
urd
lit
xho
kmr
rus
ben
tur
mly
eng
zul
hin
fra
hye
hin
cat
gle
tur
ben
scn
mri
rus
fra
sme
sun
epo
rus
ydd
vec
dan
eng
glg
khk
rus
mlt
eus
kir
arb
slk
lnc
slk
eng
nob
por
glg
sun
kir
rus
hsb
kat
eng
eng
deu
tha
nno
pbu
ton
rus
kan
sun
ydd
slv
rus
cat
sun
diq
pes
slv
kbd
fin
khk
kir
rus
sot
por
fin
fra
tgl
mal
slk
scn
sun
rus
guw
eng
lit
est
sun
nds
urd
hin
nld
eng
afr
sun
tur
slk
eng
eng
sun
glv
eng
bak
eng
sun
srp
sun
por
lao
mal
slk
sun
eng
tam
fur
mya
swh
eng
mri
azj
eng
sun
arb
sun
ood
oss
sun
gle
ukr
eng
eng
cor
sun
sun
por
fra
sun
sun
guj
ori
sun
sun
gle
deu
guw
deu
rus
wol
kat
eng
tur
eng
eng
kmr
rus
sun
eng
eng
tur
hin
kmr
nld
rus
guw
eus
tuk
fra
fri
sun
nds
eng
sun
ces
wol
hin
tel
eng
swe
ces
dan
por
heb
cat
glv
fra
kbd
rus
mkd
rus
kir
vie
urd
hsb
snd
kbd
nds
ces
mlt
rus
sun
ces
sun
rus
cym
guw
urd
heb
eng
kir
tur
deu
hrv
por
eng
heb
ori
eng
nds
lao
fra
tur
quh
fra
som
bak
lit
pes
csb
hin
tuk
fra
fra
mya
sun
sun
isl
rus
pes
dan
hrv
tha
fri
sun
gug
eng
swe
deu
slk
lnc
ton
pes
pan
lnc
rus
por
gla
arb
kir
rus
pan
kir
rus
ces
sun
sun
swh
eng
fra
mya
src
tur
deu
eng
hin
swh
eng
hin
arb
hin
tur
sun
kir
fur
guw
ltz
sun
rus
eng
ces
frp
eng
ukr
tur
hsb
pes
eng
fra
hsb
eng
mal
hrv
eng
nob
sot
als
eus
guw
ydd
urd
eng
kat
sun
tgk
pes
sme
sun
gle
tur
rus
tet
pbu
sun
mkd
bre
mri
tel
sot
dan
mkd
ben
ukr
bel
rus
sun
ces
cat
sun
yor
deu
isl
khm
eng
snd
sun
isl
sot
eng
afr
hrv
tur
eng
gla
fin
rus
fri
ltz
deu
pes
hin
gug
als
kir
lad
kan
wol
eng
src
hat
ori
tam
ori
deu
sun
cym
sun
slv
pol
tha
hye
azj
urd
hsb
sun
sun
kmr
asm
lit
sun
nds
dzo
hin
heb
sun
eng
fra
eus
sun
nds
kat
afr
kaz
nds
fur
deu
sun
fin
lug
kmr
sot
hrv
sun
eng
lad
deu
swe
kir
ces
hin
sun
arb
som
sun
mya
hin
eng
eng
eng
tel
rus
rus
cmn
kir
deu
afr
tuk
eng
glg
fra
swe
sun
eng
kmr
sun
som
eng
hin
tet
sun
hsb
sun
fur
slk
eng
lmo
rus
est
oss
eng
lnc
nds
rus
kir
afr
mal
tel
gle
mri
guw
snd
eng
rus
bel
nav
glg
ltz
sun
kir
rus
gle
mal
tuk
hrv
por
sun
sun
eng
bre
nno
ces
slk
guj
guw
hun
nob
ell
fur
hye
bak
tam
sun
hin
rus
hin
arb
sun
pan
mlt
sun
rus
slk
hin
xho
wol
gaz
csb
lao
eng
hin
als
est
khk
bel
mal
urd
pol
kat
sun
srp
ces
frp
tur
glg
isl
sun
sun
hin
hsb
hin
rus
mlt
eng
eng
sun
sun
eng
hrv
est
sun
rus
fri
kir
kat
nob
hrv
pol
tur
hin
ces
nds
eng
eng
cor
guw
rus
arb
afr
arb
hin
kmr
azj
bak
por
scn
sun
swe
por
eng
sun
fra
lav
hin
arb
tel
hye
hin
diq
mya
tur
rus
swe
cat
hye
deu
guj
eng
sun
wol
gug
eng
arb
eng
sun
ltz
sun
eng
eng
kat
fra
kir
nno
pes
rus
dan
eng
hin
nso
sun
pes
sun
ori
tat
mya
eng
pes
hin
rus
kir
cat
sun
sun
nds
sun
pol
sun
rus
eng
guw
fra
por
lit
ind
hrv
khk
rus
arb
ton
sun
gla
arb
guw
eng
khk
som
eng
asm
sun
hin
eng
nds
khk
sna
tuk
diq
dan
afr
cym
eng
afr
eng
sun
snd
hin
oss
ltz
amh
sun
rus
eng
ydd
cat
lin
fur
sun
nob
deu
fri
urd
kat
heb
nob
sna
rus
sun
asm
eng
tel
ton
hin
eng
tur
rus
eng
eng
gaz
slk
mlt
ydd
ydd
khm
fra
sun
ang
bel
hin
nds
kir
hsb
eng
hsb
dan
pes
srp
eng
eng
srp
sun
sun
quh
sun
cym
rus
tat
slv
gla
hrv
fra
slk
sun
vie
hin
pes
eng
guw
sun
bba
ang
nds
cat
eng
pbu
slv
tha
slk
eng
fra
guw
bel
sme
sun
nds
sun
kan
deu
tuk
swe
fra
kir
fra
cat
rus
swe
cat
sun
heb
plt
nds
eng
hin
eng
pes
guw
pan
eng
cat
sun
fri
pes
ell
tur
eng
rus
lav
hsb
hsb
sun
pan
hin
tgl
eng
kaz
fra
hrv
rus
hsb
snd
amh
sun
eng
pol
ukr
afr
sun
lao
azj
eng
lao
rus
bel
tha
lin
eng
nds
sun
nds
sun
tet
rus
lit
sun
mya
lug
kat
fri
deu
fri
hin
rus
eng
kan
hin
kat
gaz
hat
ces
nds
eng
rus
sun
hin
rus
sun
srp
pan
rus
rus
sun
hin
csb
eng
fra
eng
nav
guw
glg
sun
som
sun
eng
guw
hye
azj
kir
sun
ydd
hin
rus
sun
cat
rus
sun
eng
pes
slk
eng
rus
quh
eng
gla
nob
eng
eng
hin
guw
glg
eng
sun
yor
rus
rus
quh
sun
deu
slk
eng
mri
est
est
lit
nds
eng
sun
ori
tur
deu
nmf
slk
rus
ben
rus
tha
tat
pol
urd
kat
dan
nds
fri
vie
eng
tat
rus
est
csb
glg
fin
als
lin
fri
kbd
eng
eng
mri
guw
ben
mly
sun
sun
urd
vls
sun
sun
eng
tur
hat
fao
fur
sun
fur
deu
nob
nso
eng
afr
pol
hat
tam
nno
rus
rus
lmo
sun
tur
urd
eng
glg
oss
wol
slv
afr
eng
mya
sun
kmr
eng
arb
cym
deu
lit
urd
dan
xho
ydd
fra
mri
vec
pol
fri
glg
sun
rus
pes
slv
kan
ayr
guw
lin
nds
sme
sun
nld
sun
ces
eng
fra
tha
kan
hin
pes
mly
dzo
swe
fin
pbu
eng
deu
mly
nds
tha
nds
fao
khk
sun
rus
bel
hin
hin
eng
kan
eng
tam
eng
kir
hin
sun
mri
csb
sun
dan
guw
snd
sun
deu
kin
guw
pes
hin
pan
dan
diq
ben
eng
nds
eng
tet
eng
swe
eng
glg
mri
nds
sun
tam
rus
rus
por
deu
rus
nds
hin
bak
arb
sun
csb
snd
hat
eus
eng
eng
guj
heb
nds
ces
eng
sun
azj
hrv
eng
arb
pol
hin
sun
pbu
hin
rus
ces
bel
dzo
tat
ell
mly
ben
sot
guw
dan
nno
fra
rus
kaz
scn
urd
sun
rus
kat
khk
sun
ton
lav
ces
vec
eng
lnc
fao
tur
nav
gug
lav
por
eng
fri
por
afr
slv
ast
bel
glv
khk
pes
sun
pol
afr
gug
eng
sun
eng
gla
cat
hin
est
ces
fra
kat
eng
eng
swe
guw
eng
nds
hsb
por
glg
guw
tuk
som
lit
eng
als
tha
hat
eng
pes
lit
cat
nds
sun
kir
ast
hin
sun
guw
eng
pol
eng
epo
swh
rus
sun
mkd
ukr
vec
sun
sun
ces
rus
pan
fao
sun
ydd
eng
deu
kbd
als
lit
hun
bak
eng
sun
hrv
eng
bel
arb
eng
fra
tam
glv
mly
eng
fra
deu
urd
sun
rus
nds
pol
fra
ori
hye
fin
est
deu
por
vie
urd
sun
slk
swh
fra
eng
mly
heb
vie
nds
slk
nso
glg
glg
guw
ind
oss
hin
eng
sun
sun
nno
rus
sun
fra
fra
eus
tam
rus
swe
fra
eus
eng
est
eng
fra
sun
arb
eng
eng
tam
mri
arb
kbd
cor
eng
fra
ori
hun
glg
fra
deu
afr
eng
hin
eng
rus
pol
glg
ces
tam
lao
eng
kan
sun
urd
vls
fri
sun
eng
lug
fao
tuk
lao
hin
gaz
tat
ben
dzo
hrv
bak
eng
azj
guw
guw
hrv
lad
nno
est
dan
ces
mri
hsb
guw
tuk
kan
lit
urd
lad
rus
eng
hin
cat
slv
sun
rus
guw
hin
lit
ydd
eng
nso
sun
gle
eng
nds
isl
cat
epo
eng
rup
als
yor
glg
fra
amh
arb
eng
rus
sun
eng
hun
bul
deu
guj
eng
mlt
gla
sun
eng
deu
urd
rus
swe
sun
eng
por
srp
lav
sun
eng
kat
sun
mlt
sun
tat
gle
tur
sun
mly
guw
cat
eng
arb
eng
sun
nob
rus
kat
tur
tha
sun
eng
kaz
rus
fra
cym
sun
ukr
mlt
fao
ces
lao
srp
ces
fra
nds
lit
urd
eng
sun
rus
fra
swe
arb
glg
sun
deu
hin
hrv
deu
slv
nso
fin
eng
fra
guw
bel
pan
eng
nav
srp
dan
swe
hau
tur
eng
lav
sun
nds
rus
eng
eng
nld
sun
rus
epo
kir
nds
slk
asm
ces
cym
kmr
srp
heb
eng
guw
dan
nds
est
glg
nso
kbd
cos
sun
fur
vie
plt
eng
sun
rus
amh
rus
sun
sun
slv
eng
sun
eng
eng
gaz
swe
sun
fin
guj
rus
fra
bul
guw
deu
eng
por
eng
ukr
dzo
fra
guw
kat
hin
sun
ang
por
nds
guw
hin
urd
cym
sun
por
cat
lit
eng
eng
sun
sun
ces
eng
cat
azj
lao
eng
urd
rus
bak
sot
arb
guj
lug
fra
ben
tur
azj
fra
ell
slk
rus
cmn
kbd
fri
eus
azj
swe
sun
fur
kan
rus
slk
sun
swe
som
sna
rus
eng
rus
dzo
sun
asm
gaz
ben
mya
tel
sun
rus
sun
rus
glg
slv
tur
est
rus
fri
nld
eng
eng
hin
vls
por
guw
tat
eng
eng
khm
pan
rus
rus
swe
eng
kir
pes
khk
swh
sun
sun
nds
eng
glv
deu
azj
tuk
snd
sun
eng
pol
sun
deu
eng
guw
kmr
gug
mlt
pan
hsb
slv
isl
mya
fra
sun
fra
eng
eng
hat
eng
deu
epo
hin
nld
arb
mrj
por
nds
deu
lnc
nds
ydd
bel
ukr
fri
azj
khk
hye
vec
sun
nds
sun
kir
sun
tam
sun
khk
rus
pes
por
eng
cor
fra
ang
gle
sun
eng
tat
eng
guw
rus
eng
isl
nav
sun
eng
eng
som
deu
fra
sun
nds
hun
fra
kmr
sme
dan
est
sun
kin
sun
fri
khk
sun
sot
eng
pes
kbd
guw
eng
lit
ben
fin
eng
kbd
oss
gaz
fra
gug
khk
guw
eng
eng
cym
als
quh
sun
gaz
hat
por
ukr
asm
nav
rus
eng
slk
tha
arb
tgk
ces
sun
hye
tam
kat
por
pan
pbu
sun
sun
khk
eus
eus
heb
hsb
sun
eng
lav
csb
eng
csb
ben
eng
eng
sun
hsb
sun
rus
tam
fra
heb
dan
ltz
rus
sun
fra
eng
kmr
hsb
kan
pes
hrv
sun
sun
mkd
bel
eng
tel
sun
rus
eng
arb
eng
fin
pol
slv
hin
vie
guj
urd
tam
slv
eng
tur
ang
som
tat
glv
fri
guw
dan
tgk
gla
cos
khm
eng
sun
tuk
pes
eng
nav
sun
cat
sun
pes
sun
mya
sun
ori
nds
slk
nds
srp
amh
sun
cat
mya
fra
hun
lao
lit
mly
epo
sun
eng
ori
rus
hil
bel
ces
rus
lmo
hin
lmo
tuk
sun
hin
ces
eng
eng
fri
eng
sun
eng
arb
mri
arb
frp
tur
por
sun
fur
ukr
pes
hsb
lug
nld
fra
guw
ori
hin
eng
diq
mal
glg
mly
sun
lit
mya
ukr
kan
ang
lit
hrv
eng
fao
cat
rus
kaz
vls
amh
urd
eng
ind
cat
kaz
eng
rus
glg
ben
tur
fra
sun
hin
lit
ang
afr
gle
urd
rus
fra
lad
eng
guj
mkd
tha
mlt
arb
rus
est
lit
fra
glv
fra
deu
cat
hin
guj
eng
ang
ukr
som
glg
eng
fra
ori
deu
ukr
ast
sme
sun
hau
amh
glg
fur
pes
swh
sun
lus
eng
glg
nso
rus
nds
eng
fra
eng
rus
hin
deu
nav
por
tel
pes
kaz
azj
azj
nds
mkd
sun
eng
glg
eng
sun
kmr
hin
sun
pes
udm
hin
pan
rus
eng
sun
deu
eng
lug
lmo
tam
deu
tha
fri
sun
urd
gle
oss
nds
est
deu
sun
cat
vec
sun
rus
arb
sun
dzo
bre
guw
heb
mlt
mly
urd
mkd
rus
hin
epo
urd
hin
sun
hin
guw
arb
quh
por
cat
deu
guj
eng
lit
ben
glg
khk
csb
pes
eng
rus
eng
glg
sun
eng
diq
glg
nds
eng
ces
kaz
eng
por
tzm
sun
glg
pes
pes
khk
bel
rus
hin
kaz
kir
glg
tur
sun
sun
arb
guw
nds
src
afr
fri
kir
lit
bel
fin
hrv
mri
eng
deu
ell
bak
hsb
hye
dzo
khk
sun
eng
afr
tur
hin
cat
eng
nds
hin
kan
pes
kmr
azj
tgk
eng
bel
hsb
fra
fra
hat
sun
ydd
rus
khk
rus
guw
kir
sun
guw
srp
isl
cat
kan
sun
ben
eng
eng
gla
eng
dzo
hin
tam
deu
guw
hrv
eng
sun
sun
slv
lit
hin
kir
pes
nds
urd
bak
gle
tur
mlt
tur
nld
cat
sot
ori
por
srp
pan
eng
bel
hrv
slk
fra
sun
sun
eng
eng
nds
bel
eng
eng
sun
dzo
cor
nds
eng
fra
hat
nds
deu
deu
tur
ltz
sun
sot
cos
ell
eng
sun
plt
mlt
bre
ltz
sun
tur
hin
sun
eng
ben
fra
quh
urd
eng
sun
udm
por
quh
guj
sun
rus
nds
lav
sun
sun
urd
tuk
pes
mri
sun
vls
pes
fri
afr
ces
sun
eng
cym
ron
nav
sun
nav
srp
guw
fra
glv
sun
khk
sun
por
rus
amh
frp
gle
swe
kat
rus
por
dan
sun
eng
est
nds
cor
swe
eng
kir
tur
swh
sun
rus
sun
arb
hin
eng
sun
kan
ces
eng
sun
guw
cat
ita
amh
sun
sun
lit
eng
kaz
hin
guj
nso
ces
bel
sun
eng
sun
kan
guw
arb
sun
diq
khk
eng
eng
glg
arb
hsb
arb
khk
guw
hye
eng
deu
kan
eng
dan
cat
tur
eus
eng
rus
por
kbd
wol
est
som
sun
eng
fra
mlt
bak
slv
ces
nob
bel
eng
arb
lit
est
slk
eng
glg
hin
cat
bre
tur
tur
azj
eng
pbu
tet
rus
eng
mya
cat
nds
rus
eng
eng
ltz
isl
sun
fra
rus
quh
snd
dan
hsb
sun
sun
eng
cym
lit
eng
rus
urd
fra
rus
sun
lav
snd
hun
guw
eng
guw
lit
pes
cat
deu
sun
est
hin
eng
guw
quh
isl
eng
khk
tha
sun
mri
bak
eng
eng
kbd
sun
pes
hrv
ces
guw
bre
sun
eng
sun
som
kbd
eng
fao
pol
pbu
nds
gle
eng
hin
bel
eng
fra
swe
rus
pes
lit
por
sot
mlt
fur
kat
lav
eng
eng
urd
sun
tat
eng
fur
hsb
eng
mri
tur
sun
deu
guj
pes
mal
som
oss
diq
urd
tat
pbu
eng
eng
sun
hrv
hrv
deu
heb
sun
tur
eng
cos
por
fra
sun
kaz
pan
pol
deu
rus
dan
sna
dan
sun
swe
kir
ben
rus
sun
hin
slv
nds
est
ben
eng
yor
cat
nds
sun
slk
sun
fra
lit
eng
sun
deu
eng
nds
lad
tam
udm
fra
khm
kan
csb
rus
eng
cor
eng
nno
sun
swe
slv
rus
rus
src
fra
ton
guw
pes
sun
sun
sun
fra
snd
epo
sun
sun
lmo
pol
sun
tat
bel
eng
lmo
frp
gsw
ukr
eng
eng
vec
slk
pes
cym
sun
por
eng
por
kat
kir
kmr
lav
ben
lit
fra
sun
vie
hin
eng
mlt
urd
urd
srp
afr
eng
rus
fra
nds
slk
guw
kat
nob
src
swe
bak
slv
urd
eng
fao
fin
nno
mkd
hsb
eng
ces
hsb
swe
hrv
eng
sun
lav
fra
lnc
eng
fra
fra
khk
ltz
fur
rus
nds
hat
eng
nso
ind
eng
cat
cat
nso
por
kat
mly
cat
eng
eng
eng
slv
sot
gle
lav
cat
rus
fra
sun
sot
nob
srp
cat
tha
arb
nld
rus
swe
lao
kat
rus
cos
hin
pes
tur
est
hrv
fra
ell
kat
sun
hin
cym
diq
rus
ind
sun
por
hsb
eng
tha
lin
eng
afr
eng
est
epo
deu
deu
ces
khk
cat
epo
eng
scn
vls
swe
fin
bis
nob
hun
slv
tuk
lav
als
est
sun
lav
nds
arb
ton
eng
rus
eng
sna
arb
hin
nds
cat
bel
eng
nob
pol
nds
dan
mlt
guw
eng
tgk
fra
kat
eng
cor
nob
tam
pbu
fra
eng
rus
pes
guw
nds
sme
oss
ori
lav
vec
rus
hin
eng
kmr
kir
nld
guw
khm
nav
tur
afr
guw
nds
ast
bre
ori
sun
mlt
bak
hsb
urd
glg
hin
cym
kir
sot
guw
tel
srp
eng
eng
pol
cat
eng
csb
als
por
nav
eng
urd
rus
kmr
nob
gle
eng
ltz
csb
ell
est
bre
hau
est
eng
lit
vec
est
kmr
ces
eng
nds
hin
sun
snd
hun
eng
swe
rus
rus
por
guj
eng
guw
sun
fin
urd
fra
sun
pes
arb
rus
sun
sun
cat
nno
hye
mly
sun
sun
eng
sun
deu
fra
eus
sot
mly
scn
rus
nds
hye
eng
nds
eng
nds
sun
eng
eng
hrv
sun
ton
eng
fra
nso
kir
rus
khk
bak
khk
sun
frp
lav
dan
por
gle
eng
rus
afr
som
eng
lug
hsb
afr
sot
swe
eng
bak
eng
eng
heb
fra
bel
hin
gla
eng
afr
fra
nno
fur
fra
csb
sun
est
rus
afr
fao
eng
pes
lit
eng
sun
kan
hrv
wol
fra
deu
sun
urd
hye
sun
eng
oss
eng
eng
sun
kir
sun
bre
eng
mri
fra
kir
urd
swe
rus
rus
ton
eng
hin
vls
ukr
hin
sme
hin
guw
sun
est
eng
guw
pes
dzo
cmn
fin
guw
diq
deu
nob
heb
sun
kir
fra
ukr
lit
hat
rus
eng
eng
src
sun
diq
eng
tuk
sun
kir
ind
gle
cor
cor
afr
khm
sun
rus
nds
pes
hsb
hrv
tur
fur
eng
eng
pes
heb
hin
glv
hin
sun
sun
hin
hun
sun
lmo
rus
mal
tur
tur
afr
kbd
por
khk
yor
kmr
nav
eng
sun
hin
vie
ukr
eng
lit
pbu
arb
deu
eng
lmo
tur
eng
slv
nav
bel
gle
cor
cor
sun
rus
sun
amh
rus
guj
cat
eng
sun
nds
rus
eng
tuk
hsb
nds
kmr
eng
cat
tha
est
fra
guw
guw
hun
lit
hin
tuk
eng
tur
fra
bre
epo
slk
slv
est
rus
vie
sun
urd
sun
eng
rus
hye
eng
kan
sun
gla
deu
khk
rus
cat
sun
eng
tha
est
mkd
pbu
sun
kir
ydd
por
afr
rus
cos
lad
udm
tam
sun
tet
sun
guw
eng
fin
ell
nob
eng
ydd
pes
sun
sun
sun
sun
ton
est
sun
epo
fur
sun
swh
asm
eng
ell
urd
eng
gaz
afr
slk
sun
guw
sun
bel
rus
fur
bel
eng
sun
eng
pan
dzo
bel
swe
ces
nob
arb
nob
eng
eng
cos
hin
eng
eng
amh
glg
tha
eng
isl
ell
nds
gug
quh
sun
mrj
sun
sun
gaz
sun
sun
eng
tsn
eng
eng
khk
kat
lao
hrv
deu
dan
cor
sun
pol
eng
rus
slv
por
gug
deu
cym
est
pol
nav
sna
sun
cym
mal
sun
hsb
ita
ltz
rus
por
diq
eng
fra
guw
azj
sun
mlt
nds
guw
quh
sun
kat
fra
hrv
pol
est
eng
rus
rus
tur
khk
sun
khk
rus
eng
cos
lit
amh
swe
hrv
urd
tel
sun
afr
sun
lug
ces
hin
eng
srp
hin
kir
bel
mri
sun
ces
urd
rus
azj
hin
ukr
eng
fra
nob
urd
hin
eng
hin
arb
eng
eng
sna
pol
hin
eng
sun
snd
fra
eng
eng
ces
arb
nds
mlt
tur
fra
ben
cat
fra
dan
swe
sun
sun
guw
eng
guw
sun
nds
por
yor
ava
guw
gle
sun
rus
srp
fra
por
glg
eng
sun
ori
eng
vec
tgk
kat
hrv
ind
mkd
nds
eng
rus
ces
eus
khk
ast
urd
lav
kat
eng
mal
dan
pes
nno
lao
hin
rus
khm
eng
sun
eng
est
fra
eng
fra
sun
quh
epo
eng
sun
sun
gaz
hrv
vls
nav
amh
tur
eng
tam
hrv
tur
tur
sun
guj
fra
arb
dan
deu
ben
ell
mlt
wol
deu
fra
sun
sun
eng
ces
eng
sun
kan
asm
eng
rus
guw
rus
fin
sun
als
rus
sun
dzo
srp
pol
nob
fin
fra
vls
udm
guj
rus
hye
dzo
glg
oss
urd
kmr
rus
bel
eng
snd
fra
sun
rus
nno
tuk
hin
fra
sun
bel
arb
eng
mly
deu
pol
guw
arb
khm
csb
kan
tuk
ces
hin
ltz
hin
urd
eng
fri
sun
eng
fur
mri
ori
ibo
ces
deu
ell
fur
rus
arb
ind
eng
tha
lit
ood
rus
swh
rus
eng
fra
gaz
por
hrv
nds
guw
ydd
eng
rus
sun
pes
eng
sun
eng
swh
pol
fra
swe
pes
ces
eng
sun
afr
heb
sme
slk
fra
scn
csb
hrv
fur
bak
slk
fra
fra
eng
sun
fra
rus
amh
hin
mrj
por
fur
pes
sun
rus
wol
hin
mal
dan
plt
ang
rus
rus
tha
sun
tuk
sun
sun
pol
fra
ton
mlt
hin
sun
src
sun
eng
amh
wol
sun
rus
nso
sun
eng
lit
sun
tgl
lit
ang
guw
eng
eng
cor
guw
tat
eng
ukr
sun
rus
rus
urd
khk
fra
ces
tet
rus
nds
rus
sun
tel
ayr
sun
vie
tur
hin
gla
lav
bel
hin
sun
sun
kaz
afr
pes
oss
sun
rus
diq
eng
hin
tha
rus
glg
ind
hin
sun
tha
srp
ydd
rus
kir
ast
fin
hsb
eng
heb
snd
som
slk
eng
mri
vie
ang
pes
ces
sun
lit
sun
eng
deu
eng
dan
pbu
guw
eng
epo
asm
tur
nav
eng
kan
glv
mly
cat
swe
guw
dzo
por
eng
sun
sun
bre
afr
hin
sun
sun
hat
pes
tuk
por
kir
eng
cat
guw
mal
eng
rus
fao
eng
eng
mal
kmr
src
nds
rus
est
afr
asm
eng
rus
tha
rus
fra
sun
nld
azj
wol
swe
cat
lmo
eng
gaz
nno
ang
ces
dan
slv
kir
sun
ton
glv
pes
oss
rus
hin
eng
bel
isl
mly
fra
rus
hye
lmo
dan
hin
rus
rus
eng
por
sun
eng
hin
rus
arb
sun
nds
pol
lav
rus
guw
urd
snd
sun
ukr
nob
heb
scn
als
rus
eng
mri
tur
lug
sun
lao
pes
guw
cym
eng
por
lao
pes
ton
lmo
mkd
sun
ukr
bre
eng
deu
fra
tha
hsb
eng
asm
hin
pes
ltz
tur
eng
tam
sun
est
ind
cor
diq
wol
fra
snd
sun
ton
hat
lmo
nob
kan
nds
guw
fra
pes
ast
eng
eng
guj
urd
ace
fin
snd
nds
deu
urd
sun
diq
rus
vie
tur
fin
swe
hrv
eng
guw
sun
rus
azj
eng
som
urd
sun
hun
gug
pes
mlt
cor
dan
khk
rus
fin
cat
sun
rus
ydd
eng
amh
som
pes
eng
sun
lit
fri
pes
deu
hin
sun
sun
tel
sun
hin
tur
fra
guw
srp
guj
fra
sun
ood
eng
ben
hrv
sun
tur
khk
fri
eng
pes
nds
tam
bel
rus
fao
nds
pes
gle
cor
cat
kat
cmn
arb
est
eus
ukr
hin
sme
nds
hin
mly
kir
eng
hin
guj
sun
por
guw
fur
por
eng
eng
fra
sun
gla
hin
plt
vie
heb
asm
rus
kat
por
sun
lmo
eng
eng
sun
gaz
nob
fin
eng
deu
kir
fri
mri
mly
est
bel
nob
glv
fra
eng
sun
fra
tat
eng
sun
eng
kir
tur
cat
sun
sun
kbd
khk
sna
sun
sun
hrv
slv
rus
eng
glg
rus
sun
guj
rus
nav
deu
mri
urd
ben
eng
vec
guw
sot
eng
gaz
csb
swe
ori
fra
sun
ces
bel
tha
rus
rus
fra
ces
rus
heb
khk
cat
ltz
rus
dzo
oss
eng
tuk
eng
sun
urd
bre
epo
ayr
lit
ori
eng
khk
por
afr
swe
lug
cym
nav
swh
rus
fra
kan
hye
kan
por
tat
asm
mkd
slv
eng
nds
lit
tuk
fra
khk
tet
mri
kan
ces
eng
rus
hin
fra
ces
kat
mly
nno
por
sun
sme
ell
sun
hin
sun
hin
rus
sun
eng
isl
eng
sun
heb
urd
sun
eng
eng
sun
pes
sun
als
kan
mri
pbu
pes
lit
tuk
sun
hrv
eng
hin
azj
eng
kat
por
plt
nso
por
bak
eng
guw
sun
sun
rus
sun
sun
ayr
sun
hat
sun
nno
hye
slv
rus
fra
ces
arb
ori
slk
cat
eng
sun
nob
tuk
hin
hsb
eus
glv
azj
mri
eng
afr
eng
eng
urd
scn
src
rus
sun
sun
est
nds
bul
nld
gaz
sun
eng
tgk
nds
bel
eng
nds
wol
sun
hsb
ace
sun
guw
pol
nds
kan
guw
tuk
pbu
pol
fin
ang
eng
fur
deu
quh
eng
khk
rus
sun
guw
pes
pes
deu
rus
fao
cat
glv
slv
glv
fra
ssw
kir
bel
eng
khm
khm
als
ton
nds
mal
slk
ces
urd
eng
sun
arb
eng
lit
eng
tet
fri
sun
sun
guw
bak
nso
tgl
bul
fin
sun
sun
xho
nap
sun
pbu
pes
snd
rus
deu
fin
wol
sun
ces
nds
tur
por
por
cat
sun
arg
ori
kat
arb
eng
hye
guw
por
swh
rus
afr
kat
nds
arb
sun
kan
sun
kan
sun
kir
eng
tel
lit
sun
guw
bel
ukr
sun
nds
mya
gug
eng
eng
hin
lao
eng
fra
ell
tsn
als
khk
eng
por
slv
ori
bel
kaz
isl
isl
sun
est
swe
sun
kir
urd
pan
hsb
est
ori
lit
eng
fra
glg
sna
por
nds
tur
eng
pol
tur
sun
hin
lao
mkd
hye
sun
pes
tur
fri
fin
sun
sun
slv
ang
eng
sun
guw
nso
eng
lnc
kaz
sun
pol
hin
eng
eng
khk
zea
slv
eng
nno
hsb
arb
sun
sun
nno
fra
asm
slv
slv
gug
hye
cat
dzo
ben
ssw
epo
sun
rus
eng
fao
wol
sot
est
lav
ori
cat
bel
pbu
eng
hrv
glv
tgl
por
arb
ukr
tet
hin
pes
rus
sun
hat
udm
fra
kaz
por
fin
eng
sun
ben
sun
guw
kaz
nds
hin
vec
sun
kaz
guw
khk
deu
hsb
mal
cat
nno
eng
sun
sun
kir
nob
hin
deu
als
fra
eng
kan
eng
mya
tel
nso
lit
guw
fin
kir
sun
fri
mkd
eng
sun
sun
asm
lav
sun
fin
tha
tur
eng
tat
quh
sun
sun
pes
eng
lit
pan
eng
heb
pes
eng
epo
eng
snd
tur
nso
sun
bre
hin
nso
urd
sot
snd
eng
fra
rus
arb
pan
bel
hin
mly
sun
udm
sun
fra
por
sun
est
hrv
cor
por
pes
lit
rus
ces
kbd
rus
fra
ces
sun
urd
quh
nds
diq
sun
guw
fur
lit
ell
pes
eng
vie
guw
eng
eng
hau
bel
pes
sun
kan
sun
hsb
lao
pes
sun
dan
azj
bel
csb
asm
slk
nds
pol
snd
eng
nds
eng
cat
ukr
fra
guw
nno
sun
nld
cat
glg
ben
frp
hin
pes
afr
heb
sot
sun
ces
deu
sun
lao
hin
fur
vie
pes
sun
afr
snd
ang
rus
sun
arb
ukr
lav
eng
tel
ayr
rus
sun
eng
arb
eng
ydd
sun
tgk
gug
sun
eng
bel
fra
fri
fin
hrv
eng
glv
bxr
nds
glg
por
glg
ell
lao
hye
pol
cos
sun
mal
eng
hun
hat
eng
est
slv
eng
est
rus
sun
ton
kmr
pes
gaz
nso
sun
sun
kat
srp
slk
fin
bak
hsb
eng
bul
sun
ces
ukr
dan
amh
ast
fin
sun
ita
csb
dzo
hin
eng
eng
nds
fra
eng
sun
nso
udm
mal
lit
eng
eng
nds
glv
kat
eng
slk
amh
heb
sun
eng
pes
ben
vie
eng
bel
hun
gaz
oss
tuk
snd
eng
afr
fra
som
tam
nob
fra
cor
glg
tur
ukr
amh
eng
sun
epo
cat
sun
tgk
hrv
plt
rus
slv
cym
nno
hin
eng
gle
eng
xho
khm
hat
sun
ces
ukr
cat
pbu
eng
eng
slk
som
snd
sun
khk
slk
dan
nob
fra
rus
hin
amh
eng
ben
bel
tel
oss
pes
eng
ces
sun
eng
swe
eng
eng
hat
rus
rus
bak
khk
hin
deu
cym
sun
eng
hye
dzo
rus
deu
tur
eng
rus
wol
rus
rus
nds
glv
nno
fra
mya
fin
sun
fra
kin
cat
tel
fra
eng
est
eng
arb
lus
hun
nob
fra
deu
tel
gsw
rus
snd
ell
khk
bel
udm
afr
sun
rus
pan
nds
fur
eng
glg
nds
nds
eng
pes
azj
eng
rus
kat
eng
deu
asm
glg
bak
asm
nds
fin
eng
hsb
deu
sun
fra
hin
lmo
fra
nno
sun
eng
por
hye
sun
rus
tzm
heb
scn
rus
udm
hin
sun
hau
lit
fra
sun
hin
est
eng
arb
eng
sun
tel
eng
rus
rus
sun
slv
eng
deu
tur
sot
dan
ben
asm
tam
cmn
eng
eng
guw
por
hin
nld
amh
ces
sun
sun
tgk
hun
ell
pol
por
tam
gla
gaz
rus
ton
fin
lnc
sun
swh
por
sun
arb
lnc
gug
bak
lav
tat
hau
dan
eng
sun
ukr
por
gle
pes
eng
ces
hsb
swh
sun
eng
arb
est
hin
dan
sun
fra
pes
deu
hrv
som
deu
rus
afr
cor
sun
por
fur
nds
eng
eng
sna
fur
deu
guw
ast
gaz
pes
eng
arb
deu
sun
pan
eng
eng
quh
isl
afr
sun
eng
por
hau
nds
guw
ben
eng
oss
lit
pes
rus
hin
heb
scn
nds
fra
tuk
ang
bak
lit
cat
sun
rus
lit
hun
afr
hat
ell
nds
asm
hye
nds
kan
eng
swe
azj
sun
lug
fra
swe
swe
sun
fri
khk
arb
tgk
azj
fao
lav
hsb
urd
csb
bre
kir
lug
deu
slv
eng
kat
rus
nds
yor
eng
eng
hrv
rus
mkd
rus
eng
deu
pes
eng
hin
eng
src
tur
pes
sun
guw
ukr
hin
afr
ben
dan
ukr
mya
guw
khk
bre
eng
eng
arb
sun
eng
slk
eng
fra
kmr
hat
eng
urd
dzo
gsw
eng
nds
cmn
pes
nds
sun
epo
bre
bel
sun
pes
cor
kir
dzo
hin
rus
sun
sun
kin
urd
fra
pol
urd
lit
deu
eng
deu
eng
pes
deu
guw
oss
sun
eng
eng
deu
khk
hsb
eng
sun
hin
sun
nds
rus
isl
rus
ben
fra
rus
eus
deu
eng
nld
dan
hin
hin
azj
khk
pes
nds
nds
ori
fra
vls
dzo
urd
hin
sun
lit
cat
csb
bel
nds
ind
bak
afr
lav
cmn
ydd
eng
cat
srp
hsb
urd
gla
eng
nds
eng
dan
cym
eng
sun
sun
hin
kmr
kaz
rus
eng
deu
swe
sun
sun
sun
tgk
fra
dzo
bel
guw
sun
sun
eng
sun
mly
mri
fra
rus
est
pes
eng
sun
eng
mya
eng
kan
eng
eng
fri
sun
nob
dzo
nds
ces
eng
rus
guw
hin
som
sun
fra
swh
vie
cat
ell
slv
tur
bre
kir
som
eng
nds
rus
rus
tgl
mlt
eng
afr
kbd
fra
gaz
eng
eng
sun
eng
amh
sun
hsb
khm
sun
rus
cos
rus
kbd
eng
tuk
urd
nds
pes
pol
lnc
sun
dan
ind
eng
eng
fur
fur
eng
sun
ces
eng
mri
nds
slv
vls
guw
hrv
arb
amh
sun
tuk
oss
rus
eng
arb
src
lav
nso
guw
afr
tat
gle
sot
guw
bel
ukr
vls
afr
gla
ben
arb
urd
eng
hin
sun
csb
glg
fin
tet
nds
sun
rus
sun
sun
eng
nso
por
hin
lmo
dzo
eng
afr
afr
arb
hin
nso
arb
nds
guw
hsb
ces
tgl
sun
lav
rus
hsb
guj
ukr
pes
pes
ben
rus
fri
est
bak
eng
swe
khk
als
afr
kaz
sun
guw
cmn
deu
xho
kat
sun
srp
diq
rus
hin
por
sun
rus
guw
tuk
hin
sme
pol
eng
guw
mlt
sun
sun
amh
urd
hin
slv
swe
src
eng
fri
tet
fra
sun
eng
epo
pes
sun
guw
slk
bak
gle
sun
tha
deu
fra
sun
khk
snd
sun
hau
guw
fra
cat
src
plt
fra
bel
hin
sun
khk
fra
som
slv
hye
kir
sun
tel
amh
gug
hin
rus
swe
afr
glg
swh
sun
sun
ang
urd
kir
khk
arb
ton
dan
urd
guw
est
tha
rus
guw
tel
sun
fin
eng
kin
lnc
bak
eng
isl
sun
hsb
sun
pol
mri
sun
eng
fra
sun
azj
khk
mya
eng
rus
eng
quh
slk
hye
guw
tur
afr
ces
slv
nob
eng
sun
eng
ind
gle
afr
sun
nld
khk
eng
guw
hun
urd
bel
ind
guw
hin
rus
kbd
kir
src
sun
rup
nds
eng
hin
sun
rus
tuk
eng
gaz
glg
pes
fra
nds
eng
nds
tam
oss
vie
hin
guw
deu
sun
hin
hin
hin
eng
hsb
fra
rus
lnc
hun
fra
fur
ind
ori
est
mlt
sun
eng
eng
slk
cat
snd
ell
cat
slv
sun
kbd
lnc
fin
ben
slk
eng
rus
eng
lit
gla
sun
sun
khk
kan
lnc
nso
ydd
nno
glg
als
hsb
cym
mri
sun
src
hin
tur
slk
sun
fra
eng
rus
urd
sme
sun
diq
eng
fra
ydd
hin
pes
sun
eng
glv
fra
lit
glv
sun
guw
deu
slk
rus
ltz
bel
sun
asm
rus
guj
sun
tuk
mly
srp
glv
sun
swe
hrv
ukr
rus
fur
eng
khk
zea
vec
ang
lnc
guj
diq
sun
frp
swh
khk
mlt
eng
rus
isl
ton
swh
khk
kir
sna
sun
rus
kmr
est
bel
cym
mri
eng
ori
lao
est
eng
rus
bak
pes
gle
pol
isl
rus
eng
yor
slk
diq
tgk
urd
csb
rus
lug
ces
ind
nld
guw
fur
kan
arb
tur
eng
eng
sun
rus
rus
hin
sun
scn
fri
mri
kmr
asm
srp
tha
vls
cmn
fra
sun
fra
eng
eng
guw
rus
fra
est
sun
pbu
glg
eng
eng
tam
afr
glg
kan
heb
nds
guw
cat
kat
eng
gaz
gle
eng
rus
nob
sun
sun
azj
eng
ukr
zea
gug
gla
eng
est
por
ayr
dan
guw
est
snd
eng
cor
lug
fra
nds
por
heb
khk
dan
lit
epo
ydd
nds
bak
eng
rus
urd
oss
rus
bre
rus
scn
dzo
glv
kir
sun
eng
khk
hin
slk
hin
khk
eng
hye
sun
sme
ces
pes
ang
nds
sun
hrv
sun
sot
gla
por
rus
tur
hin
sun
lav
pes
als
rus
gaz
guj
guj
cym
eng
nno
nob
fao
pbu
swe
hsb
sun
eng
ben
arb
pes
pbu
fra
fin
eng
pol
eus
tur
fra
fra
por
kir
rus
nld
cat
bak
eng
rus
lug
cat
sot
eng
ltz
nob
kan
eng
hin
tam
ukr
swh
eng
sun
mlt
mkd
hin
ces
nds
sun
fra
eng
nld
ukr
ind
por
nno
est
dan
eng
bre
sun
khk
kir
khm
fri
arb
hin
sun
ltz
fin
bod
rus
guw
nds
urd
sot
epo
glg
rus
nds
eng
eng
bak
glg
vie
pes
nld
cat
pes
ces
als
sun
mkd
hrv
quh
sun
bak
guw
mly
fao
rus
rus
sot
asm
pol
por
mkd
diq
eng
glv
fao
rus
eng
sun
rus
sun
hin
ces
eng
khk
fin
eng
glg
bel
amh
ori
eng
ori
tel
sun
eng
est
rus
rus
gaz
ssw
eng
ell
hrv
snd
deu
mlt
snd
vie
quh
deu
eng
cat
eng
rus
rus
eng
nds
dzo
ces
deu
deu
gle
slk
kin
pan
eng
eng
rus
ukr
cym
eng
ydd
ces
khk
eng
rus
sun
nno
sun
som
rus
eng
tgl
eng
dan
glv
cor
sun
afr
guw
ces
afr
rus
est
ukr
nob
eng
tam
sun
swh
guw
glg
sot
isl
sun
hin
nds
rus
eng
pol
nds
arb
sun
khm
sun
pes
afr
sun
ces
mya
isl
sme
lav
guw
eng
tgk
pan
ast
eng
dan
sun
tel
eng
por
slv
deu
ltz
mly
afr
hat
cym
arb
lit
kir
udm
afr
kan
frp
nds
lit
kan
guw
slv
xho
eng
eng
eng
eng
guw
ang
nso
plt
eng
rus
tgk
nds
hin
swe
hin
est
dzo
ton
sun
guw
por
pan
rus
fra
est
lav
sun
swe
glv
oss
slk
lav
dan
rus
eng
eng
som
epo
lav
als
lmo
amh
hye
eng
deu
lav
pol
sun
tur
diq
guw
gaz
ces
scn
kaz
eng
hsb
kat
eng
rus
rus
est
deu
fin
hin
sun
por
sun
kmr
tuk
deu
glg
kat
arb
dan
dan
por
slv
som
bel
lmo
ukr
pes
cat
sun
gle
sun
tet
sun
afr
kbd
tel
lav
hat
eng
deu
eng
slv
ltz
kir
heb
sot
lnc
dan
eng
sun
sun
sun
eng
heb
pes
afr
deu
deu
rus
eus
sun
rus
isl
sun
ydd
slv
urd
fra
pol
sun
eng
quh
ang
sun
ben
eng
rus
fin
sun
urd
fra
sun
isl
dan
deu
eng
vls
azj
fra
eng
sun
ton
dan
sun
gug
fra
nds
vie
fra
mal
guj
tur
ces
guw
slv
deu
guw
sun
slk
eng
sna
fra
hin
nso
kat
eng
eus
eng
ltz
deu
por
rus
rus
tha
pan
pes
eng
sme
pbu
fin
sun
nso
rus
kan
ydd
eng
rus
mkd
est
kan
mal
csb
eng
hat
vie
deu
nso
swe
eng
cat
kat
eng
pes
sun
nno
heb
sun
swh
ydd
arb
eng
scn
tam
nso
tet
deu
cat
sun
guw
sun
kat
rus
deu
ton
kbd
scn
eng
tgk
fao
tha
hin
fin
mal
dan
sun
ang
eng
hrv
eng
fra
sme
eng
cmn
vec
dan
tsn
srp
amh
pes
guw
tha
eng
dzo
sun
sun
eng
eng
fri
sun
eng
ori
por
bel
kat
lit
sun
eng
rus
sun
sun
ltz
sun
por
kir
cat
lav
bak
slv
eng
rus
urd
tur
fra
sun
fra
rus
lnc
sun
sun
csb
gaz
eng
fra
dan
arb
kat
tuk
swe
dan
eng
tur
arb
por
eng
pes
cmn
bel
sun
eng
khk
som
lad
nso
rus
swe
fra
hsb
guw
hrv
pes
xho
ltz
arb
hin
sun
isl
sun
pes
lug
eng
sun
pes
rus
lav
sun
eng
sna
slv
rus
pes
por
sun
rus
dzo
slv
por
rus
sun
mya
kir
hye
fra
deu
kin
vie
cat
lug
nld
nds
pes
urd
por
ind
fin
eng
gug
tam
rus
eng
eng
fri
rus
eng
hin
deu
ces
guw
khk
bel
por
tur
gug
hat
eng
gug
epo
src
ben
cmn
ell
est
tam
tgk
nno
rus
eng
pes
rus
srp
amh
hsb
fra
cat
lav
swe
nds
eng
swe
cos
pbu
sun
sun
afr
nds
hin
ton
sun
lit
est
nds
nav
guw
glg
eng
pan
est
sun
fra
deu
pes
vie
mly
deu
eng
cat
tet
mri
hin
fin
sun
hin
hin
ast
ydd
snd
sun
eng
pol
pes
snd
rus
ukr
isl
ori
wol
mrj
hun
dan
por
sun
nld
swh
isl
hin
nav
ace
sun
tgk
lmo
asm
guw
gle
quh
sun
rus
rus
arb
fra
nds
eng
nbl
tur
rus
lmo
snd
arb
por
ori
gug
slv
cym
diq
hin
eng
guw
tam
lav
bre
rus
nno
hin
ang
guw
hin
tat
por
mya
rus
eng
asm
ita
eng
nno
rus
arb
sun
sun
nno
por
eng
sme
rus
sun
khk
hin
pol
guj
hsb
frp
glv
guw
hsb
sun
tha
swe
epo
eus
slv
guw
guw
mya
guw
bul
lug
sna
hrv
eng
cat
nds
sun
als
lin
eng
sun
eng
ukr
scn
sun
snd
rus
azj
cat
eng
ltz
guw
kat
ori
tam
sun
rus
guw
hin
nds
eng
sun
hin
sun
por
por
dan
isl
ell
guj
pms
fra
ces
mkd
tat
deu
fra
guw
deu
sun
guw
eng
bel
pol
amh
eng
rus
glv
ces
deu
deu
rus
als
yor
dan
hin
bak
cat
eng
hin
slk
vls
srp
snd
sun
fin
eng
bel
eng
khm
sun
rus
srp
fra
als
vec
sun
sun
por
guw
amh
vie
eng
sun
rus
asm
afr
ell
guw
deu
nso
srp
est
sun
hin
epo
bel
nds
est
est
hin
deu
por
eng
guw
eus
sot
nno
sun
fri
dan
khk
rus
hin
eng
sun
wol
asm
eng
eng
sna
dzo
tam
snd
rus
lug
eng
slv
por
fao
sun
eng
hin
asm
eng
rus
pan
bxr
nds
fao
eng
slv
hin
som
nso
src
cor
swh
rus
vls
por
kir
tgl
glv
deu
nds
nld
afr
eng
sun
khm
por
nds
eng
lav
eng
deu
glg
eng
guw
fri
swe
dzo
kat
sun
hye
kat
gaz
pan
sun
eng
lad
sun
sun
nds
kir
frp
dzo
fin
deu
mlt
rus
sun
amh
vls
khk
wol
cor
sun
dan
bak
sun
kir
rus
sun
sun
por
kat
sna
hrv
nld
pol
pbu
ces
pol
slv
eng
kbd
ind
eng
sun
ces
rus
eng
hun
eng
rus
sun
eng
guw
sun
eng
eng
ton
sun
hin
sun
sun
hin
fao
sme
udm
ces
bel
rus
pes
bel
hsb
eng
arb
rus
eng
hsb
glv
vls
fra
rus
rus
hin
nds
guw
bcl
eng
rus
eng
eng
azj
eng
gaz
deu
arb
arb
fra
slv
lav
arb
ltz
guj
eng
pan
kat
tgl
scn
sun
sun
eng
sun
hat
ces
tur
oss
eng
rus
pol
eng
amh
rup
por
deu
fra
rus
hin
als
dan
bel
hau
lav
sun
kat
dan
afr
sun
hin
sun
hrv
swe
kir
lao
bel
sun
por
hrv
por
kaz
fao
urd
tet
deu
por
fri
eng
lav
kir
urd
khm
eng
fri
pol
kbd
arb
rus
quh
mlt
ell
eng
sun
est
amh
tur
sun
ces
sun
hye
urd
pol
bak
dan
ces
nob
lin
pes
bre
gla
pes
tur
eng
slv
khk
kat
rus
eng
cmn
fra
sun
hin
ben
ltz
sun
kat
khk
eng
dzo
kan
tuk
lav
pes
rus
sun
bre
sun
kbd
urd
nds
khk
nno
swe
sun
eng
fri
urd
nds
guw
sun
sun
eng
ces
kir
hin
fri
khk
fra
rus
nds
srp
dzo
heb
hin
est
swh
sun
deu
kbd
fra
guw
dzo
nno
sun
ell
ssw
tet
khk
guw
guw
nav
ben
gle
por
eng
pes
swh
lit
rus
rus
slk
glv
hsb
nno
pes
sun
fra
pol
kbd
eng
sun
arb
azj
pes
pol
ces
sun
fra
azj
urd
srp
hat
eng
ind
eng
oss
lav
lug
sun
eng
rus
kat
pes
hin
ben
rus
rus
pes
eng
xho
sun
glg
cor
hrv
eng
kin
fao
slv
tuk
glg
kaz
guw
sot
eng
slk
slv
som
diq
hin
ces
eng
eng
kir
nds
nap
tuk
fao
pes
rus
guj
ita
sun
hin
ces
mlt
diq
eng
guw
fra
sun
nds
pbu
hin
deu
eng
eng
rus
ces
hrv
tha
sun
rus
fra
ces
rus
hin
urd
fin
amh
nds
pbu
eus
pan
eng
amh
vec
sun
dan
kmr
slv
fur
sun
por
hsb
bak
gug
eng
pol
xho
som
bre
eng
nds
pes
asm
sun
eng
gle
mri
sun
nav
sun
eng
sun
sun
kir
sun
sun
sun
slv
als
deu
epo
fri
ayr
guw
eng
bul
kaz
gle
sun
fin
guw
pes
eng
afr
eng
ukr
fra
eng
eng
khm
guw
eus
hin
deu
sun
dzo
kbd
kbd
slv
sun
sun
mal
urd
pes
kmr
eng
hye
cat
sun
ces
sun
isl
eng
pes
nds
sun
guw
ibo
sun
slk
eng
frp
hat
ydd
eng
sun
tur
rus
sun
deu
eng
som
gle
hrv
deu
cat
sun
sun
fur
eng
hun
nld
hat
tel
slv
hun
rus
lit
lit
mri
sun
arb
asm
eng
tet
arb
epo
pol
eng
scn
mlt
sun
urd
fur
arb
slk
eng
sun
sun
bel
ceb
sun
cat
fin
fra
ben
por
rus
vls
kir
sun
ibo
eng
diq
nds
bel
sun
rus
khk
arb
dzo
eng
kir
nds
hin
kir
tam
oss
eng
eng
sun
lit
est
sun
rus
ukr
eng
ces
est
deu
cym
eng
arb
slv
frp
eng
sun
hrv
sun
sot
hin
est
eng
ben
slv
lnc
hin
fra
sun
nds
arb
oss
lav
gla
rus
slv
tuk
arb
hrv
sun
hsb
eng
rus
hrv
hin
urd
fin
bel
ukr
kan
oss
urd
guw
pan
deu
plt
afr
tur
tgk
eng
eng
deu
sot
swh
vls
fra
eng
mkd
sun
guw
vie
eng
hin
yor
hin
eng
slk
hin
sun
sun
eng
kbd
afr
eng
guw
guw
eng
eng
tur
ori
hin
ukr
fra
fri
tet
pol
sun
hrv
fur
tur
rus
lmo
swh
eng
eng
glv
mya
eng
tur
eng
sun
hin
ind
ces
tet
hrv
ell
sun
vls
pes
eng
vls
lav
guw
sun
lmo
eng
rus
isl
nso
urd
por
arb
ces
afr
sun
mya
mal
glv
kat
sun
nds
eng
ell
fin
slv
eng
glg
nso
urd
gle
arb
frp
fri
tuk
cat
eng
hin
tur
udm
fin
fra
kir
eng
nap
pes
lit
ltz
pes
nds
rus
srp
mrj
ang
bel
vls
tet
fra
khm
gla
diq
mlt
oss
sun
guw
mlt
fra
sun
sun
sun
ell
lit
nds
quh
afr
cym
ben
sun
eng
kir
ydd
eng
lit
sun
eng
nav
eng
fra
tur
vie
csb
eng
eng
rus
swh
sun
fra
pes
sun
oss
khm
als
kbd
slk
swe
eng
guw
urd
hin
guj
fra
eng
guw
eng
eng
mlt
deu
cor
rus
nav
ces
srp
nld
rus
slv
mlt
sme
eng
pes
rus
eng
glg
ben
ang
snd
sun
eng
sun
tam
sun
eng
guj
mlt
guw
fra
rus
ces
urd
guw
guw
arb
guw
khk
pan
mkd
por
sun
kat
kan
khk
pol
fra
mly
isl
sun
rus
als
ayr
sun
deu
sun
epo
hin
bak
eng
srp
vie
heb
glg
vie
mri
eng
ben
ukr
kir
rus
nld
tha
sun
rus
fra
ori
sun
khk
eng
sna
ita
kir
mri
eng
rus
azj
fra
arb
eng
eng
scn
tur
hin
eng
pan
guw
nds
sun
est
fra
ang
rus
ces
eng
tam
sot
eng
sun
eng
sun
zul
sun
eng
nds
tat
guw
nob
asm
kat
tur
fra
fra
fao
kmr
urd
sun
rus
guj
fra
rus
ces
rus
sun
kmr
hsb
pbu
swe
sun
gug
hye
sun
rus
sun
mri
snd
est
fin
tgk
hrv
nds
tur
rus
sun
fra
sun
hin
hat
sun
eng
glg
eng
eng
fao
sun
glg
eng
fra
fra
est
rus
arb
sun
fra
mya
fin
kir
rus
tet
fur
eng
por
eng
nno
pes
ces
ukr
hin
tur
pes
eng
fin
khk
fao
urd
tet
hin
mal
tur
urd
hrv
snd
ces
tur
glg
dzo
ell
sun
pes
est
sme
urd
ukr
guw
ell
hsb
sun
nno
swe
eng
pol
fra
ltz
nno
kbd
fra
eng
pes
kir
slk
lnc
guw
rus
deu
hin
ces
urd
hin
eng
guj
ben
eng
pes
kir
por
rus
fra
lit
eng
sun
lav
sun
fur
fra
sun
nds
nob
rus
tha
mal
eng
eng
nds
diq
rus
eng
scn
ell
urd
hrv
eng
lit
pan
lit
lao
sun
eng
mri
fin
arb
ton
nds
rus
rus
dan
sun
kan
pes
als
eng
hsb
sun
kir
urd
sun
ltz
slv
gaz
sun
est
pes
arb
nds
ell
hye
ben
fur
sun
fra
eng
pan
rus
rus
glv
fra
wol
glv
eng
eng
rus
lav
fra
fra
mal
oss
eng
ces
plt
hrv
pes
nds
pan
kat
als
sun
urd
kbd
khm
fri
afr
tat
cat
glg
heb
sun
kbd
guw
sun
eng
eng
slk
eng
sun
rus
rus
sun
pbu
sun
deu
eng
sun
hrv
cym
deu
ces
hin
sun
sna
tet
slk
cat
ces
nds
fur
gla
nds
hat
deu
hsb
ydd
sun
sun
eng
deu
fra
nds
nds
rus
fra
ukr
deu
eng
arb
nds
nds
pol
nds
mlt
wol
cor
mly
deu
hin
rus
eng
est
sun
plt
rus
mal
ori
rus
eng
fra
por
eng
slv
deu
nno
sun
csb
nso
kat
ori
fra
lav
arb
cat
urd
por
sun
por
eng
rus
kmr
tuk
diq
ukr
bel
pes
eng
eng
sot
cym
rus
est
udm
azj
fin
slk
est
eng
eng
slk
kaz
kir
eus
arb
als
khk
scn
tha
lnc
ydd
guw
deu
hin
rus
eng
tur
urd
pes
eng
dan
rus
fin
isl
sun
eng
eng
pol
est
sun
fra
pol
heb
ces
mlt
fra
sun
tuk
urd
slv
sun
swh
cat
asm
lad
vls
sun
kir
hin
quh
src
sun
pes
diq
hsb
mal
isl
rus
tha
eng
eng
urd
eng
dzo
gaz
slk
arg
rus
nds
azj
eng
fin
ydd
ell
sun
ita
eng
sun
swe
urd
khk
kir
rus
ben
fin
mya
som
ces
eng
slv
mal
tur
sun
swe
fin
dzo
eng
khk
urd
eng
eng
mly
hin
urd
rus
sun
fin
kaz
kmr
slv
rus
tur
fri
hun
yor
sun
hin
urd
eus
ell
pes
hin
tuk
sot
glg
srp
kan
deu
por
eus
fra
hrv
ben
eng
guw
nds
sun
fur
eng
kin
sun
por
por
dan
hsb
ita
rus
ydd
pbu
rus
eng
eng
hrv
eng
eng
guw
hin
glg
est
kat
mri
eng
ltz
nds
eng
eng
hin
heb
sun
fra
khk
bel
rus
hin
tur
eng
sun
eng
tuk
ast
nds
kat
slk
cat
snd
ben
nds
ben
tha
guw
deu
sun
rus
glg
por
nav
pol
pes
bel
fin
rus
zul
afr
ukr
fur
cym
kaz
tam
eng
fur
eng
rus
fin
gle
pol
fra
sun
deu
lit
fra
ori
snd
gaz
mlt
eng
urd
arb
fri
eng
tur
sun
hat
eng
pan
eng
eng
lav
pes
eng
por
lav
fin
tam
sun
est
rus
mlt
lav
eng
heb
udm
fra
oss
sun
ces
fra
sun
glv
por
deu
eng
lav
guw
kan
eng
eng
rus
hin
guw
eng
pol
ben
sun
ydd
khk
sun
eng
eng
urd
rus
glv
rus
nso
tha
rus
swe
sun
sun
eng
hin
fra
swe
eng
vie
khk
sot
sun
swe
eng
vie
sun
eng
eng
eng
lmo
rus
mal
kmr
rus
fra
eng
gug
eng
bul
bak
ydd
nob
deu
lld
eng
fur
bel
slv
eng
eng
ces
kan
cat
guw
sun
eng
sun
sun
srp
pes
ton
src
vec
sun
fra
khk
rus
nds
sot
por
mri
eng
mya
eng
snd
sun
ori
gle
guw
eng
ukr
arb
nso
cat
eng
fao
quh
urd
azj
dan
lad
dan
hrv
fra
sun
sun
cym
rus
fra
sun
kan
arb
kan
lit
lmo
eng
bel
ind
dan
sun
sun
mlt
urd
tur
nob
sun
kir
eng
mya
ben
eng
khk
arb
tgk
bel
ben
rus
fin
sun
fin
fra
eng
slv
hrv
fri
nds
wol
hye
tur
hun
kat
tur
nav
pes
deu
rus
por
kat
tet
eng
nso
tur
ltz
rus
cym
eng
hat
cat
hye
eng
fra
khk
eng
eng
ita
lao
hin
hin
ast
nno
vls
eng
kir
pes
rus
als
pes
sun
kir
hat
hin
fra
sun
nno
deu
fra
guw
ell
eng
hsb
eng
eng
sun
kbd
fra
wol
ukr
eng
rus
ben
eng
eus
fra
fri
sun
rus
fra
pes
slv
fri
eng
hin
por
tur
eng
slv
eng
nds
deu
fra
fra
glv
vec
mlt
sun
sun
bak
nds
ces
oss
rus
slv
slk
hin
sot
hin
kat
khm
kan
afr
frp
tur
guw
mkd
yor
kan
eng
slv
sun
ang
rus
rus
lit
eng
hsb
nav
kan
slv
eng
khk
ton
kat
cym
eng
eng
mly
rus
mya
nav
eng
ang
lit
sun
arb
eng
csb
glv
ces
rus
heb
fra
rus
est
eng
kbd
sun
dzo
arb
fra
eng
srp
dzo
nds
kbd
fra
sun
guw
urd
cym
eng
lit
rus
hun
arb
plt
tuk
sun
ang
isl
eng
eng
eng
fra
bak
deu
udm
mlt
som
fra
eng
glg
cmn
glv
urd
fur
mri
eng
urd
sun
tuk
hun
tet
ukr
ydd
deu
sun
cym
eng
guw
mal
cor
pol
sun
tuk
ben
yor
fra
asm
vec
eng
glg
hun
hin
urd
slk
swe
deu
eng
rus
ell
sun
kmr
rus
ton
tuk
eng
tam
som
bre
khk
fri
cym
rus
pol
lao
khk
pes
bak
hin
fur
kan
rus
gle
frp
ydd
eng
kir
scn
guw
pbu
mal
quh
eng
csb
amh
dan
sun
eng
hsb
arb
guw
afr
hsb
hin
lav
hin
ast
hun
bul
bul
guw
sun
rus
eng
kir
mya
rus
diq
pol
nds
hin
mal
bak
mal
sun
sun
eng
eng
fri
deu
eng
pes
nds
guw
lit
eng
nds
sun
urd
slk
eus
nds
sun
ben
swe
fri
vls
vls
nds
cym
ces
ces
hau
sun
eng
sun
fin
swe
est
pes
ukr
ces
est
glv
eng
eng
eng
som
eng
tur
sun
lav
eng
gle
swh
khm
ang
hin
pol
rus
afr
tur
eng
sun
lit
ukr
ces
rus
arb
guw
hye
tur
kat
afr
arb
kmr
kir
hin
nds
sme
sun
udm
khk
ydd
hat
fra
mri
fri
fra
slv
sme
sun
sun
lit
ton
bre
ori
hsb
tur
mal
kir
deu
hin
glg
rus
pes
sot
sun
slk
khk
eng
rus
ukr
lit
tur
mly
deu
src
sun
ind
deu
tel
kat
hrv
arb
amh
sun
gle
eng
ell
urd
ukr
nds
fri
sun
cym
ltz
bel
ces
ukr
nds
khk
hin
roh
tam
sun
ang
por
eng
rus
bos
gla
hin
urd
eng
por
mal
khm
tam
nno
guw
pan
deu
nld
guw
nds
pes
eng
kat
lav
fra
gug
eng
kan
kaz
eng
als
heb
eng
rus
eng
nds
lad
eng
hin
hun
srp
pbu
mal
kan
khk
pes
sun
est
fra
sme
sna
kbd
lit
zul
nso
mal
arb
isl
glg
swe
eng
eng
ben
azj
ang
sun
tel
nds
fra
ltz
guw
fra
fra
tat
deu
sun
lav
ton
mlt
por
udm
ori
lnc
kir
hin
asm
eng
nso
gla
rus
ben
swe
slk
hin
nds
est
mlt
gle
csb
rus
azj
hrv
nds
eng
rus
fin
csb
ukr
fin
arb
eng
dan
nds
eng
fin
guw
rus
afr
eng
fur
hin
hat
bel
eng
pan
ces
hin
ton
mlt
fur
pes
swe
kan
eng
kir
rus
guw
rus
por
ukr
sun
fur
fra
tam
sun
fra
pan
tet
mya
fra
por
mlt
fra
azj
rus
nds
sun
nav
est
eng
hsb
fra
slk
fra
eng
ces
sun
oss
glg
guw
tur
sun
guw
plt
gla
csb
ydd
bel
lav
pes
sun
sun
sun
rus
guw
mly
ang
nap
pes
mlt
hin
khm
sun
hin
nso
lav
deu
kmr
csb
sun
hrv
eng
hin
eng
azj
fra
amh
bak
eng
rus
khk
guj
hsb
kat
pes
nav
tuk
vie
mya
sun
sun
sun
mri
heb
ydd
hun
fra
slv
rus
sun
sun
nob
deu
gle
sot
kaz
khk
pes
ita
tel
pes
rus
rus
sun
diq
azj
hrv
pes
mal
rus
hrv
fin
rus
cmn
slk
ast
nds
eng
rus
gug
mya
quh
pes
tam
bre
sun
por
sun
rus
deu
guw
fur
ces
udm
deu
sot
hin
swh
lav
guw
mya
sun
afr
guj
slk
hin
mkd
rus
tur
khm
rus
eng
ang
sot
arb
heb
bel
eng
ton
eng
nso
deu
gle
fra
vie
arb
afr
guw
sun
ukr
epo
bel
gle
sun
som
mkd
arb
quh
hsb
rus
lit
som
pol
deu
eng
tur
eng
fao
kir
tur
eng
mal
tur
sun
ces
pol
gug
tur
khk
eng
eng
nds
lav
eng
tur
ydd
sun
ang
eng
ton
nob
ton
eng
eng
fra
kat
asm
som
eng
arb
hin
pes
hin
mal
deu
dan
ces
hrv
bel
sun
sun
arb
sun
por
kbd
swe
eng
pes
tgk
isl
rus
pol
cmn
sun
ben
rus
ydd
eng
sme
urd
kan
slk
ces
guw
oss
sun
cor
eng
sun
epo
arb
sun
nds
cos
eng
lav
eng
eng
fra
rus
eng
kir
sun
khm
eng
tur
sun
bel
ukr
hye
nds
bre
tet
sun
rus
lin
swe
eng
ang
slv
guw
eng
nob
heb
hin
sun
nds
fur
eng
slk
bel
guw
deu
deu
guj
fra
als
sot
deu
eng
eng
mly
sun
rus
kir
yor
pes
eng
kir
por
sun
dzo
est
ell
eng
sun
bre
rus
sme
rus
kbd
est
nds
eng
rus
eng
deu
hin
eng
gaz
hin
rus
sun
sun
pes
sot
eng
mkd
ces
cym
sme
glg
bak
deu
sun
lad
por
por
sun
bel
cor
hat
pes
eng
eng
eng
cat
mkd
hin
pan
cos
fra
lav
bel
rus
dzo
heb
eng
fra
sme
arb
pes
sun
sun
bak
dan
eng
udm
als
pol
lit
fur
vls
kaz
mri
kmr
isl
urd
snd
sun
hin
guw
rus
tat
eng
por
eng
fra
fin
eng
sun
sun
guw
urd
eng
vie
eng
deu
pes
sun
ltz
bak
eng
pes
fao
sun
gaz
eng
eng
mya
sun
bre
eng
hin
ltz
khk
bul
nds
vls
sun
eng
est
khk
khk
hin
rus
pes
cor
bre
sun
bre
yor
eng
nds
hin
deu
est
urd
sun
hin
sun
hin
nds
por
azj
tet
khk
rus
eng
ori
deu
eng
lit
fin
mri
lav
sun
khk
fin
kab
hin
eng
csb
hsb
eng
hat
vls
ewe
nno
sun
cym
ell
nob
urd
kir
scn
azj
nav
eng
mkd
cat
swe
mya
eng
hat
arb
eng
swe
ukr
als
eng
sun
eng
urd
ibo
kir
snd
rus
sun
eng
src
nav
eng
amh
sun
src
eng
tuk
eus
ton
hin
arb
por
eng
ben
gla
kir
hun
kan
tel
rus
ltz
eng
dan
tur
ces
sna
eng
sun
fra
hsb
sun
eng
sun
nds
kat
ces
sun
sun
eng
kat
hsb
fra
gla
gug
hin
eng
sot
afr
nob
cym
eng
eng
isl
fao
ukr
mlt
ydd
bak
bak
sun
sun
eng
nds
ben
nld
src
guw
gle
hin
fao
eng
hye
rus
gle
cat
sun
sun
kir
lav
eng
quh
sun
lnc
eng
eng
eng
ydd
deu
tam
srp
glv
nds
hin
glv
guw
snd
nds
kbd
ukr
eng
afr
nds
por
khk
wol
hin
tam
eng
cat
tam
csb
rus
deu
pbu
hin
arb
heb
eng
kan
sun
sun
nld
dan
pol
fri
mlt
est
nno
guw
rus
sun
eng
hsb
kan
lav
afr
sun
sun
ita
pes
eng
rus
pes
heb
pol
ces
afr
rus
nav
hat
tuk
sun
sun
rus
sun
wol
pol
khk
por
nso
nmf
cmn
ces
nno
swe
hin
rus
sot
eus
rus
cat
eng
csb
khk
nds
isl
rus
sun
rus
sun
fra
sun
ang
deu
fri
ben
hsb
isl
rus
cym
urd
fri
lav
sun
rus
mkd
eng
eng
sun
tur
sun
arb
gsw
pol
nds
eng
mya
deu
sun
sun
eng
eus
rus
tam
pes
dzo
guj
plt
fra
deu
eng
nld
eng
hin
fra
nld
eng
eng
rus
hye
deu
por
arb
sun
lmo
hat
sun
eng
hrv
eng
ces
rus
guw
por
sun
hau
fra
deu
arb
eng
ces
lit
ltz
rus
eus
isl
fin
kat
asm
sot
gug
hsb
rus
afr
arb
sun
nno
diq
tuk
dan
kir
afr
lmo
sun
fra
ton
eng
pes
slk
som
tur
fin
sun
ces
eng
arb
guw
eng
tur
rus
bel
nds
ind
est
bak
hrv
rus
ydd
ltz
scn
eng
tgl
sun
plt
fur
epo
nds
hun
arb
arb
tam
eng
guw
rus
amh
gug
pes
lav
heb
fra
lit
est
sun
eng
eng
tgk
sun
rus
kir
bel
sun
eng
nds
rus
por
hin
bel
kan
nds
eng
kbd
ibo
tur
eng
hrv
arb
deu
ori
ind
sun
eng
ukr
khm
hsb
ukr
sun
tur
guj
scn
hin
urd
fra
hau
ben
bel
eng
ces
eng
fra
sun
tur
guw
sun
nob
tel
lit
cat
hin
eng
rus
lao
eng
sun
sna
nso
cat
fra
sun
dan
sun
eng
nds
hin
rus
eng
slk
rus
azj
nno
rus
udm
cat
sun
por
scn
gle
kan
hsb
lnc
eng
sun
arb
pes
guw
csb
heb
ukr
sun
ori
pes
rus
kan
swe
por
kir
mri
sun
hye
rus
als
hin
fin
pes
lug
pes
rus
sun
mri
nds
rus
fri
eng
asm
eng
bel
est
deu
hsb
hin
cat
cat
nno
eng
guw
hsb
rus
sun
urd
eng
ukr
slv
gaz
tha
bel
pes
bel
kmr
sun
lao
eng
fra
hrv
urd
asm
sun
tur
eng
hin
fur
sun
bre
asm
fri
hin
hin
eng
afr
mkd
ben
ell
swh
heb
sun
azj
hat
hat
rus
sun
lav
som
heb
guw
hrv
fra
zul
nds
hin
tur
cat
tha
asm
diq
ltz
fra
fra
eng
sun
ori
sun
isl
fra
gle
kir
fra
nds
guw
lao
tur
afr
guw
guw
sun
ell
eng
tel
sun
rus
tuk
bre
hin
fin
bxr
bre
tsn
nds
nds
eng
cym
afr
deu
kmr
ang
deu
eng
khk
hin
swe
vls
rus
sun
ang
hin
fra
kir
hin
hin
tha
sun
hrv
ces
guw
rus
afr
hat
lav
fra
sme
kbd
fra
rus
gle
ukr
hsb
bak
tgl
nds
sun
glg
eng
cmn
slk
eng
est
hin
asm
deu
sun
sun
arb
eng
tur
guw
sun
khk
kaz
fur
bel
eng
sun
hye
scn
deu
hin
nld
eng
eng
guw
eng
eng
hye
scn
hye
tur
hsb
eng
oss
sme
fur
amh
fra
khm
bel
kir
afr
eng
hin
fri
som
fra
hsb
eng
nno
slv
eng
eng
ori
tet
vie
oss
eng
cat
isl
kan
sun
bak
slv
scn
vls
eng
cym
amh
tur
hrv
eng
som
eng
eng
eng
kbd
sun
sun
nso
rus
rus
nds
por
hye
por
kmr
eng
ben
urd
epo
hin
diq
ydd
khk
hin
eng
sun
glv
pes
arb
glg
mri
eng
ita
vie
ben
ben
ltz
pes
ces
lit
eng
fra
eng
deu
nds
vec
sun
cat
eng
rus
sun
tur
pan
nds
tur
glv
est
cor
pan
nav
ces
hin
rus
sun
ltz
srp
hsb
dzo
hun
pol
guw
khm
sun
fra
tur
khk
pbu
hat
slv
mlt
por
eng
sun
khk
arb
sun
nno
sun
ell
deu
slv
bxr
udm
cat
swe
ces
nno
sun
hin
sun
tat
hrv
rus
lug
hin
fra
dan
hat
eng
sun
guj
swe
fra
mri
khm
sun
lad
khm
hun
sun
eng
khm
eng
lad
rus
swe
nds
nds
sot
snd
nld
udm
pol
fri
tur
mly
slk
slv
arb
hin
nds
hin
ces
khk
kir
gaz
nap
lmo
sun
fra
tgk
xho
hin
slv
rus
cat
nds
mri
hin
eng
fra
tha
rus
amh
hin
mri
rus
csb
kan
ukr
nso
rus
heb
glv
ces
sun
guw
dzo
nno
nds
sun
kbd
fri
rus
dan
sun
hin
lug
por
ind
eng
rus
rus
bak
sun
lao
sun
hin
kir
fra
ind
est
guj
eng
rus
pes
swh
fra
hin
bak
mlt
rus
hsb
mrj
nds
dzo
eng
glv
kan
urd
tat
kaz
lmo
yor
hrv
hye
guw
pbu
hrv
som
nds
mlt
asm
eng
eng
hun
gle
tel
bel
hun
nds
tet
eng
lmo
eng
nav
hye
hin
ces
sun
sun
eng
por
sun
eng
deu
por
sun
cor
eng
hun
kan
cat
sun
eng
sun
nds
sun
ltz
eng
eng
ces
sun
ell
ydd
hin
khk
hat
fra
rus
gle
ton
ces
sun
fin
dzo
sun
deu
ces
tel
eng
quh
lav
fao
sun
hin
sun
bel
guj
fra
eng
ita
fra
eng
sun
bel
deu
tgk
zea
sun
swe
azj
udm
rus
urd
cat
hin
eng
nds
por
deu
pes
tur
tha
kat
zul
sun
sun
fra
urd
eng
kir
nav
bel
khk
eng
mkd
ben
sun
sun
sun
ces
ang
azj
tha
eng
sna
eng
eng
pes
afr
lin
pol
tur
hun
snd
srp
hsb
sun
hsb
bel
gla
gla
deu
gle
eng
rus
mly
hin
eng
deu
ori
gla
sun
eng
srp
sun
eng
hsb
slk
eng
sot
eng
ukr
kir
arb
asm
gaz
lav
afr
sun
fra
hrv
fra
eng
bel
cor
glg
rus
oss
rus
deu
rus
tur
ces
gla
deu
eng
nds
est
kan
sun
cor
arb
dan
hin
rus
nno
fra
fao
sna
sun
pol
asm
pol
pes
glg
eng
fin
som
isl
deu
guw
eng
ori
pes
khk
hin
kbd
ces
sun
eng
bre
glg
guw
guw
vie
fra
hin
slk
sun
eng
tur
sun
ces
udm
fao
arb
fin
nds
ces
sun
guw
sun
ang
tam
fur
hye
som
urd
pon
pol
arb
guw
eng
tur
tur
eng
bel
ukr
fra
eng
por
tur
azj
mri
kab
ben
hin
nld
arb
nob
slv
slk
ori
sun
sun
hsb
hsb
fri
tur
sun
eng
ben
asm
fri
kbd
hat
udm
hin
sun
rus
nds
tur
sun
fri
hin
fri
eng
dan
fur
eus
snd
mri
lit
sna
por
eng
ces
tat
rus
nav
asm
eng
deu
eng
fra
nds
rus
pol
por
lit
fur
ces
cos
guw
nds
eng
fur
ton
sun
kbd
cym
lit
afr
ben
por
ang
fur
eng
hin
sun
deu
nso
ang
hin
dan
tat
lin
guw
urd
diq
srp
kaz
afr
ben
afr
fra
bel
khk
fur
eng
sun
fin
mya
lit
ces
eng
eng
sun
cmn
kmr
afr
heb
lav
urd
gaz
kaz
sun
kan
tur
fra
bre
quh
eng
slv
gug
kir
hat
nav
src
rus
fra
eng
swh
fri
guw
eng
bre
rus
kmr
als
hin
bul
tgk
ces
hsb
eng
sun
bul
por
lao
azj
cos
sun
rus
fin
khk
hin
rus
scn
afr
sun
lao
glg
sun
cym
eng
eng
glv
por
por
fur
bre
diq
ces
hsb
fra
nds
hat
dan
nds
kin
ibo
mkd
eng
tha
eng
eng
eng
eng
hin
arb
rus
swh
hin
est
swe
por
sme
guw
fra
kan
sun
sun
sun
cat
tet
deu
epo
pol
oss
lit
lit
slv
ces
eng
arb
eng
nds
sun
hin
sun
sun
fra
quh
sun
rus
eng
glv
eng
pes
eng
kbd
nno
tha
hin
kir
nso
sun
bel
tha
ben
sun
por
ben
eng
ydd
eng
nld
nds
rus
hin
cmn
fin
eng
mya
guw
eng
sun
fur
nob
sun
est
dzo
sun
gaz
rus
sun
sun
sun
vie
est
eng
kaz
nds
als
gla
cat
eng
nds
hat
sun
yor
slv
deu
bak
frp
ben
bxr
nds
eng
sun
eng
gug
eng
tgl
fra
guw
sun
ell
rus
guj
sun
urd
fra
deu
eng
eng
csb
nds
eng
als
hat
ben
swh
bel
bel
arb
mri
hin
nds
guw
hin
glg
hun
eng
ton
glg
bel
tur
scn
ces
fra
sun
nds
nso
ind
por
ast
glv
sun
vie
arb
rus
sun
eng
por
cat
sun
fra
deu
ori
dan
hsb
sun
snd
kir
pes
rus
slv
arb
ayr
eng
sun
deu
hin
dan
sun
guw
mly
ton
pbu
por
tsn
hat
rus
sun
afr
nds
khk
lnc
rus
tuk
sun
tet
tur
eng
pol
nld
pol
lit
pol
hin
eng
khk
lit
kat
pan
scn
eng
pam
azj
rus
lnc
rus
eng
ces
pes
dan
fra
nob
sun
sun
hun
rus
cmn
vls
sun
lit
hin
nds
fri
sun
fra
fra
guw
guj
eng
glg
sot
deu
slv
pes
tur
lit
arb
arb
sun
urd
rus
sun
fra
eng
pol
nob
sna
ben
sun
eng
gaz
cat
hin
pes
tha
rup
eng
sun
swe
hin
rus
ind
glg
lug
tgk
hin
hin
kan
fra
bel
sun
gla
ben
rus
sun
guw
guw
afr
nds
por
tel
amh
fra
eng
lav
fur
rus
guw
sun
eng
hye
xho
afr
eng
sun
ton
slk
khk
zul
ben
sun
ell
por
nob
tgk
lmo
isl
arb
hin
kin
sun
fra
ces
nav
guw
sun
khk
hin
fin
rus
eng
por
eng
tel
lnc
rus
eng
bak
cym
fra
snd
cym
arb
gle
eng
arb
lao
eng
sun
mal
mal
afr
eng
srp
sme
nob
nld
sun
rus
vec
lnc
lao
hne
ydd
ang
tgl
eng
bel
eng
csb
rus
pol
sun
ydd
sun
tgk
por
hin
pes
sun
rus
deu
vie
arb
ltz
eng
urd
swh
urd
ydd
gle
fra
ces
ltz
urd
sun
fra
guw
sun
ast
pol
fra
fri
urd
hin
eng
fra
deu
nld
pan
cor
hin
eng
sun
eng
eng
lmo
diq
deu
swe
swe
guj
mly
glg
pol
fao
lug
hin
mlt
pbu
fao
gle
rus
rus
lmo
ind
cat
sun
urd
hrv
tam
sun
tet
arb
eng
eng
pes
sna
hsb
sun
sun
sun
bel
est
eng
rus
fri
ang
lav
kat
pes
sot
sun
ton
lin
eng
ton
rus
vie
slv
cat
src
hin
som
frp
ibo
urd
nno
ind
tam
nno
por
tgl
eng
khk
kbd
kin
oss
sun
kir
glv
eng
bak
rus
eng
slv
ayr
lug
est
lug
ukr
khk
hin
nds
guw
arb
pes
kan
ukr
tur
slk
por
asm
als
rus
rus
ydd
fra
hin
sun
sun
azj
eng
kat
bel
eng
eng
nob
mya
fur
fra
ltz
eng
rus
nds
sun
kat
sun
tam
eng
afr
bre
fra
kir
swe
rus
nav
hrv
afr
eng
fra
eng
por
rus
hsb
hrv
pan
rus
nob
ang
eng
gaz
hin
bre
urd
bel
guw
bre
mal
hin
sun
sun
fur
kan
eng
bre
hrv
hin
guw
eng
kan
hin
quh
rus
bul
nds
eng
rus
kmr
deu
hin
nds
eng
bel
tgk
eng
khk
sun
eng
tet
est
fra
ltz
guw
lit
cat
lit
sun
kat
rus
tam
hin
fra
est
rus
por
srp
hin
hin
sun
ces
swe
sun
deu
guw
ben
fur
por
eng
quh
bre
ukr
fra
guw
por
tam
tha
gle
tur
urd
deu
pes
hsb
rus
guw
scn
eng
eng
amh
nav
tam
sun
fin
arb
guw
hrv
eng
pol
eng
rus
eng
fri
eng
eng
eng
ces
mlt
diq
lav
khk
arg
por
kmr
fra
fao
sun
khk
kmr
sun
bel
hin
sun
kan
kbd
slk
rus
rus
sun
nav
hrv
sun
lit
mal
sun
fra
cym
gug
slk
mly
est
scn
por
ben
bel
sun
mlt
eng
urd
guw
bak
nob
amh
ind
sun
bel
eng
kaz
ben
sun
eng
yor
eng
rus
sun
sun
rus
kir
sun
cat
fra
eng
hun
eng
rus
eng
deu
ori
hin
sun
pol
mal
azj
kir
tha
ell
guw
hin
sun
khk
sun
eng
sun
eng
amh
urd
tet
guw
pes
mkd
sun
hin
fra
ydd
nav
ell
kaz
sun
bre
sun
glv
fri
sun
eng
bre
arb
dan
ukr
lug
hrv
arb
rus
lad
rus
deu
por
pes
dan
nds
ydd
hin
lit
csb
eng
sun
eng
hin
hsb
tur
tha
kir
deu
deu
sun
fur
tuk
est
tam
arb
arb
sna
ces
csb
fra
sun
eng
tur
hye
hun
por
asm
lit
hin
guw
pes
ydd
urd
eng
sun
slk
hin
gsw
nds
hin
eng
ben
eng
ast
isl
sun
nds
rus
hin
est
ell
afr
sun
slv
ton
eng
sun
fra
slv
nso
azj
sun
ton
csb
diq
dzo
eng
tgk
cat
urd
fra
fra
eng
isl
pes
urd
tur
fra
eng
urd
plt
eng
hsb
gle
vls
hin
dan
guw
rus
eng
dan
sun
hin
eng
cat
glg
sun
ces
hrv
fra
src
swh
tsn
lad
cos
rus
afr
epo
sun
tur
oss
hrv
hin
hin
xho
pol
mly
azj
deu
tur
lit
cat
rus
sun
deu
tur
sun
eng
hrv
ukr
eng
kir
pes
mly
sun
sun
hat
ukr
tur
hin
tam
fra
kan
hsb
heb
cor
hrv
eng
slv
fra
nso
afr
mlt
eng
eng
ces
sun
azj
rus
nds
dzo
rus
mly
diq
dan
pes
kbd
slk
sna
khk
por
sun
ell
sme
sun
eng
ces
rus
hin
sun
pol
eng
lav
pan
sun
kan
swe
amh
eng
guw
tet
nso
hsb
glg
kan
eng
fra
dan
fao
arb
isl
bre
tet
pol
nds
sun
nds
eng
eng
dan
eng
tgk
arb
deu
tuk
sun
guw
fra
guw
kmr
kmr
sun
hin
deu
rus
sun
sun
mri
rus
amh
hin
rus
nso
eng
tgk
eng
nno
urd
sun
tgk
hin
nso
afr
guj
sun
eng
rus
rus
khk
dan
mkd
slv
est
tam
quh
por
ltz
eng
kmr
snd
eng
hun
pan
sun
pes
arb
hin
rus
lnc
sun
por
slv
eng
eng
por
tur
eng
tat
sun
sun
sun
sun
diq
hsb
tuk
eng
eng
lav
ukr
por
eng
zul
eng
rus
lad
sot
sun
sun
ton
deu
als
cor
rus
nds
pbu
gla
fur
sun
nso
srp
hin
slv
hin
sun
dzo
slk
fra
eng
nob
sun
fra
kbd
guw
eng
tel
nob
eng
sun
udm
sun
vls
sun
sun
cat
pes
eng
sna
sun
asm
hsb
eng
guw
kat
afr
guw
fao
hin
nap
guj
sun
dan
eng
rus
hin
rus
kmr
dzo
lit
eng
nld
guw
wol
kat
kir
arb
ces
rus
slk
hin
csb
kaz
ori
sun
mri
kan
sun
fra
vls
cmn
sot
mal
bre
sun
eng
eng
frp
mlt
kaz
sun
bel
hun
kat
fra
lnc
guj
eng
ukr
deu
deu
hin
eng
ang
rus
rus
rus
bel
kir
ast
slv
ell
rus
bel
eus
kat
som
sun
khk
bel
hin
eng
kan
asm
nob
hye
rus
pan
hin
sun
hsb
eng
eng
gla
glg
afr
eng
fra
kmr
lit
hat
srp
udm
hun
eng
vec
sun
eus
sna
khk
rus
arb
cor
por
lnc
khk
guw
epo
nds
eng
als
snd
deu
cat
tha
eng
tgk
guw
gle
fri
ori
eng
kbd
srp
kir
dan
afr
pan
arb
kan
sun
deu
eng
dan
ukr
rus
csb
cor
cor
zea
por
eng
eng
lav
deu
pes
eng
eng
eng
lit
tur
eng
rus
kir
hin
scn
lin
nds
sun
bre
cos
hsb
eng
pes
eng
sun
tam
sun
hin
gug
hrv
rus
nds
nds
guw
bre
hsb
rus
hin
lao
lug
hrv
sun
sun
khk
nds
tat
guw
rus
tuk
quh
eng
ben
gla
fra
hin
ast
nso
fin
fur
quh
kir
eng
fra
kir
sun
sun
nav
tuk
oss
sun
pes
tam
nav
ltz
tgk
sun
kbd
slv
est
guw
rus
guw
sun
ton
kir
hin
eng
nob
rus
eng
por
sun
mly
tur
nds
gaz
nds
nds
afr
ast
hin
udm
sun
cym
pes
sun
swe
est
lao
ces
bel
hin
als
pes
asm
sun
ces
ltz
sun
nds
hrv
ast
eng
bre
xho
hrv
eng
swh
guw
mrj
eng
pes
khm
eng
snd
eng
tet
rus
zul
est
fin
sun
azj
rus
tuk
rus
eng
heb
quh
sun
sun
kin
hin
fra
guj
glv
hin
fra
ell
hrv
ben
csb
ukr
arb
hrv
guw
por
eng
fri
nds
pes
snd
slv
deu
bel
dan
arb
eng
fra
lav
bak
sun
fra
eng
fra
fin
fao
nds
fin
epo
nds
mkd
guw
kir
hun
lit
sun
gug
eng
tur
sun
rus
afr
sun
rus
quh
fub
kir
sun
sun
epo
wol
eng
eng
rus
urd
ben
fra
sot
tur
rus
eng
kir
fra
nds
kaz
hin
eng
tur
nds
fra
yor
urd
sun
eng
abn
pes
nno
sun
eng
kaz
isl
hrv
kan
hin
slv
pes
sme
guj
hsb
lad
sun
eng
eng
dan
eng
fra
eng
fra
mkd
hrv
ukr
rus
eng
isl
amh
vls
eng
nav
swe
eng
ukr
ben
ton
dan
eng
eng
sun
sun
fin
hsb
guw
nds
azj
fra
sun
nds
vie
urd
eng
eng
rus
eng
gug
bel
sun
rus
ben
glv
ell
tur
ori
guj
sun
dan
eng
dan
por
rus
fra
nds
slk
dan
dzo
sun
kir
ben
udm
hin
kan
ces
guw
fra
ukr
deu
oss
est
afr
rus
eng
fra
glv
srp
eng
eng
sun
epo
lao
nld
pan
urd
nob
rus
snd
sun
mly
srp
hrv
pol
ces
dan
dan
pol
kaz
rus
tur
tet
fra
guw
rus
fri
eng
cat
ton
rus
hsb
eng
bel
tel
ell
lug
mlt
fra
dzo
nds
eng
guj
arb
pol
ukr
est
lit
eng
cym
als
tur
bre
eng
eng
est
por
ces
eng
khk
kir
mlt
eng
eng
fin
sun
hin
sun
kir
glv
fra
rus
afr
por
sun
hin
slk
bel
eng
hrv
lit
eng
fur
mri
nds
rus
dzo
rus
nld
eng
deu
slv
kat
fra
nno
hin
ori
tsn
eng
gle
eng
dan
eus
hsb
eng
glg
tgl
khm
eng
eng
ydd
eng
sun
sun
fra
eng
azj
pol
sun
sun
est
asm
ukr
rus
hin
mya
sun
srp
deu
lad
rus
nap
pol
fra
eng
arb
sun
sun
sun
sun
eng
hat
eng
deu
ukr
fra
mal
afr
cor
sun
sun
sun
rus
plt
fra
slv
oss
scn
arb
cmn
isl
kat
slv
eng
eng
ces
ces
ton
eng
ell
tet
sun
tur
eng
sun
eng
fin
tuk
fra
isl
fri
rus
nno
kbd
swe
guw
eng
fri
eng
vie
bre
gaz
ben
rus
eng
ssw
nds
lin
deu
eng
dan
slk
eng
eng
fra
fin
fri
slk
rus
snd
nds
fra
sun
slk
vie
kan
amh
eng
sun
epo
scn
guj
vec
tel
gla
ang
sot
sun
nds
pes
slv
ben
hin
urd
rus
amh
vie
sun
kat
nds
rus
hin
glv
lao
vie
sun
mlt
sun
ava
pan
eng
bel
lit
udm
tur
rus
bul
nso
slk
sun
hin
bel
kbd
som
khm
lit
ces
mal
por
ell
deu
eng
ukr
fao
eng
swe
kir
eng
hin
slv
tgk
cor
fra
eng
rus
eng
bre
glv
swe
pes
khk
gle
diq
diq
hin
urd
bel
glv
fra
mya
eng
pes
slv
pes
eng
heb
pes
eng
est
fra
tgk
ori
urd
eng
gle
eng
sun
csb
snd
mal
pbu
kmr
guj
eng
slk
slv
rus
kir
fra
eng
tur
swe
nds
sun
ton
fra
sun
deu
tsn
sun
sun
sun
bel
arb
kan
hau
guw
rus
pol
por
kir
tgk
ltz
hrv
rus
urd
pes
tam
sun
mya
gaz
tha
eng
swe
lao
por
eng
afr
glg
sun
sun
rus
deu
vie
rus
tur
ces
fur
eng
sun
guw
mlt
eng
hye
eng
fri
rus
dzo
sun
arb
eng
sun
nds
mri
fra
gle
kat
sun
afr
nav
sun
mal
sun
sun
kan
pan
khk
nds
dan
bak
mal
hin
ind
snd
deu
sun
swe
sun
fra
hin
por
eng
sun
nob
eng
cor
eng
ang
swe
vec
urd
slv
csb
kat
nds
pol
als
pol
vie
hye
nds
hrv
ces
vls
kat
lnc
epo
pol
vie
lav
rus
isl
tat
ces
tat
lao
eng
mri
nav
guw
fur
pol
rus
sun
diq
kan
tur
nso
slk
sun
mkd
ang
pan
csb
eng
mly
eng
tam
rus
eng
bel
snd
kbd
tam
swe
nds
sun
sun
tel
hin
eus
por
sun
swh
fao
eng
eng
rus
tur
kmr
hin
srp
guw
fra
pes
hsb
eng
sot
glg
nso
sun
arb
kir
cym
eng
hin
lug
sun
sun
snd
eng
fra
fra
sun
rus
rus
sun
arb
cat
lin
rus
est
ces
rus
guw
sun
hin
khk
hin
slv
csb
nav
pol
wol
azj
sun
lav
dzo
ces
dzo
bos
eng
ces
hin
eng
rus
guw
cmn
eng
por
csb
kan
deu
dan
por
deu
vls
kan
kmr
eng
eng
sun
urd
tur
eng
amh
srp
eng
sun
hin
ydd
bre
mri
fin
rus
fur
sun
som
eng
guw
tam
sun
afr
pes
ben
plt
eng
nds
sun
eng
sun
tur
cym
kmr
snd
hye
eng
guj
bak
azj
eng
hrv
ang
rus
csb
kir
guw
mri
fra
azj
ast
hin
sun
fra
sun
pol
dzo
est
sun
sun
pes
fao
pbu
rus
hin
eng
cym
nds
sun
hin
tgl
est
nds
rus
hin
swh
eng
sun
lit
glg
kan
ast
als
fra
lao
rus
rus
lav
ces
guw
srp
hsb
ces
vls
eng
rus
fin
hin
yor
fri
hun
mya
ori
tur
eng
kmr
eng
eng
sun
sun
guw
eng
khk
est
ell
por
urd
kbd
bel
hin
eng
hrv
fra
sot
fao
rus
eng
diq
guw
asm
eng
mly
sun
mya
eng
pol
kat
eng
eng
pol
guw
hin
fin
lin
xho
bak
sun
pes
hin
nno
eng
guj
hrv
nav
fra
deu
pan
eng
gug
lit
udm
rus
hin
hrv
sun
afr
ell
bel
cat
ces
cmn
eng
hin
bel
hin
sun
cat
guw
mlt
hil
lit
sun
eng
eng
sun
eng
nds
als
slk
guw
swe
sun
snd
ceb
hrv
nds
slk
src
eng
nso
pes
sun
amh
ces
pan
fin
hin
ydd
sun
rus
eng
gla
fra
eng
swe
azj
hin
fra
amh
pes
ces
arb
sun
eng
eng
bel
rus
nso
por
snd
rus
nob
gla
kat
eng
fra
hin
hin
eng
khk
nds
fur
asm
eng
sun
wol
nds
rus
eng
ces
hsb
slv
fur
sun
kab
swe
isl
khk
eng
hsb
sun
dan
guw
slk
sun
guw
nso
hin
khk
eng
eng
eng
eng
swh
fra
pes
khk
fra
kan
lit
eng
eus
hin
guw
fri
nds
fin
pol
pes
sun
eng
rus
nno
khk
cym
snd
fra
afr
sun
slv
rus
eng
sun
rus
eng
eng
hrv
slk
sun
gle
deu
dzo
kan
rus
rus
bak
tet
eng
sun
cor
hin
guw
khk
kat
lav
vec
sme
kin
eng
eng
kbd
bel
sun
plt
hrv
mal
hin
eng
guw
eng
eng
kin
eng
afr
pes
hin
rus
eng
kir
vls
tuk
kat
ces
arb
sun
bel
por
pes
tel
bel
arb
azj
nso
hsb
isl
pes
eng
rus
tel
urd
ast
rus
fra
nds
fra
eng
eng
hin
som
eng
fra
dan
csb
mly
bel
mri
rus
sun
kbd
fra
kat
rus
swe
rus
est
pan
bel
urd
rus
srp
rus
ind
deu
sun
rus
sun
kat
oss
eng
mlt
eng
eng
lao
eng
ang
nds
quh
fao
asm
tgl
ukr
pes
nav
tur
eng
kir
arb
tur
eng
sun
cat
nav
afr
csb
dan
hrv
tam
sun
kat
hsb
rus
nds
pes
isl
eng
gug
sun
hun
guw
sun
swe
dan
hin
nno
cor
deu
fra
fra
rus
eng
eng
epo
dan
tha
dzo
sun
vie
som
hin
bre
heb
sun
glv
hin
pes
sun
slk
kir
sun
tel
quh
guw
gle
fra
tgk
glg
tat
sun
hin
nds
rus
gla
rus
hat
por
som
afr
tuk
lav
hsb
sun
cor
ydd
eng
epo
eng
nds
sun
sot
mri
hil
swe
sun
eng
amh
nds
yor
ben
hin
fra
sun
quh
slk
rus
fin
rus
fra
por
eng
ssw
rus
hsb
kat
tuk
eng
mya
eng
sun
kir
ben
mkd
kmr
asm
deu
sun
kat
tha
rus
sun
eng
quh
fra
nds
eng
nav
fin
sun
swh
hin
kat
sun
dzo
fra
eng
fao
cat
slv
kaz
tur
sun
pes
lmo
nds
pol
est
nno
ces
srm
cat
ces
nno
guw
khk
eng
sun
tgl
sun
ang
epo
vec
nds
bre
eng
guj
sun
nds
glg
hsb
rus
lao
rus
khk
nds
rus
hin
fur
amh
hin
hin
cym
urd
tet
bxr
rus
fra
epo
deu
hin
lit
deu
ukr
sun
srp
eng
eng
eng
eng
nds
eng
bel
kan
arb
eng
tuk
tet
scn
swh
rus
eng
eng
amh
ydd
eng
kir
cor
eng
zul
sun
fra
nno
ben
kan
ces
kir
rus
eng
sun
urd
sme
arb
spa
slv
sun
swe
ton
sun
kan
cos
deu
eng
fin
tgk
tur
ben
wol
guw
lin
wol
por
hin
als
nso
hin
heb
tgl
sun
kir
ton
eng
hrv
nld
tha
csb
ssw
rus
arb
sun
eng
urd
dan
swe
por
hin
hin
sun
lao
nds
scn
hat
ces
swe
kaz
cat
rus
eng
afr
rus
khm
eus
glg
ang
hsb
urd
ssw
rus
kmr
deu
lit
sun
ltz
hat
hin
nds
eng
afr
hin
eng
kbd
ces
kan
lao
eng
nso
epo
sun
hin
rus
hsb
quh
mkd
fri
eng
afr
kat
pbu
tat
eng
hin
nds
sun
kaz
ton
por
kbd
rus
vls
khk
mal
vec
por
rus
rus
hat
ltz
urd
quh
udm
hin
tur
gaz
rus
eng
hsb
por
diq
rus
pbu
bel
swh
guw
dan
glv
eng
vie
fra
dan
sun
swh
kir
eng
urd
scn
tzc
gaz
por
rus
eng
fra
guw
hin
guw
eng
sun
nav
ben
slk
sun
sun
nds
diq
eng
asm
vie
hin
ben
fra
pol
tur
deu
nds
asm
csb
vie
rus
fin
eng
tgk
eng
slk
kir
sun
nds
bre
lit
afr
hat
prq
arb
sun
eng
hrv
hin
arb
rus
tat
hrv
ces
pan
fri
ukr
eng
hrv
tur
lit
sun
mkd
guw
vec
guw
azj
cym
cym
hin
bel
eng
glg
cat
ast
eng
urd
slv
hin
lin
slk
ori
guw
rus
sun
nds
tuk
eng
sun
rus
lmo
cor
vls
amh
arb
sun
eng
eus
eng
rus
hrv
eng
guj
eng
tur
slv
snd
lit
slk
afr
eng
fra
mri
ben
lit
eng
sun
kbd
sun
sun
tuk
sun
urd
afr
fra
hin
guw
ltz
eng
eng
oss
fra
ita
lmo
est
por
sun
sun
pes
pes
sun
slv
por
eng
mri
cor
eng
ell
sun
fra
eng
hin
tur
slv
tel
mlt
sun
hin
pol
gaz
sun
eng
eng
gsw
eng
est
hin
dan
arb
eng
rus
afr
eng
nno
kat
dan
fri
rus
lit
pbu
fin
arb
hin
eng
eng
ukr
srp
eng
sun
nld
hat
cym
zea
lav
nds
eng
deu
eng
cat
sun
sun
kbd
lav
srp
kmr
hat
ibo
rus
rus
fra
rus
cat
pbu
sun
hin
som
fra
nds
eng
sun
guw
eng
tet
quh
rus
sun
fra
pes
sun
sun
slk
glg
pbu
sun
deu
sun
tsn
ces
pes
sun
nds
vec
lmo
urd
fri
mly
lav
sun
eng
sun
nds
hrv
rus
urd
khk
slk
swe
khk
eng
kir
tgl
rus
gle
eng
hin
rus
sun
ori
sun
tuk
fin
ltz
lav
som
urd
eng
hin
guw
kir
sun
nds
sme
tuk
guw
sun
sun
sun
kir
eng
hrv
nds
eng
arb
rus
frp
por
tha
slk
kir
pes
rus
eng
eng
gle
ces
fur
rus
ydd
guw
afr
est
nds
est
eng
nav
guw
kir
ava
fri
eng
eng
mal
rus
sun
nds
guw
sun
sun
tur
oss
bak
glg
nob
ben
pol
wol
rus
mkd
hrv
deu
tgk
nno
sun
lit
sun
sun
sun
guw
mya
ces
eng
lit
hsb
csb
khk
ydd
sun
cor
dan
pan
ita
sun
rus
kin
hin
hun
snd
eng
deu
afr
vec
eng
som
kir
fra
vec
ayr
ces
kab
gle
guw
fur
tur
tur
sun
lmo
sun
guw
ces
tur
eng
kin
guw
eng
sun
deu
eng
eng
sun
sun
nds
fra
rus
fin
eng
eus
fra
rus
sot
eng
eng
eng
khm
deu
tam
lad
lav
fra
sun
glg
tgl
pes
tat
hin
mya
eng
eng
eng
eng
amh
pes
guw
eng
eng
tgk
ang
est
ces
bel
fin
lin
bel
eng
kat
snd
fra
sun
lin
fra
tel
kir
sun
eng
fra
eng
urd
dan
sun
lav
snd
rus
lit
pol
rus
guw
eng
urd
hin
ukr
eng
eng
afr
tgk
vie
fra
guw
por
ces
fra
sun
swe
cat
mri
fra
pes
eng
ces
gle
eng
nav
sun
est
pes
ben
mkd
afr
rus
sme
eng
nso
guw
khk
guw
arb
sun
cat
swh
rus
tat
sme
eng
nds
sun
kat
lmo
pes
guw
tur
fra
lav
pol
eng
eng
hye
nno
sun
eng
hsb
eng
sun
als
isl
guw
nav
eng
sun
tuk
afr
ast
fao
por
khm
nds
eng
kbd
lnc
slv
ast
eng
pes
hin
fra
bre
sun
rus
khk
ces
sun
lav
sun
mri
sun
eng
lav
sun
rus
pol
ang
hsb
hin
fra
bel
bel
epo
rus
kir
tuk
kat
ind
eng
tha
fra
rus
pes
deu
eng
sun
rus
azj
hin
pes
deu
kaz
hin
fra
eng
eng
lav
pol
nds
sun
nob
bre
hye
guw
scn
sun
kmr
slv
ton
lao
rus
sun
eng
slk
nds
guw
kat
guw
deu
sun
ben
sun
fur
kat
sun
ukr
guw
fri
arb
afr
ukr
pol
deu
nob
nld
glv
guw
epo
gle
deu
dan
glv
hin
nav
sun
urd
pol
csb
kan
guw
sun
quh
afr
sun
oss
sot
eng
arb
rus
eng
por
ben
ben
vls
mrj
cat
afr
fra
tet
rus
arb
por
vie
lad
nds
ben
lit
frp
bel
sun
kaz
bak
afr
sun
ayr
dan
eng
sun
cmn
tat
hat
kaz
ltz
dzo
nav
fin
sun
hrv
nav
eng
rus
sun
cat
urd
khk
sun
eng
glv
pol
vls
guw
hin
bre
eng
sun
arb
afr
pes
sun
sun
sun
sna
dzo
eng
kbd
eng
por
snd
kir
eng
eng
sun
eng
rus
eus
src
deu
nno
sun
hun
sna
srr
rus
asm
nap
hin
hsb
arb
sun
glg
deu
hsb
nds
nds
wol
rus
eng
tha
hin
deu
fra
hsb
sun
eng
dan
swe
sun
vie
sun
asm
ell
azj
kan
hin
eng
pes
sun
arb
sun
sun
bul
rus
sun
sun
sun
sun
wol
ces
pes
lnc
sun
kaz
mya
pes
hin
lit
fao
ces
guw
arb
kan
ast
hrv
kir
src
sun
eng
lit
eng
eng
est
mlt
eng
ori
eng
guw
eng
azj
por
fra
sun
gaz
rus
eng
cat
nap
eng
urd
eng
kat
rus
pan
tgk
hin
swe
gaz
por
sun
bul
lad
swe
lin
hsb
pes
mya
kir
pol
hin
sun
azj
pes
eng
ori
tur
sun
eng
sun
nds
mlt
fra
mly
sun
eng
tha
nob
udm
vie
sun
cmn
sun
fra
gle
rus
est
epo
kin
hsb
kan
als
kir
diq
cat
kat
sot
est
por
ces
rus
cor
nno
kmr
eng
rus
ces
nds
guw
hrv
slv
eng
fra
swe
fra
als
cat
tur
som
swe
sun
cat
som
als
guw
cor
nds
nno
sun
sun
eng
hat
por
sna
lav
ces
kan
ton
fra
sun
deu
eng
slk
tet
fur
ukr
eng
azj
eng
guw
arb
rus
hrv
lug
ita
vie
guw
rus
hin
arb
eng
rus
fao
glg
rus
nno
guw
eng
hrv
deu
fra
eng
sun
vls
src
swe
cor
fra
sun
slk
vls
guw
sun
sun
eng
tgk
ces
heb
cym
swh
ydd
guw
pes
sun
fra
por
eng
rus
slv
rus
hau
glv
kir
vls
kat
frp
eng
rus
tur
mlt
eng
rus
ltz
gla
glg
khk
pes
kat
deu
nds
guw
khk
pol
khk
fur
slv
eng
mal
por
asm
csb
ydd
sme
vie
pes
fra
hin
eng
lug
ell
arb
ces
nob
swe
pes
ltz
wol
bel
hin
hin
sme
lnc
kaz
fri
glg
cat
hin
cat
tet
guw
hin
afr
eng
nno
eng
glg
pol
srp
lav
kab
sun
tur
por
hun
eng
khm
est
ces
pes
eng
est
guw
fao
eng
sun
nds
eng
rus
nds
ton
gug
sun
ell
eng
hsb
urd
tuk
sun
cat
deu
pol
kbd
fri
fur
por
nds
mlt
sun
tat
eng
slv
guw
deu
guw
hin
hin
eng
eng
khk
fao
afr
rus
rus
swh
rus
sun
eng
ang
hin
nno
lad
sun
lit
wol
eng
sun
sun
kan
ind
sun
ben
scn
eng
hin
bul
urd
sun
lnc
tha
lmo
vec
eng
sun
khk
bel
ind
tam
sun
azj
guj
glg
mal
rus
khk
rus
sun
sun
hin
sun
tuk
pes
ell
tet
deu
rus
kan
eng
ukr
pol
bel
rus
slv
eng
eng
mlt
arb
fra
guw
eng
bel
ces
deu
glv
lav
frp
bel
fra
eng
guw
sun
slv
quh
rus
nds
scn
pes
sun
eng
urd
guw
eng
ukr
arb
swe
eng
eng
sun
hrv
arb
fra
fur
eng
eng
ben
rus
eng
rus
tur
kaz
sme
hin
glg
hil
swe
eng
hat
guw
rus
hrv
gla
vie
fra
slk
lit
sun
tsn
ces
rus
tgk
cmn
eng
ltz
kan
pes
ori
bel
rus
pol
hsb
kan
guj
bel
hsb
fri
nmf
hin
eng
por
tgk
sun
hin
kab
deu
deu
urd
plt
ces
eng
arb
pes
glv
sun
pes
fra
fra
tat
tgk
tur
lao
diq
hin
asm
hin
guw
arb
hin
guw
rus
sun
fur
hrv
als
tur
eng
fra
cor
sun
eng
sun
por
swh
sun
fra
sun
eng
fra
sun
bak
sun
por
rus
lin
ukr
urd
eng
urd
eng
pbu
mlt
plt
eng
eng
sun
tat
vls
bak
pbu
ukr
eng
ach
kan
hrv
guw
ori
fra
urd
arb
eng
afr
khk
eng
rus
por
mkd
rus
rus
kan
fra
eng
eng
guw
sun
dan
hin
eng
dan
hin
fur
rus
ang
sun
rus
ces
tha
sun
sun
eng
cat
nno
rus
rus
khk
tur
fin
khm
sun
sun
heb
khm
ydd
rus
sun
pes
rus
slv
eng
eng
eng
nds
lao
eng
eng
bel
rus
kir
amh
ukr
hil
eng
urd
sun
ces
dzo
heb
kir
kat
kaz
swe
guw
eng
ang
ces
eng
sun
bak
plt
sun
eng
deu
ang
ukr
epo
eng
srp
sun
hin
eng
nob
ces
glg
ces
mkd
sun
guw
eng
eng
dan
fra
est
nno
isl
ces
swh
eng
mkd
eng
kan
hin
hin
eng
guw
nav
glg
ori
bak
eng
sun
rus
eng
tam
lao
rus
pes
afr
eng
tgk
dan
nds
udm
khk
eng
tgk
eng
xho
deu
mal
eng
cmn
gla
eng
guw
dan
eng
frp
gle
gaz
rus
swh
fra
sun
lao
vie
fra
fao
eng
sun
zea
slk
diq
eng
pol
scn
nds
snd
pes
lit
nds
eng
amh
hin
isl
tuk
dan
fao
ydd
arb
eng
rus
fin
deu
rus
hsb
swe
urd
kat
vec
arb
mri
fra
khk
afr
rus
kat
est
guw
eng
eng
udm
tam
srp
pes
swh
rus
bel
sun
hun
sun
sun
swe
guw
urd
ell
slv
sun
rus
gle
bel
ben
hin
glg
rus
ces
kan
cym
ces
est
sun
isl
gug
eng
rus
guw
deu
lit
gla
fra
kan
por
urd
rus
ces
sun
khk
ukr
bel
sna
ori
pol
eng
eng
eng
dan
sun
dan
urd
tur
swe
hin
kmr
deu
sun
hsb
nds
hye
vec
sun
deu
kir
pbu
sun
eng
bel
snd
eng
afr
pes
kmr
afr
eng
urd
sun
eng
slv
cat
kan
arb
vls
fra
diq
tet
sun
kmr
rus
urd
eus
lit
por
ben
sun
sun
nld
pdc
eng
eng
hin
sun
guw
hrv
tuk
cmn
ell
eng
srp
ksh
nbl
kir
por
rus
eng
eng
cym
eng
hin
sme
fao
dzo
bel
tet
lav
eng
eng
nno
lug
ben
gug
ell
eng
frp
bel
hrv
lnc
eng
fin
epo
pol
guw
sun
sun
eng
tgk
isl
tgk
khk
urd
eng
hin
rus
kbd
por
eng
sun
eng
fur
mya
epo
sot
eng
eng
eus
cmn
eng
gsw
tgk
arb
sun
rus
dan
kan
sun
ltz
est
eng
eng
sun
est
urd
mlt
lao
lad
eng
rus
eng
guj
sun
epo
eng
sme
eus
afr
slv
kaz
deu
eng
eng
quh
gle
ksh
nld
khm
tur
por
sun
sun
sna
sun
tam
hin
khk
swe
sun
fra
mal
urd
sun
dan
asm
cat
amh
fri
dzo
urd
deu
kir
urd
eng
nav
sun
eng
rus
deu
eng
sun
nob
fra
heb
fra
fao
eng
urd
tgl
ydd
sun
glg
epo
cor
nds
plt
sun
dzo
wol
sot
pes
rus
dzo
tel
tur
fra
eng
hsb
dzo
fra
eng
fao
guw
snd
cat
tha
dan
pol
slv
deu
nso
sun
lit
snd
eng
swe
nds
nno
nds
tet
azj
eng
khm
rus
arb
khm
hin
guw
guw
fra
ydd
sot
gaz
eng
fur
kan
ell
afr
hye
lad
sun
khk
glg
pes
tur
pan
bak
glv
mly
hin
ukr
rus
deu
mly
eng
eng
fra
bel
kaz
glg
hin
bxr
scn
lit
urd
mri
ltz
als
sun
rus
rus
ces
eng
sun
por
sun
guw
sot
arb
por
fra
eng
cmn
sun
lmo
khm
ces
lad
amh
hin
swe
sun
kan
ces
sun
gla
sun
sun
srp
cmn
tur
fra
oss
zul
als
bak
ces
ori
swe
hun
hsb
cor
por
hun
glv
fra
rus
ydd
cat
eng
sun
mya
afr
mya
cat
gla
por
guw
eng
guj
glv
eng
eng
ori
mal
hin
eng
eng
lmo
glg
ell
hin
pol
deu
lav
sun
arb
gla
gle
bak
glv
hin
azj
mya
lao
pan
sun
sun
est
afr
kir
afr
tet
vls
tam
nds
eng
eng
sun
kir
sun
nob
sun
nob
cat
ang
sun
por
hun
mlt
fra
mlt
slv
asm
eng
guw
eng
sun
nds
eng
sun
hin
fur
mya
sun
sun
slk
lnc
por
ita
eng
fra
tha
diq
lmo
est
sun
nds
guw
hau
mlt
khk
heb
mal
lnc
sun
csb
tuk
eng
urd
sun
ori
deu
eng
eng
tzm
heb
mlt
eng
kan
eng
urd
fra
snd
eng
tur
guw
rus
guw
sun
kmr
tel
kbd
guw
hin
ell
sun
fra
est
azj
sun
por
sun
nds
srp
kbd
kir
pes
hil
eng
epo
eng
rus
sun
glg
deu
guj
eng
bel
hau
khk
guw
sot
tgl
gsw
rus
ces
tgk
sun
tgl
tur
guw
eng
hau
gle
sun
slk
sun
eng
sun
tel
kir
sun
mlt
eng
dan
rus
kat
nap
eng
swe
hin
nds
tuk
gla
tuk
nld
khk
som
kbd
rus
khk
pes
hin
eng
asm
lav
nds
nds
khk
xho
sun
sun
rus
ben
tel
hun
guj
hun
guw
deu
ang
khk
tel
asm
gle
ydd
snd
kan
por
dan
guw
sun
hun
eng
lug
eng
fra
sun
hsb
afr
hye
sun
ben
gle
cym
pes
kan
rus
sun
fin
ton
eng
sun
arb
afr
tuk
mly
fra
vie
amh
sun
eng
deu
sun
tur
ces
sun
asm
hsb
sun
sun
rus
ang
fur
lin
som
tam
quh
hye
sun
hrv
nob
diq
ben
srp
ben
kat
kmr
sun
hin
rus
fri
kan
hin
pol
eng
sun
sun
kir
eng
cmn
por
ukr
cat
nds
sun
est
urd
deu
lnc
lav
nds
ces
pes
sun
fra
sun
swh
rus
nav
ben
sun
guw
kat
guw
csb
quh
tur
epo
rus
mkd
sun
guw
dan
por
tel
slk
eng
guw
rus
kat
isl
eng
lug
kir
eng
lav
eng
est
ibo
pes
srp
kaz
glg
lav
vie
eng
mlt
bel
swe
gle
mkd
nds
eng
guw
sun
hrv
eng
azj
scn
kat
rus
zea
udm
eng
tgl
ssw
deu
eng
nds
est
hau
mri
sun
ton
nds
sun
tet
deu
eng
por
eng
mlt
kin
ukr
khk
hin
vie
eng
fri
dan
guw
sun
guj
kbd
tuk
nds
est
rus
glv
bak
fin
sun
tgl
pol
heb
pol
sun
isl
cym
nob
rus
rus
pes
eng
nds
fra
sun
lav
ben
kir
eng
rus
slv
eng
tel
kmr
fra
ltz
fao
tur
guw
eng
amh
lit
arb
eng
deu
mya
sun
slv
ind
lav
rus
ind
sun
fin
ukr
hin
fra
mly
nds
heb
bre
pes
eng
sun
lad
khk
arb
sun
pan
eng
eng
cym
eng
fra
guw
tgl
rus
hin
lug
kat
hye
ces
sun
sun
eng
gug
hin
kir
fra
cat
eng
eng
ukr
fra
sun
hin
fra
deu
ben
deu
sun
scn
sun
lav
pol
rus
sun
fra
urd
src
slk
eng
tuk
guw
nds
urd
est
kat
guw
eng
guw
slv
lad
slv
glg
khk
tur
eng
guw
bak
mlt
lmo
isl
kir
swe
pes
tur
est
fri
kaz
arb
hin
eng
nds
ell
fra
rus
sun
hil
gla
sun
kir
fra
tur
lnc
urd
tur
hin
kir
gaz
eng
hin
kmr
fra
cat
lav
frp
sun
cat
sun
kir
urd
sun
hun
sme
diq
epo
eng
eng
sot
slv
guw
sun
tgl
eng
ces
afr
glv
bul
eng
lav
nob
sme
sun
kir
mlt
glg
ell
guj
gla
eng
fra
tur
eng
guw
eng
cat
lnc
fra
hun
swh
guw
eng
sun
hin
arb
ben
fra
fin
vec
eng
diq
nso
sun
rus
kir
sun
rus
fra
rus
urd
epo
pbu
sun
arb
mlt
sun
hin
sun
mal
hun
fra
tur
kir
bel
hun
asm
ces
pan
kin
sun
urd
eng
kat
pes
sun
cor
cmn
eng
sun
swe
sun
slv
swh
tet
kbd
vls
gaz
por
est
sun
kmr
eng
ast
fra
bel
ces
hin
tam
heb
lav
ydd
eng
glv
eng
hun
rus
eng
pan
hrv
nob
tat
kat
swe
urd
dzo
eng
hsb
hye
tur
sun
diq
rus
kbd
kir
fur
nld
eng
pbu
ltz
tel
afr
als
eng
sun
sun
hun
cor
hsb
hin
afr
ydd
fra
cat
afr
kir
ben
eng
por
hin
sme
deu
rus
por
sun
eng
kaz
dan
eng
guw
eng
hrv
kan
pes
pan
slk
sun
guw
ukr
deu
eng
plt
fra
fra
guw
ltz
nld
fin
ton
sun
arb
eng
swe
hin
khk
tur
eng
kmr
hye
slk
gla
cym
arb
cmn
bel
hrv
fra
arb
nds
guw
sun
rus
csb
mlt
eng
vls
kbd
kir
dan
eng
hin
eng
hsb
sun
tel
eng
arb
srp
kbd
kaz
cor
nso
slv
sun
rus
sun
eng
isl
rus
kan
sun
dan
gug
sun
deu
arb
eng
snd
deu
rus
eng
eng
als
urd
rus
mal
nno
nld
cat
eng
tet
glv
hil
mri
eng
eng
kan
ssw
pol
fra
bak
rus
fra
mya
isl
fra
sun
eng
khk
hin
sun
cos
khk
fra
mal
nds
csb
vls
tam
hsb
cat
mkd
hin
hrv
sun
dan
som
rus
hin
pan
sun
eng
sun
kat
eng
dzo
nso
tuk
swh
eng
slk
tur
rus
sun
slv
rus
urd
lmo
ell
sun
srp
tel
eng
tur
ydd
sun
hin
sun
fra
wol
gaz
fra
nds
eng
hin
urd
ori
afr
pol
fin
ces
hin
tur
ind
eng
est
bak
mal
khk
hin
oss
est
tel
kan
bak
mly
lnc
guw
src
mly
tur
hin
eng
ukr
eng
rus
sun
eng
sun
ltz
cmn
por
fra
gla
nld
pol
eng
eng
nso
urd
sun
tel
hin
sun
sun
rus
deu
epo
sun
por
nav
rus
sun
eng
mly
gle
sun
eng
bre
kat
cos
ces
sun
kan
pes
sun
mlt
fra
sun
eng
ukr
kat
hrv
slk
nds
gaz
fur
arb
hin
ces
tha
cym
guw
hrv
eng
bcl
mya
guw
sun
eng
nso
rus
sun
hin
arb
tam
hsb
bak
fra
lao
eng
eng
hau
gle
ukr
eng
swe
sun
eng
eng
deu
tur
guj
kan
sun
hsb
bel
cat
als
sun
eng
srp
slv
hrv
lin
ces
guw
amh
arb
ben
pes
tat
eng
hin
deu
kan
eng
sun
hin
est
sun
fao
snd
nld
hin
rus
ces
eng
nds
cym
fra
eng
hat
eng
nds
guj
swh
cat
slv
eng
ell
hrv
sun
hin
cmn
kbd
tam
pol
zea
fra
arb
ukr
kir
hin
eus
ukr
lmo
eng
sun
rus
tur
fra
scn
deu
eng
eng
por
sna
rus
guw
nld
eng
tat
sun
guw
guw
mal
cat
nno
snd
fra
rus
tha
cat
snd
nav
deu
rus
snd
rus
sot
eng
tgk
sme
swe
nav
tgk
ang
eng
ben
sot
guw
hin
guw
bos
cmn
guw
hin
sun
gsc
kat
hin
ces
glg
tam
fra
khk
sun
eng
eng
fra
slk
hin
eus
sun
als
guj
nds
mly
heb
eng
scn
pan
heb
deu
eng
sun
kmr
slv
kat
mya
eng
khk
guj
oss
cat
eng
vie
mly
isl
por
eng
hin
nds
ydd
mal
fra
pes
dzo
glv
sun
sun
bak
sun
tam
eng
guw
vec
bel
mlt
ces
gaz
nld
fur
sun
sun
hin
slk
pes
khm
eng
bak
eng
tur
pes
eus
hrv
lug
bel
guw
lad
sun
kaz
hin
lit
eng
bcc
cym
guw
rus
tet
tur
kan
kat
deu
nds
sun
fin
dzo
snd
eng
ben
fra
deu
nav
fra
fra
urd
glv
srp
fur
epo
swh
nob
hin
eng
fin
tel
afr
fao
sun
sun
sun
tur
fra
lad
eng
por
hin
epo
snd
est
fri
sun
zea
guw
eng
guj
snd
cat
dan
slv
deu
eng
urd
kat
hin
pes
fra
bel
eng
hin
eng
ces
urd
tet
sun
pol
ell
hin
ces
gla
ukr
quh
fra
rus
tur
por
urd
guw
nld
nso
sun
pol
sme
sun
pol
eng
por
sun
sun
rus
vls
glg
hin
eng
afr
eng
lav
pbu
sun
sun
fra
hin
sun
sun
eng
glv
khk
eng
hin
sun
hin
sun
sun
rus
eng
lin
guw
kan
cor
guw
afr
eng
sun
bak
hin
hsb
als
hin
sun
ast
pol
kan
por
eng
fao
sun
tam
cat
urd
fra
bak
heb
slv
hin
ukr
deu
mri
eng
swe
fur
hin
arb
rus
pbu
kir
sot
guw
deu
ind
rus
mlt
swe
lav
hun
khk
eng
kbd
sun
kan
mal
eng
hin
kaz
kir
eng
eng
afr
eng
eng
guw
por
azj
est
fin
urd
hin
fra
eng
fra
quh
ces
arb
nds
sun
sun
hin
cos
ukr
sun
eng
ben
por
kan
ell
eng
bel
hin
arb
rus
afr
ces
fra
diq
ces
sun
bre
vie
nav
eng
kat
sun
fur
sun
ukr
nds
ben
eng
sun
tuk
sun
tuk
bak
hin
ang
gle
tuk
rus
eng
azj
kir
csb
heb
ltz
arg
hat
lnc
rus
kan
eng
glg
vls
lit
bel
eng
hin
fin
ori
ukr
hin
eng
epo
fra
rus
nso
hrv
eng
ltz
sot
guw
arb
rus
eng
eng
swh
eng
rus
ukr
lug
quh
dan
khm
cym
nds
eng
ell
mri
eng
guw
ton
urd
tet
afr
sun
gla
nno
eng
sun
sun
sun
sun
fri
tat
hin
eng
nso
nds
hin
rus
pes
nds
quh
afr
khk
amh
hin
rus
eng
bak
cym
pes
kbd
rus
hin
isl
hin
bre
eng
sun
nds
eng
eng
arb
glg
deu
kan
guw
rus
eng
diq
tet
tuk
sun
lit
bak
mlt
guw
rus
guw
epo
pes
vec
sun
nno
guw
eng
rus
sun
tel
isl
khm
hin
oss
yor
nso
mya
mal
lug
nds
tur
nds
oss
asm
kin
pes
deu
eng
sun
urd
eng
kaz
sna
tur
hin
csb
pbu
pol
sun
tha
fra
snd
gla
kan
mkd
fra
eng
nno
kan
tha
rus
tuk
nob
dan
rus
nav
guw
quh
ydd
eng
lit
pol
isl
sun
tur
guw
deu
ydd
fra
sun
bel
rus
swe
eng
cat
sun
bel
kin
pol
hin
tuk
sun
eng
urd
tsn
sun
dan
por
ang
eng
lmo
nds
epo
kan
eng
vie
hsb
hat
eng
rus
eng
eng
hin
hin
est
rus
kat
hin
sun
eng
eng
kan
eng
nds
guw
rus
fra
scn
hye
hin
eng
eng
kir
guj
nob
sun
som
sun
hsb
mkd
fur
vls
sun
kbd
eng
sun
pes
rus
tgk
arb
eng
est
hin
pes
deu
azj
eng
hin
udm
hrv
kir
lld
nds
khk
mly
heb
swh
bel
hrv
kir
slk
mya
guw
sun
pol
guw
hin
bel
eng
sun
ces
guw
khk
cat
eng
kir
ton
gaz
sot
por
slv
hat
hye
sun
ton
est
sme
por
kbd
swe
hrv
fur
por
fri
nds
bel
sun
ces
glg
eng
hin
hin
afr
sun
urd
amh
ltz
amh
ukr
nds
kaz
sun
eng
sun
kat
tha
fra
diq
eng
fra
eng
fra
eng
quh
xho
guw
gla
sun
sun
quh
kir
rus
cor
csb
eus
eng
nld
sun
diq
hsb
slv
gaz
khk
fri
ben
ces
lav
guw
sun
kir
eng
urd
fin
fra
srp
mri
deu
sun
hsb
tel
mlt
afr
kir
fin
tat
rus
ydd
vls
nds
deu
eng
sun
hun
cat
rus
heb
ces
hin
nds
som
eng
kaz
sun
tel
ukr
eng
fri
fra
rus
eng
fra
hsb
ben
tur
nds
sun
kmr
urd
nds
hin
nds
mkd
dan
guj
sun
por
dan
hye
lav
khm
khk
eng
sun
kir
slv
lav
sun
afr
sot
pes
tur
ces
eng
nds
gla
hrv
sun
mkd
sun
pol
tha
rus
lmo
ben
kin
mlt
afr
eng
mri
cym
gle
asm
eng
khk
est
eng
sun
fur
rus
epo
arb
fra
rus
ton
kir
eng
hsb
kir
cym
nob
mlt
cos
afr
src
est
hin
sun
tur
sun
eng
hin
sun
mlt
eng
urd
sun
hin
rus
eng
ori
eng
por
quh
eng
eng
eng
sun
sun
bre
hin
hin
ell
hrv
eng
sun
swe
tur
kan
guw
tat
mlt
cat
tha
swh
por
cat
nno
rus
ces
eng
tur
eng
hye
sun
khk
nds
isl
swe
fra
sun
kat
swe
gla
srp
nso
epo
eng
eng
nob
kan
fra
hsb
est
sun
arb
ydd
hye
amh
sun
tha
nds
urd
pol
fra
guw
swe
mlt
hin
tam
khk
ang
mkd
hin
bel
lit
oss
pes
urd
pan
cat
eng
lug
sun
bel
sun
eng
hin
mal
sun
zea
eng
ukr
afr
eng
eng
hrv
tet
sun
por
eng
arb
rus
slk
eng
sun
eng
kat
azj
kir
kan
est
ell
eng
swh
kan
arb
ast
dan
por
est
tur
kat
eng
fra
bak
dan
eng
nld
lav
tur
urd
vie
sun
rus
heb
mal
nav
urd
kir
arb
kbd
kaz
fra
sna
eng
eng
pes
gaz
cym
khm
tgk
fin
nds
por
eng
fur
scn
mkd
pes
sna
sun
arb
lnc
sot
sun
hin
lit
hye
dan
eng
hin
deu
eng
sun
hin
hun
snd
ydd
glg
tur
rus
hsb
hrv
guw
fao
sun
fra
lit
rus
epo
guj
heb
mly
hin
lnc
hin
pol
lit
sun
csb
frp
bak
rus
epo
afr
eng
vec
rus
eng
pes
ukr
fin
kan
por
nds
cat
sun
arb
pes
kir
pes
hrv
nno
diq
afr
ind
tur
cym
hrv
sun
pol
fin
bak
hin
swh
isl
eng
pes
tam
khk
frp
cat
tgl
hrv
ton
mly
rus
lnc
bre
ori
hrv
arb
eng
tam
nav
tha
ori
guw
rus
eng
slv
afr
guw
pbu
sun
oss
eng
rus
rus
eng
slk
hat
tgl
sun
nso
hin
lit
sun
sun
amh
udm
est
sun
eng
nav
hin
deu
tet
afr
sme
tat
swh
deu
som
nav
khk
slv
eng
snd
sun
fra
sun
sun
khk
fur
eng
lao
sun
eng
sun
kir
kan
bel
pbu
dzo
est
kin
fra
rus
khk
rus
cat
rus
ukr
nap
ell
mri
ang
eng
slk
cym
pes
pol
tur
pol
lao
nso
ukr
pes
nob
arb
eng
fra
arb
deu
pes
sun
sun
guw
ces
eng
hun
kir
tha
quh
sot
ell
eng
swe
dan
hin
khk
sun
eng
eng
eng
rus
eng
sun
lnc
hin
kan
fao
bel
nds
csb
csb
khk
sun
mya
swe
est
nso
lmo
sun
tur
fra
pes
ces
kan
rus
pes
bak
tur
eng
fra
eng
hin
sun
mal
tgk
mkd
hrv
fra
sun
eng
pol
fra
swh
gaz
fra
sun
pes
ori
lao
quh
fra
snd
oss
deu
ben
fra
eng
als
sun
sun
sun
deu
sun
rus
eng
ori
urd
kat
urd
ang
urd
gug
pes
fur
pes
hsb
rus
hrv
tel
afr
afr
ukr
lit
fra
eng
rus
oss
sun
csb
csb
eng
glv
hsb
nno
pan
eng
bak
gaz
guw
sun
ltz
eng
pes
vls
hin
deu
rus
eng
als
eng
eng
afr
swe
hin
fra
lav
fra
khk
hsb
guw
urd
tgl
sun
tgk
mal
deu
sot
hin
eng
afr
tat
deu
hrv
khk
lav
hrv
kir
sun
fra
eus
sun
eng
eng
tsn
guw
ton
por
nav
fur
kan
slv
dan
urd
eng
tet
cat
eng
ton
sun
kir
fra
tam
est
mkd
eng
pol
tur
pol
ces
hat
slv
rus
slv
rus
tuk
sot
eus
eng
rus
cym
sun
khk
sun
gaz
kat
sun
eng
fra
por
eus
ell
ukr
por
pes
rus
ben
eng
lit
eus
urd
dan
eng
fin
kin
fao
sun
eng
eng
sun
sun
kin
por
sme
gaz
lit
lit
sun
eng
khm
hat
cat
deu
mri
mlt
swe
tur
kaz
hun
bxr
udm
afr
rus
por
sun
wol
kir
sun
mri
nds
por
arb
sun
sun
lit
sun
csb
ces
ces
glg
ang
fra
fin
cat
pes
slv
yor
tgk
amh
eus
sun
rus
sun
mrj
dzo
lmo
afr
slk
lav
swe
rus
vie
fra
glg
scn
hye
fra
cat
slv
eng
eng
eng
tet
rus
src
rus
mya
rus
nob
eng
deu
sun
rus
sun
arb
urd
arb
sun
eng
khk
cos
urd
tgl
hin
swh
sun
rus
sme
est
oss
lav
kan
lav
fra
fra
hin
nds
lin
eng
isl
srp
hin
guw
sun
gug
fra
dan
eng
hin
src
fao
tgk
dan
lav
rus
fri
khm
rus
est
khm
eng
swe
gaz
fri
arb
hin
lav
heb
pol
eng
nds
mya
guw
nno
pol
hin
sun
sun
ben
kat
gla
fra
mal
pes
sun
sun
eng
sun
eng
rus
eng
guw
eng
sun
gaz
ltz
guw
tur
eng
nds
dan
pcm
eng
tur
yor
rus
sun
por
sun
eng
azj
vie
ben
snd
nds
gug
cor
sun
nds
sun
als
deu
hin
swh
eng
bel
fra
bel
nds
urd
scn
sun
sun
slv
ces
kmr
bel
sun
eng
eng
fur
hat
eng
eng
arb
ang
slv
khk
arb
est
gla
eng
sot
ell
glg
est
sun
rus
rus
eng
sun
khk
deu
khm
ang
arb
sun
tha
lit
rus
hin
eng
cat
tat
urd
slv
guw
hin
sun
nds
oss
eng
pol
por
sun
fur
por
tet
dzo
eng
guj
kir
sun
urd
hrv
mkd
est
ang
hrv
ind
dan
deu
khk
nob
sun
gug
eng
deu
bel
eng
sun
snd
ori
sun
pes
fra
lit
eng
hat
kaz
rus
eng
rus
hye
som
eng
eus
eng
epo
slv
sna
amh
eng
tat
fin
pes
hye
ben
cat
eng
tur
dan
rus
ind
tam
fri
lnc
nob
fra
tur
rus
por
eng
eng
fra
nds
deu
arb
nso
sun
kin
heb
sun
asm
urd
arg
bel
nds
eng
lit
asm
ayr
rus
fra
sun
lav
sun
fra
sun
mkd
pbu
sun
ces
eng
mya
sun
por
pbu
ben
nso
eng
deu
nds
cat
pol
fin
deu
mri
rus
nld
guw
ces
slv
hin
tha
guw
khk
por
sun
nds
guw
diq
rup
hrv
lug
sun
fur
fao
por
vls
rus
tur
eng
por
sun
slk
swe
bel
eng
hun
als
ces
tet
urd
eng
ori
kir
por
eng
lug
eng
eng
vie
sun
rus
eng
pes
hin
eng
fra
sun
als
est
mal
kaz
kin
sun
gle
fra
arb
rus
nds
bel
bel
sun
eng
hin
mic
rus
eng
cmn
eng
tur
nso
gsc
eng
asm
glg
eng
mly
lav
deu
eng
swe
ces
pes
khk
nob
slk
tgl
rus
eng
fra
asm
src
eng
eng
urd
kir
rus
cat
eng
lao
eng
bel
rus
mri
sun
ben
por
eng
sun
sun
sun
hau
quh
guw
som
arb
mkd
ell
eng
hrv
hin
rus
sna
tam
hin
swe
swe
guj
gug
hin
guw
nno
rus
csb
tur
mlt
rus
lug
diq
pes
azj
fur
eng
fra
deu
ces
guw
pol
tel
dan
sun
tam
sun
sun
tur
guw
mal
eng
kan
cmn
eng
lao
hrv
lit
nso
isl
ces
rus
rus
eng
rus
eng
rus
ces
azj
sun
sun
sun
tam
fra
hin
sun
ton
eng
mkd
sun
kir
ell
sun
hrv
rus
glg
eng
sun
slv
nav
mly
kir
eng
deu
kan
lit
swe
hun
fra
tuk
cor
azj
lug
hin
ukr
por
swh
tur
sun
eng
sun
glg
swe
eng
fur
kmr
deu
pes
bel
kbd
kir
sun
eng
hin
eng
sun
sun
lit
kir
lao
bel
nds
pol
guw
nds
hye
est
vie
ces
cym
sun
pol
sun
kbd
hrv
tuk
eng
deu
sun
lit
hin
deu
rus
fao
ben
sna
rus
por
kbd
gle
eng
kat
glg
rus
kir
arb
kat
hrv
guw
zul
slv
eng
hrv
ces
lit
rus
gla
kab
vec
fra
pol
ukr
guw
hin
khk
isl
arb
azj
diq
mri
khk
ces
tam
som
kbd
rus
sun
pes
sun
sun
tur
lav
deu
hin
guw
ben
hsb
cym
mlt
lit
eng
fra
lit
sun
eng
kbd
pes
pes
pan
rus
vec
sun
sun
est
por
srp
nld
rus
rus
vec
urd
sun
rus
est
gug
lit
eng
kmr
rus
sun
fra
src
fra
hin
heb
hin
fra
eng
hil
mal
lnc
urd
epo
sun
eng
sun
sme
sun
ita
nob
hsb
gaz
tgk
arb
eng
sun
sun
rus
sun
nav
por
pol
sun
urd
rus
plt
cmn
eng
tha
sun
eng
ton
amh
gla
sna
lao
guj
khk
slv
hin
ltz
eng
hrv
afr
sun
ukr
mlt
heb
ang
ydd
eng
quh
guw
fra
ton
eng
eng
glv
hin
diq
hrv
hin
deu
sun
eng
eng
arb
eng
kaz
sun
afr
nap
ind
eng
cym
eng
urd
afr
bel
heb
eng
lav
ydd
sun
sun
fra
hye
cat
gug
glg
eng
gaz
swe
eng
eng
slv
bre
por
urd
eng
eng
eng
tur
nds
tam
zea
eng
nds
hin
asm
mya
sun
bel
guw
mlt
sun
kir
eng
kan
eng
rus
urd
lao
sun
eng
sun
pes
nob
amh
lug
fur
ori
rus
tel
urd
lnc
tur
hun
rus
hsb
fra
glg
ukr
tam
bar
ang
nds
fur
sun
ori
ces
ces
slv
eng
deu
eng
eng
lnc
tur
sun
lit
ssw
deu
por
ori
hrv
khk
vie
fra
eng
rus
nds
urd
rus
sun
nds
nds
slk
heb
sun
hsb
eng
eng
sun
eng
eng
isl
lit
eng
kin
dzo
rus
kan
eng
swh
heb
heb
ast
sun
epo
khk
deu
sus
som
ces
sun
tam
fra
rus
eng
por
quh
khk
rus
fra
rus
glg
kan
amh
cat
eng
eng
urd
kab
pes
ces
sun
fra
por
nds
isl
hsb
nno
eng
eng
kat
ell
sun
lit
hrv
lmo
khk
afr
dan
est
rus
ben
pes
ben
lmo
sun
deu
tel
sun
swe
arb
pes
afr
kat
nds
eng
tha
glg
fra
ava
sot
gla
hin
tur
kan
hin
sun
fra
mal
sun
hun
nso
arb
eng
sun
eng
eng
swe
nds
ces
fur
eng
sun
nds
glv
sun
eng
slv
rus
sun
kmr
kin
rus
vie
sun
bul
nds
rus
arb
tel
vie
lit
diq
cat
kat
cos
bxr
rus
tel
nds
pol
sun
eng
fra
eng
mlt
ukr
kir
tur
cor
dan
som
epo
eng
nav
eng
ayr
eng
sun
rus
diq
eng
kmr
bel
ces
tha
nap
tur
est
est
eng
ben
lmo
arb
sme
khk
cat
pan
dan
sun
ukr
vls
sna
eng
quh
lit
gle
sun
vie
hin
dan
cat
sun
arb
sun
slv
hun
kir
eng
dan
udm
dzo
rus
eng
hin
khm
arb
rus
eng
ang
pes
eng
sun
eng
guw
kan
hin
slv
hin
hin
afr
kat
urd
sun
oss
sun
mkd
frp
sun
scn
lnc
pol
pes
urd
sun
rus
eng
swh
amh
fin
swe
guw
fur
afr
eng
sun
azj
amh
eng
sun
guw
frp
tur
rus
glv
kbd
eng
mya
nds
ukr
pol
sun
rus
slk
sun
eng
fra
bel
kat
isl
cat
ydd
ukr
sun
slv
eng
ben
rus
ces
azj
sun
por
sun
kmr
lit
sun
vec
srp
eng
csb
hye
eng
eng
kat
deu
khk
deu
sun
eng
sun
eus
vls
fra
eng
bre
hin
ton
mkd
lav
urd
fri
als
nso
scn
sun
srp
nds
slv
pes
eng
nno
deu
sun
hin
glg
eng
sun
rus
fri
vie
khk
rus
eng
eng
eng
fao
sun
khm
kir
eng
gaz
kir
guw
deu
rus
rus
pes
ton
deu
hin
ang
quh
lit
eng
nob
rus
rus
sot
sun
cym
hin
mlt
slv
hrv
kat
ton
cat
eng
arb
swe
tur
pes
sun
lao
deu
slk
urd
rus
dan
nds
lao
gug
kir
hin
pes
tuk
ces
hsb
pes
xho
nno
ind
guw
urd
ori
fra
snd
kbd
tur
eng
slv
csb
hrv
eng
src
cat
cor
por
sun
lmo
eng
swe
sun
tur
tgk
vls
vec
sun
dzo
cat
hun
dzo
tel
dan
hin
sun
hrv
bel
sun
arb
kir
guw
hun
cat
slk
khk
fra
tuk
eng
xho
eng
hin
tur
swh
eng
kbd
sot
swh
cat
ori
eng
eng
glg
eng
kir
sun
glg
vls
mal
fur
hin
lit
mly
kir
hin
udm
eng
eng
frp
sun
sun
sun
eng
hin
hin
hin
lin
fur
tel
eng
kmr
slv
hin
kbd
mya
eng
eng
hrv
kat
pes
hin
arb
rus
swe
rus
tur
pbu
rus
ukr
sun
deu
eng
pes
sun
guw
srp
eng
rus
nso
sun
kan
eng
eng
sun
mya
rus
rus
sun
epo
rus
sun
mlt
sun
csb
sun
urd
deu
eng
quh
lin
rus
eng
eng
rus
ayr
por
sun
vie
guw
rus
kbd
pan
bel
cmn
deu
quh
tam
eng
bel
eng
ell
ben
eng
src
urd
eng
rus
urd
bak
arb
lit
heb
amh
eng
ces
lug
kmr
mri
ell
sun
sun
hrv
cat
guw
kmr
dzo
srp
khk
eng
sun
nob
sme
eng
mly
azj
eng
mkd
hin
pes
vie
ukr
lao
nob
sun
ind
nds
deu
kir
guw
nso
afr
afr
eng
eng
snd
bre
gle
cym
diq
guw
sun
sun
eng
sun
azj
eng
fra
diq
eng
pes
pes
cmn
azj
guj
pol
hrv
nob
kat
sun
sun
amh
tha
sun
hat
hin
lav
cos
sun
cat
ben
ton
por
kat
fri
slv
nds
lao
fin
tam
ita
eng
ukr
eng
eng
snd
rus
kir
eng
ces
sun
eng
sun
dan
kaz
kir
rus
kan
slv
vec
est
rus
deu
fur
quh
eng
ces
sna
rus
khk
tur
hin
nso
guw
eng
sun
ces
eng
sun
kaz
diq
hsb
fra
kir
src
eng
eng
ell
sun
swe
eng
fra
est
hrv
ben
eng
sun
bak
slk
ces
eng
quh
sun
ton
guw
khk
sun
sme
tat
bel
sun
vls
fra
hin
ita
kat
mlt
ind
fra
nds
hin
kat
gug
deu
eng
oss
mal
kan
fri
mri
isl
guj
rus
bxr
eng
bel
nds
fra
fur
sun
swe
ces
hrv
sun
rus
mlt
fra
tur
deu
hin
afr
ell
slk
ces
gaz
nds
eng
slv
pes
cat
tet
hin
eng
sun
sun
srp
hun
amh
swe
slv
deu
amh
nav
arb
dan
eng
sun
hin
eng
sun
epo
pol
sun
sun
sun
quh
sun
fao
ukr
quh
hin
guw
ell
lit
bxr
tha
ceb
hin
eng
lin
vec
dzo
lav
deu
fur
eng
eng
hsb
sun
sun
sun
nav
eng
eng
vie
por
eng
lao
dzo
rus
sot
lav
bak
eng
fra
fin
sun
glv
als
eng
glg
slk
kat
lit
diq
asm
eng
gug
hin
nav
eng
nds
gle
rus
tel
fin
slv
eng
eng
pes
fra
arb
tha
khk
urd
tuk
rus
nds
fao
nso
eng
eng
sun
nno
eng
nld
tet
sun
sun
kan
lav
nno
eng
eng
sun
fra
nso
slk
rus
nds
lit
hsb
lug
eng
vie
sun
sun
pes
eng
cat
pes
lit
guw
isl
ces
kin
lav
arb
fra
sun
guw
rus
als
sot
fra
ton
arb
fra
rus
swe
nds
fra
kbd
bak
rus
hin
kbd
sun
afr
frp
sun
cnh
por
arb
isl
sun
fra
lav
bak
pol
sun
ori
pes
epo
tat
eng
lao
eng
hun
ben
mlt
fra
arb
arb
eng
hye
cmn
mly
arb
hrv
sme
por
rus
eng
kbd
nds
sun
isl
pol
udm
nds
tgk
khk
quh
sun
slk
guw
ukr
epo
bel
deu
eng
hin
epo
epo
deu
rus
lit
sun
als
urd
ukr
hin
eng
fin
eng
som
eng
scn
nds
deu
amh
mlt
sun
srp
eng
ukr
als
tgk
ltz
sun
khk
slv
deu
fin
ell
ben
sun
dan
tet
lit
sun
hye
lit
pol
mri
fra
kat
eng
bre
eng
vls
mri
slv
xho
kat
por
nds
arb
bel
por
hin
asm
sun
hin
cat
cat
gla
slv
sun
guj
sme
eng
kat
tur
lit
slv
afr
hsb
nds
sun
eng
hin
nav
urd
lao
fra
dzo
hin
hin
por
deu
kat
eng
wol
kat
deu
sun
nds
kmr
ibo
bel
ydd
sun
fin
eng
hin
tgk
eng
rus
eng
guw
tat
als
pol
sun
eng
eng
mal
sun
udm
snd
oss
nav
lav
ell
hye
kir
nso
rus
rus
pes
kin
nds
rus
sun
bre
eng
eng
rus
guw
afr
sun
est
pes
cmn
eng
diq
bel
eng
fri
eng
sun
urd
hun
urd
fra
rus
eng
khk
kbd
eng
sun
fra
urd
mal
pan
hin
fra
eng
heb
glg
fri
als
srp
eng
ang
sun
sun
deu
pes
sun
rus
hrv
ell
udm
pan
mri
sun
sme
eng
azj
eng
heb
pes
bre
sun
eng
nds
als
eng
cym
hin
dan
fra
khk
sun
est
plt
vls
ang
mlt
sun
sun
eng
dzo
sun
lav
rus
sun
lmo
eng
hin
pan
hye
pol
eng
ydd
dan
hin
urd
ori
rus
azj
hun
fra
eng
sun
kan
eng
mlt
sun
glv
eng
fin
ton
bak
sun
tat
pes
por
sun
rus
eng
sun
eng
mkd
tat
eng
sun
fin
sun
sun
pan
eng
scn
glv
kan
urd
lit
arb
isl
sun
fra
dzo
fin
por
eng
afr
sun
ces
hin
src
rus
rus
tur
eng
ces
pes
nds
glv
sun
rus
ben
eng
bxr
lav
gle
fra
ibo
kir
urd
ukr
ydd
gla
csb
sun
rus
guj
guw
bre
kan
tel
eng
bak
yor
nav
guw
sun
rus
vie
hin
ydd
diq
rus
ori
glg
tha
pol
hin
fao
ori
dan
bel
sun
tuk
nds
eng
vie
tur
por
guw
sun
pol
vls
bak
quh
tam
bel
sna
slv
glg
ben
eng
fra
hrv
nno
frp
eng
pbu
est
tam
ben
hin
eng
oss
pbu
ydd
sun
isl
tha
urd
ydd
sun
arb
khk
srp
glv
rus
sun
tel
eng
eng
deu
kat
mya
hun
sun
hin
tuk
guw
sun
guw
dzo
ton
sun
arg
por
slv
hun
sun
guw
snd
sun
sun
sun
fra
som
eng
bak
arb
lit
nav
tur
guw
vec
bel
heb
eng
cor
slk
csb
lmo
heb
afr
swe
eng
sun
gkn
mri
mri
sun
glg
sun
sun
eng
bak
bak
tgk
ukr
nds
diq
rus
tam
rus
tam
cat
dan
sun
arb
fra
pol
gla
cat
frp
ben
glv
por
pes
deu
eng
sun
fra
nap
pan
afr
hin
kin
cym
mri
kin
eng
lit
ces
sun
pol
eng
lit
hye
slv
nno
oss
kmr
glg
cym
tur
guj
tur
pam
lug
hat
lav
fra
glg
guw
rus
cat
bel
oss
guj
ton
bel
nds
rus
glv
glg
hat
mlt
sun
nno
sot
eng
kir
tgk
epo
nds
gaz
scn
fra
pes
udm
ang
kbd
kat
ukr
nno
afr
tel
eng
quh
por
kmr
eng
ori
som
kmr
pes
hat
urd
plt
snd
ydd
tel
ori
glg
ori
sun
nob
nso
lao
eng
lav
sun
hin
snd
fra
rus
pol
ces
nds
nds
khk
swe
kat
dzo
pes
fra
sun
vls
urd
urd
eng
tha
fur
sun
lit
sme
fra
sun
hin
pes
ces
swe
hat
eng
gla
sun
tel
nds
hin
sun
bel
lug
ssw
lav
khk
sun
ukr
ita
als
slv
eus
hin
bel
bre
rus
srp
rus
eng
rus
kan
kat
hat
deu
asm
mlt
rus
eng
rus
tur
kan
sun
afr
vie
urd
guw
ben
eng
eng
ben
diq
fra
nav
eng
slk
hin
gaz
fra
slk
sun
sun
sun
khk
glg
lit
tuk
hin
dzo
pes
sun
tel
eng
kir
nds
eng
slv
hrv
nds
tgk
glg
kmr
por
azj
sun
nav
rus
sun
pes
mal
eng
guw
ton
sme
rus
eng
eng
glg
hrv
mkd
khk
dzo
gaz
por
sot
eng
tur
eng
snd
sun
sun
rus
nds
guw
eng
eng
pan
deu
por
eng
sun
urd
ces
pes
lit
slk
tha
fra
mlt
guw
eng
ven
slk
eng
eng
eng
ton
mkd
lit
sun
csb
isl
nso
eng
asm
epo
vie
lnc
isl
sun
kan
nld
sot
lav
guw
arb
sun
yor
gle
nob
sun
kmr
por
tur
bak
eng
eng
kbd
hrv
sun
nso
snd
ben
tam
deu
rus
khk
guw
rus
guw
hin
sun
swe
azj
csb
bxr
mlt
cor
eng
deu
udm
glg
gle
ell
glg
rus
hin
kat
eng
asm
sun
por
kat
eng
por
hsb
guw
hat
eng
gle
fin
khm
kan
gla
fra
ydd
eng
tel
fri
eng
guj
cym
frp
tgk
sun
sun
pol
tel
mkd
kmr
lao
snd
tuk
eng
eng
rus
hin
eng
guw
hin
asm
urd
mya
eng
kbd
scn
som
hin
fra
tur
kat
azj
eng
sun
sot
sun
fra
vls
srp
nds
swe
pbu
kir
pol
glv
kat
guj
deu
rus
sun
udm
slv
eng
eng
sun
eng
mlt
guw
fra
dan
rus
quh
rus
guw
lit
kat
afr
eng
rus
gug
rus
eng
slv
glg
glv
fra
nds
khm
rus
ast
guw
fra
pes
gaz
sun
ind
tur
sun
eng
som
rus
rus
sun
deu
sun
dan
scn
slk
fra
fin
nob
heb
tgk
eng
fao
eng
rus
ukr
tur
fin
kir
urd
arb
sun
tuk
hin
rus
tur
eng
arb
sun
mri
slk
deu
eng
hin
eng
gaz
eng
eng
plt
guw
pes
arb
lug
bak
sun
eng
hsb
tet
guw
sun
urd
ori
rus
bak
eng
sun
ben
eng
pol
sun
hrv
amh
deu
por
urd
eng
pes
eng
sun
sun
azj
tuk
asm
fur
sot
eng
ast
tat
arb
isl
nds
sun
slk
scn
hsb
glv
kin
bel
guw
rus
bak
fri
vec
bak
tam
rus
cor
gle
deu
sun
eus
fra
eng
arb
eng
sna
fra
nso
fra
guw
deu
por
nds
sun
ukr
eng
eng
mri
gla
swe
sun
ang
eng
eng
zul
arb
sun
sun
tur
fur
ast
gsc
kaz
ces
lnc
eng
rus
eng
sun
hin
som
eng
fra
rus
sun
rus
nds
eng
sun
amh
swe
afr
ast
tuk
tsn
dan
cor
kmr
tet
hsb
guw
guw
swe
por
lav
lnc
hin
eng
fra
sun
tsn
deu
rus
guw
hin
kbd
mal
guw
gug
eng
eng
eng
bxr
hin
rus
csb
eng
slv
ell
asm
fao
eng
guj
eng
pol
pes
bak
mlt
vie
sun
deu
tur
bel
khk
eng
cym
khk
eng
guw
eng
sun
sun
arb
kir
guj
lit
eng
pes
kan
nav
nso
por
ast
fra
eng
udm
rus
arb
guw
ces
diq
deu
sun
rus
tat
ydd
ltz
sun
tur
sun
hin
nds
tat
sun
ell
sun
eng
eng
epo
hsb
som
guw
eng
mya
urd
fri
kan
nds
eng
sun
kat
rus
hin
slv
ssw
sun
ben
nso
hye
ces
nso
ces
hat
fin
eng
sun
rus
slv
eng
mkd
ces
mya
ces
hau
nds
hrv
sun
por
sme
guw
hin
swe
hrv
eng
kbd
kan
eng
tat
tur
sun
lav
deu
sun
nso
eng
eng
ydd
sme
sun
urd
sun
pol
urd
tgk
fra
est
hat
fin
hrv
sme
urd
guj
tgl
por
sun
glg
fao
khk
pan
khk
vls
guw
est
urd
cat
pes
por
sot
tam
kir
ell
pes
fra
eng
hrv
hrv
pes
rus
ben
deu
dan
som
sun
eng
tat
ces
est
eng
cor
hin
slv
azj
fra
eng
eng
rus
tel
hat
nds
kat
sun
nob
ind
eng
swh
hin
vls
eng
pes
snd
fao
nds
ilo
ces
slv
kbd
swe
eng
eng
afr
sun
kan
lav
khk
rus
rus
lit
kat
fra
hat
rus
sun
sun
fin
fra
nds
rus
lmo
dan
azj
arb
khk
hrv
lit
urd
sun
guw
bel
est
tam
deu
mya
hin
bel
epo
nds
fin
eng
pol
eng
fri
eng
guw
nob
vls
urd
lit
sun
sun
khm
eng
pan
rus
plt
eng
glg
rus
roh
khk
als
sun
hin
nso
ces
dan
rus
fra
isl
bre
cym
eng
hin
pes
deu
asm
nno
arb
sun
lin
eng
rus
diq
pes
sun
rus
rus
eng
eng
ind
lnc
eng
mlt
sun
urd
csb
ell
bak
hin
fao
deu
eus
bel
cat
arb
mya
sun
hrv
swh
sun
ces
sun
sun
sun
hye
sun
bre
dan
tur
azj
hat
sun
khk
slk
nob
hin
eng
sun
deu
cat
eng
sun
som
afr
oss
ori
bre
eng
als
guw
sun
glv
eng
epo
vec
als
eng
rus
rus
pes
lmo
sun
eng
sun
swe
bod
arb
dan
hun
deu
kat
kat
lua
sna
gla
fra
hat
sun
udm
ori
rus
xho
ces
azj
kmr
lit
slk
tha
fin
sun
eng
pes
hrv
pes
pes
pol
lug
tet
khm
tat
mkd
fur
eng
hrv
ltz
tgk
rus
fin
cat
rus
eng
eng
por
fra
cym
sun
sna
rus
ben
dzo
azj
rus
rus
rus
por
vie
csb
sun
lnc
sun
khk
guw
ori
rus
slv
fra
mly
eng
sun
kin
hin
deu
snd
tur
ell
hin
rus
hrv
kan
est
arb
fri
est
glg
fra
diq
sun
slv
gle
por
quh
tgk
pol
hrv
fra
tuk
fra
fri
kir
mkd
eng
vie
ind
kir
urd
pol
lav
sun
snd
nno
eng
pes
deu
eng
sun
sun
eng
sun
cym
sot
ell
sun
epo
slk
eng
sun
azj
hin
hun
eng
hin
eng
sun
eng
rus
mlt
eng
hin
arb
eng
sun
nso
arb
rus
rus
fri
rus
bel
arb
tur
slv
lit
fra
sun
por
diq
rus
kir
pan
fra
hye
pes
arb
pes
slv
pol
rus
eng
est
quh
sun
hin
pes
hye
est
mri
nso
khk
hin
scn
eng
ces
khk
eng
guw
sun
fra
swh
pol
guw
sun
bak
rus
sun
nds
guw
ang
tet
kmr
eng
rus
sun
quh
vie
hsb
sun
arg
ori
pes
sot
amh
ces
lav
khk
snd
nds
kab
eng
pol
lav
bel
fra
cmn
fra
vie
snd
lnc
guw
bel
kbd
deu
nds
hsb
eng
mly
hat
guw
eng
ltz
sun
nno
rus
rus
sun
tet
pes
eng
ben
ydd
eng
sun
tet
hrv
sun
ton
glg
lmo
gle
hsb
por
ind
ces
swe
arb
epo
eng
hin
bak
vie
fra
arb
hsb
slv
slk
hin
guw
por
fra
zul
sun
urd
rus
hun
eng
nds
guj
pes
guw
bak
glv
srp
guw
sun
ang
sun
nds
quh
eng
rus
diq
cmn
ces
urd
heb
nso
eng
fra
pes
pes
urd
afr
ukr
sun
pan
ben
gsw
rus
sun
khk
nds
ces
sun
slv
eng
lmo
ang
fra
tur
fur
arg
fra
eng
eng
ind
hin
sun
hsb
swe
sun
por
afr
eng
fra
nld
hin
lnc
rus
csb
nds
sun
eng
sun
mya
ces
kmr
tha
fra
eng
pol
pes
eng
arb
snd
tur
rus
srp
por
rus
bel
dan
lit
hin
lav
sun
ces
srp
snd
eng
fra
sun
sme
rus
slv
dzo
udm
tha
tam
lit
glg
pes
pes
ltz
pes
hin
fra
swh
pol
eng
eng
slv
hin
mya
fra
bel
wol
kbd
srp
bre
eng
nav
tat
tur
sme
sun
eng
cos
sun
sun
kat
amh
hin
tsn
mlt
fra
rus
nav
ukr
pol
fra
rus
ori
bre
afr
rus
sun
fur
sun
rus
sun
hin
nds
slv
nav
eng
gaz
pes
rus
als
ltz
rus
sun
eng
azj
nds
pol
eng
oss
fra
eng
vec
lnc
tur
fin
tat
sun
khk
sot
als
nds
hin
oss
ces
als
sun
fur
eng
arb
guw
rus
kan
rus
fra
heb
glg
ces
lao
deu
sun
fur
vec
eng
lnc
deu
eng
lit
eus
sun
slv
hsb
nno
eng
arb
eng
sot
nld
eng
rus
nob
plt
ton
pih
lit
cat
mal
sun
lav
pes
eng
fao
sun
fra
bel
rus
eng
epo
arb
isl
rus
cym
cat
hin
kir
sun
vie
vls
som
pan
rus
tha
khm
nno
src
pes
cym
ukr
vie
nob
ces
sun
rus
snd
fao
scn
eng
tat
sun
slk
guj
snd
cor
khk
por
sun
bod
kir
sun
slv
kat
eng
cym
eng
eng
pes
eng
eng
deu
dzo
sun
ces
gle
ben
afr
hsb
azj
ton
pol
rus
hin
sun
fra
deu
hye
fri
est
tel
deu
eng
slv
kir
fra
kan
lao
deu
eng
eng
dan
sun
ben
rus
rus
nds
fra
eng
ydd
ukr
sun
isl
dan
vie
cor
cym
fin
pes
rus
ben
eng
sun
sun
bak
ydd
hin
mrj
lin
tam
fra
snd
bak
fur
rus
ang
azj
fra
rus
deu
guw
lmo
afr
khk
sun
hat
tur
urd
khk
tur
mkd
rus
dzo
fra
rus
sun
sun
lao
dan
lit
urd
fri
lav
diq
rus
srp
sun
ltz
guw
eng
eng
tur
diq
eus
hin
eng
ben
guj
arb
sun
eng
tgk
tur
sun
slk
azj
bos
urd
nso
slk
khk
nds
guw
tha
bel
ces
bel
scn
som
guj
hsb
scn
azj
frp
snd
afr
lit
deu
heb
hin
kat
hrv
guw
kan
sun
sun
rus
rus
deu
pol
bel
deu
tur
rus
sna
hin
nso
fra
swe
tha
eus
tgk
fra
arb
sna
guw
eng
zul
bre
sun
eng
gaz
eng
mal
diq
fao
kbd
bel
rus
als
tam
cos
sun
rus
ton
rus
afr
cat
bul
cym
sun
lit
eng
rus
kir
swe
bul
pes
fin
hsb
wol
arb
pol
scn
fur
rus
som
hin
est
ben
bel
deu
eng
urd
fra
eng
afr
vec
pol
arb
kbd
eng
eng
dan
diq
tur
afr
kan
dan
sun
bel
pes
cat
cat
nno
kaz
nob
eng
slv
est
bel
ukr
eng
csb
sun
gsw
sun
als
rus
sun
kir
mri
eng
urd
ces
sun
fra
fra
pan
afr
eng
eng
rus
hrv
afr
khk
rus
asm
ltz
xho
cat
eng
fra
sot
eng
rus
slv
lug
rus
sun
arb
pol
arb
fra
pes
slv
eng
sun
hin
sun
nld
eng
tur
tur
glg
heb
eng
swe
guw
swh
nav
arb
guw
hin
hin
sun
sun
eng
mkd
rus
por
rus
kan
pes
swh
eng
eng
som
slk
snd
kat
ces
vec
rus
deu
gle
srp
eng
kir
rus
nds
sun
ell
tur
sun
mal
ben
tuk
vec
sme
hin
kbd
cat
bak
por
rus
kir
hin
rus
eng
tgl
guw
lav
ltz
tam
hin
glv
som
snd
ces
fin
sun
fri
est
eng
deu
sun
dan
eng
rus
gle
hin
guw
quh
kir
cmn
sun
cym
epo
pan
swe
mal
khk
hin
sun
sun
eng
eng
gsw
snd
eng
mri
rus
khk
lin
mly
pes
isl
swe
bel
rus
cmn
afr
khk
eng
est
tha
pol
isl
snd
hsb
sun
mkd
rus
eng
sme
deu
lit
eng
arb
kan
ben
sun
fra
sun
kat
rus
hin
hat
rus
glv
ast
tur
fra
slv
hin
eng
khk
por
csb
est
nds
diq
gle
urd
srp
tuk
ast
deu
hsb
khk
fra
afr
sun
eng
kaz
ell
urd
sun
bak
fra
sun
fra
vie
rus
pol
pol
rus
som
bel
kat
tel
hin
eng
hin
bel
deu
fra
kan
rus
rus
tet
sun
eng
sun
nap
eng
vie
rus
eng
pes
quh
guj
rus
gla
vie
eng
guw
rus
ukr
ces
slv
pan
fin
por
kbd
dan
swh
ces
eng
lnc
eng
guw
rus
lit
sun
lug
sun
tur
tel
rus
eng
snd
csb
kir
snd
tam
arb
ang
gug
sun
eng
rus
pes
hin
cmn
ita
rus
sun
rus
guw
afr
kaz
hin
fra
eng
eng
eng
sun
cat
nds
bel
nds
hin
kat
nds
sun
eng
pes
mlt
nds
sun
pan
gle
fin
nds
ukr
fra
gla
tzm
hin
mkd
pan
pan
rus
hin
hin
epo
eng
mal
sun
swh
bak
rus
sun
eng
oss
sun
dan
guw
fra
sun
pes
swe
ell
cmn
guj
sun
sun
ibo
oss
slk
eng
kan
slv
rus
kir
fur
arb
som
ell
rus
por
ton
ton
slk
lnc
ori
fri
khk
lnc
ton
kmr
nso
glg
cym
nav
sun
sun
lav
frp
pan
nld
eng
hrv
fra
bel
lao
lao
eng
nno
cat
hin
bel
ces
slk
ton
por
fin
khk
hin
lao
cat
tha
sun
rus
eng
arb
eng
hsb
rus
fin
ben
sun
tur
kir
ton
sun
kat
fra
deu
lav
sun
pol
por
deu
sun
pes
sun
som
ori
rus
isl
urd
khk
mri
kin
sun
mlt
bel
sun
eng
sun
nld
bak
afr
nds
asm
nds
pes
eng
pol
fra
est
hrv
sun
sun
kir
azj
cmn
guw
sun
eng
sun
pes
por
hin
khk
fao
deu
ang
lit
rus
pan
fra
rus
eng
guw
pes
pes
gle
pes
kmr
eng
kir
ell
quh
csb
lit
fra
fur
eng
sun
arb
hin
bel
eng
urd
fra
nds
lug
ben
ang
sun
eng
eng
fra
eng
nds
rus
bul
fin
lav
bak
lao
tur
hin
urd
pan
sun
kbd
glv
sun
deu
epo
pes
asm
hrv
amh
afr
tuk
sun
slk
cat
ori
fra
mal
nds
cat
kir
amh
fra
ukr
pan
sun
fra
rus
als
kir
ces
heb
eng
rus
ces
sun
ukr
tuk
eng
sun
sun
kir
slv
fur
kmr
lav
pes
tha
guw
guw
gug
sun
fur
hye
cat
hat
fri
ell
gug
tgk
por
pes
lav
ces
tur
hin
eng
rus
ukr
guw
rus
guj
hsb
swe
eng
eng
ces
hat
azj
eng
sun
ita
kat
eng
hun
mya
swe
cym
cat
eng
urd
rus
gug
sun
eng
bak
fra
kir
guw
sun
eng
rus
dzo
lug
hin
lav
eng
rus
scn
tur
rus
sun
sun
lav
eng
sun
eng
plt
hsb
hin
cat
rus
heb
por
sun
hin
sun
cat
lit
slv
eng
fin
swh
sun
src
sun
est
bel
cor
eng
por
nds
kir
pol
sun
ces
urd
hin
por
guw
rus
hin
hye
pes
bel
por
por
sun
oss
cat
pol
rus
scn
eng
rus
xho
vec
dan
rus
ell
hrv
snd
pes
nds
hye
vie
rus
eng
mal
csb
kir
sun
eng
dan
fra
sun
fra
sun
eng
ind
por
srp
cym
kat
lav
eng
hye
sun
arb
eng
kbd
sun
ben
gug
tel
ven
sun
fra
eng
khk
hrv
glg
heb
slv
rus
cat
kat
fra
ast
est
asm
lao
eng
rus
sun
bel
oss
eng
kan
ven
rus
kmr
swe
als
tuk
sun
ton
gla
eng
pes
hrv
mly
hin
hin
rus
csb
fra
dan
fao
deu
hin
guj
fra
lin
isl
kaz
ind
fao
hin
pan
kan
nds
khm
sun
fra
eng
lav
fin
lao
rus
pol
nav
rus
eng
nob
yor
asm
sun
guw
pes
khk
eus
khk
sun
isl
guw
mlt
lav
eng
afr
gug
sun
eng
lao
eng
hye
guw
fra
eng
asm
hin
sun
nds
por
deu
pes
urd
mya
eng
sun
ben
sun
cat
hin
hrv
eng
fin
kan
kmr
sun
nds
guw
sun
eng
kmr
sun
kat
sun
sun
sun
eng
por
por
tuk
eng
rus
sun
snd
sun
kir
fra
dzo
eng
fra
swh
fur
eng
eng
csb
hat
khk
guj
pes
deu
rus
ltz
eng
eng
tgl
mly
khk
deu
cor
rus
sun
fri
sun
dan
eng
urd
sun
sun
sun
kmr
hat
hsb
rus
sot
sun
rus
cat
fri
guw
tuk
gle
nds
vie
tat
fin
est
vie
por
epo
rus
mly
sun
ben
ind
deu
fin
diq
rus
tet
rus
swe
vec
guw
eus
kmr
bel
sun
ben
eng
rus
hin
tet
khk
fao
tam
ton
arb
srp
tzm
pol
deu
bre
sun
sun
eng
ita
sun
slk
tgk
rus
kir
deu
fur
khk
kir
hin
csb
dan
kat
est
urd
nds
rus
eng
amh
eng
fur
glg
fra
deu
mal
nso
eng
slv
eng
rus
ben
guw
sun
eng
kir
tel
bel
por
vec
bel
sun
fra
pes
asm
nds
tzm
asm
sun
fra
dan
nld
eng
rus
eng
afr
lug
sun
kaz
heb
eng
ast
rus
pol
hsb
urd
bel
eng
hin
hye
lav
eng
kan
sun
rus
hin
amh
eng
sun
sun
eng
eng
rus
eng
fra
guw
fra
sun
pol
glg
nds
glg
tur
sun
por
nds
urd
mal
snd
nds
hin
est
hrv
mly
tur
rus
kmr
mkd
ast
lad
sun
als
frp
lmo
sun
hin
wol
deu
guw
eng
plt
kaz
hrv
slv
hau
est
srp
sun
glv
hrv
hun
guw
snd
nds
nds
sun
lav
nld
pan
tel
csb
guj
afr
ang
eng
afr
deu
eng
eng
kbd
nds
kin
eng
sun
rus
lav
fri
wol
eng
fin
mlt
eng
kan
pes
tur
hin
fra
rus
slv
hun
bul
lmo
rus
quh
rus
tel
cor
nds
pes
tgl
eng
isl
nds
ori
hrv
guw
tur
kmr
eng
eng
guw
hin
lit
sun
kan
eng
ces
pes
urd
ssw
hin
eng
khm
yor
tur
mkd
eng
sun
rus
eng
fin
urd
sun
lit
kir
pol
pol
nds
gle
ang
nld
rus
khk
oss
rus
ben
eng
kir
eng
hin
diq
mri
eng
khk
nds
slv
khk
arb
mkd
quh
sun
rus
est
sun
eng
slv
rus
pes
ben
eng
hin
rus
tur
ces
eng
tur
urd
fra
cat
tur
bul
nds
sun
fra
pes
nds
oss
tuk
tuk
sun
rus
eng
eng
glv
diq
ydd
urd
guw
gug
tur
isl
deu
eng
fra
rus
ukr
rus
mly
gla
sun
nds
urd
pol
nds
tur
dan
fra
guw
hin
rus
guw
fin
lav
eng
hin
fra
bre
cat
sun
sun
sun
guw
rus
glg
fra
sme
rus
amh
ell
tel
guw
azj
sun
rus
rus
guw
isl
swe
asm
urd
nds
bel
fra
guw
sun
eng
est
vec
tur
kir
deu
ces
nav
hat
sun
pan
sun
lug
pes
hin
rus
urd
dan
fra
guw
scn
nld
sun
sun
pol
hye
ast
pol
vls
sun
kir
guw
eng
hin
sun
eng
sun
eng
fra
deu
nds
eng
eng
sun
mri
hsb
glg
rus
fra
afr
tur
cmn
khk
kir
slv
nob
tuk
urd
eng
fra
hin
fri
eng
rus
yor
kan
nds
lug
lit
deu
cym
asm
sun
quh
sun
lad
eng
por
sun
tur
isl
fur
pbu
nno
cat
dan
fra
eng
sun
nob
tgl
vie
arb
vls
gla
diq
heb
bel
plt
cat
urd
diq
ydd
ori
khm
mya
sun
kan
ces
eng
hin
arb
fra
ang
ang
lit
eng
kmr
kaz
asm
som
sme
slv
eng
fra
sun
tur
nds
mly
ydd
nob
dan
als
por
hat
sun
guj
khm
eng
oss
pol
ces
eng
slk
nds
deu
afr
dzo
hin
bak
guw
vie
ces
afr
ces
eng
tuk
als
sun
sun
als
als
sun
src
ces
ton
bel
por
asm
gle
nso
swe
quh
rus
guw
tel
fur
eng
ukr
sun
tur
urd
rus
ltz
nno
bak
fra
hin
ton
mya
khm
eng
tet
hrv
eng
quh
eng
eng
ben
por
nso
fra
nav
lao
sun
kir
eng
bul
rus
eng
tuk
ton
sun
pes
mly
ukr
swe
hin
tgk
eng
fra
sun
guj
eng
ydd
arb
eng
ydd
sun
eng
eng
sun
nds
deu
rus
fra
lav
eng
tur
hun
tel
guw
sun
som
ori
tur
ben
mkd
sun
nob
slv
sun
eng
eng
kan
afr
kan
sun
sun
slv
hin
sme
est
gla
fra
eng
tur
hin
als
eng
som
kat
eng
rus
pes
eus
eng
gla
urd
amh
pes
kan
nob
sun
eng
kir
ori
rus
quh
glg
snd
lao
khm
sun
sun
glv
slk
deu
heb
rus
rus
lit
tur
eng
sun
arb
snd
sot
nds
sun
nds
glv
sot
fur
pbu
fra
mlt
tsn
eng
rus
arb
sun
hye
rus
rus
afr
ben
deu
sun
amh
guw
sun
heb
oss
pbu
ben
hin
amh
dzo
eng
ukr
deu
guw
sun
pol
nds
sun
ltz
hin
vie
bak
deu
hin
fra
deu
ben
sun
rus
mya
por
sun
gug
pbu
lao
fra
lms
tur
fra
eng
kin
gle
swe
por
eng
hsb
eng
eng
rus
gug
srp
rus
hrv
eng
sun
glg
epo
swh
kir
sun
hin
gla
eng
kat
sun
hin
fra
sun
eng
eng
cym
glg
fri
afr
sun
urd
gaz
guw
eng
lav
asm
nno
fra
rus
eng
urd
eng
ukr
sun
eng
guw
slk
deu
glg
sun
est
sun
eng
fra
eus
scn
gle
fin
gle
urd
sun
nld
ces
ang
csb
vls
ori
pes
cat
eng
fin
mal
fao
sun
ces
guw
eng
scn
dan
pbu
nld
fao
eng
fao
nds
ukr
rus
ang
eng
sot
sun
deu
mlt
udm
guw
lit
sun
sme
tam
swe
kat
sun
fra
ces
bel
eng
tha
deu
hin
eng
fra
tur
emk
rus
rus
sun
rus
kmr
tha
rus
deu
glv
epo
fra
fra
azj
deu
eng
guw
mkd
rus
guj
sun
pol
ces
dan
khm
sun
sun
mya
sot
sun
csb
slv
sun
arb
rus
guw
vls
deu
ori
eng
afr
afr
ukr
kan
sun
sun
rus
pol
sun
sun
snd
eus
deu
mya
sun
urd
heb
rus
eng
guw
frp
fur
ori
guw
kat
eng
kir
rus
ydd
urd
azj
sun
rus
hau
azj
fra
eng
rus
diq
kir
hin
hin
afr
eng
sun
fra
tur
est
tur
eng
guw
nso
hun
sun
mlt
eng
rus
cym
deu
snd
sun
rus
nds
rus
heb
pih
eng
fur
eng
ast
kat
glg
eng
tur
eng
lav
vls
kan
ben
fra
nob
eus
eng
hin
hin
slv
glg
rus
khk
est
eng
ind
kan
sun
eng
sun
bre
sun
sot
rus
guw
kan
sun
lug
eng
tgk
lao
som
arb
kin
sna
eng
arb
kan
fra
kan
arb
wol
rus
fra
kbd
bul
rus
sun
gug
lit
hrv
azj
kan
fao
gle
por
slk
fra
por
fra
eng
dan
tur
tet
fra
kat
eng
lav
sun
rus
lav
guw
rus
sun
rus
eng
sun
hin
sun
eng
kan
snd
rus
slv
mri
eng
cat
bel
lav
sna
wol
tuk
sun
nds
lao
tur
eng
eng
swe
guw
eng
oss
arb
rus
por
eng
dzo
slv
tur
kat
sun
pes
lad
hye
sun
est
deu
eng
fra
pol
rus
zul
ben
deu
rus
tel
rus
hin
tur
glv
kat
afr
guw
kan
hin
hun
hat
eng
eng
sun
pes
eng
mal
urd
fur
eng
pan
deu
kir
hsb
lug
ukr
asm
lav
ces
sun
pes
hrv
afr
als
oss
sun
khm
sun
snd
rus
eng
khk
fra
sun
ces
eng
vls
lit
ukr
fra
nob
eng
lav
srp
sme
nso
hye
ben
eng
isl
eng
azj
guw
urd
sun
sun
pes
als
sun
ces
eng
nds
rus
guw
eng
sun
arb
kir
eng
mal
pes
arb
ces
epo
guw
cat
eng
nds
kab
sun
sun
tur
arb
hat
dan
tur
glv
sun
glg
eng
rus
sun
deu
fra
rus
eng
guw
csb
tuk
hrv
swh
fin
vec
gla
rus
tur
zul
eng
mri
hsb
hye
hrv
por
est
eng
rus
khk
cor
yor
deu
guw
ben
urd
amh
fra
kir
fra
lit
hin
cat
sun
fin
heb
nso
nds
rus
kaz
mya
ell
sun
kan
arb
pol
ben
urd
cat
sun
nso
vls
mal
sun
eng
mly
ori
khk
ssw
tel
gle
rus
swe
snd
fra
slv
fin
sun
dzo
kir
guw
eng
afr
snd
rus
hin
fra
wol
ibo
eng
tuk
fra
bxr
krc
deu
guw
fri
ukr
sun
rus
kbd
tur
pes
pes
sun
eng
lit
rus
nds
nav
sun
rus
nob
mri
sme
lin
cmn
nno
sun
arb
epo
kat
rus
sun
afr
eng
lao
nds
rus
ben
isl
est
rus
tet
udm
nno
sun
tur
tet
por
nso
cmn
ydd
als
slk
heb
plt
sun
dan
guw
sun
est
eng
cat
plt
arb
guj
kin
khk
eng
arb
sun
tam
rus
sun
hye
gug
ydd
mkd
arb
lav
urd
kir
mlt
src
rus
por
sun
deu
eng
als
rus
ell
guw
ces
rus
eng
sun
sun
bel
sun
sun
guw
eng
eng
kmr
azj
eng
kir
hye
gug
bel
afr
khk
sun
eng
tet
eng
sun
hrv
hrv
hin
pes
rus
sun
hrv
dzo
deu
diq
sun
est
vie
sun
als
mkd
eng
rus
fra
rus
nso
hrv
cos
eus
tur
sun
hye
ces
glg
est
rus
pes
slv
rus
hin
sun
rus
fin
fra
rus
por
nds
eng
asm
tur
pes
mkd
glv
guw
eng
urd
isl
zul
por
vie
tur
lav
src
nds
ang
eng
arb
fao
hun
deu
sun
slv
mlt
kir
scn
guj
pes
tuk
khk
tuk
pan
kaz
rus
hsb
kir
slv
tur
ydd
glg
dan
rus
fra
sun
bak
eng
nds
eng
lav
kin
gaz
diq
afr
hye
vls
nno
nds
gaz
quh
fra
sun
nds
kmr
ang
kat
fra
eng
guw
kan
hin
vls
asm
kir
nso
eng
dan
eng
diq
isl
eng
pes
swh
hrv
asm
hsb
pes
swe
dan
urd
rus
diq
dan
pes
slk
bel
ori
slk
sun
rus
cym
eng
fin
sun
swe
swe
eng
eng
eng
tur
rus
fra
pes
eng
sun
rus
ukr
pol
por
hye
ces
ton
sun
cat
eus
eng
eng
ces
hin
fin
fur
pan
pan
bel
por
sun
guj
cat
gla
khk
gla
bre
sna
sun
urd
rus
vec
sun
nds
ang
slv
eng
est
rus
eng
eng
uzn
srp
bak
lao
hin
deu
hun
rus
est
xho
urd
fin
deu
kir
ces
kab
urd
rus
eng
hin
cor
sun
eng
eng
hin
pes
vls
rus
urd
est
rus
fra
quh
deu
fra
kaz
eng
por
por
ces
eng
tha
lmo
hin
swe
sun
eng
guw
ind
kat
mkd
ori
bel
eng
glv
sun
gug
hin
swh
sun
sun
fra
por
kbd
sun
nds
est
khm
lug
fra
afr
sun
rus
rus
kmr
urd
eng
por
slk
est
dzo
src
est
rus
sun
fra
nds
rus
khm
sun
por
rus
kir
lao
eng
lad
pes
bel
sun
eng
quh
sun
cat
urd
srp
lug
sot
gaz
tur
tel
sun
hin
eng
kmr
por
rus
eng
ton
nds
hsb
kmr
nds
pes
rus
asm
afr
asm
hin
urd
eng
swh
eng
kin
nds
hun
ori
mly
arb
fra
ces
slk
frp
rus
lao
mlt
hin
dzo
rus
ydd
sun
nds
gla
khk
khm
lit
rus
tha
eng
deu
dan
sun
sun
rus
lit
deu
ltz
nso
sun
azj
cor
sun
srp
hin
hun
hin
rus
deu
mya
epo
sun
dan
vec
tgl
urd
guw
ton
tur
nds
sun
khk
eng
arb
arb
amh
arb
dan
mal
eng
rus
tet
rus
lug
cym
lin
hin
khk
tur
fri
eng
lnc
gug
eng
dzo
arb
slv
sun
deu
pes
eng
zea
slk
kan
eng
por
eng
hin
fra
fra
als
hin
nmf
eng
lav
eng
ltz
oss
sun
mya
pes
eng
deu
lit
asm
scn
arb
khk
eng
por
sun
vie
kmr
nav
sun
deu
tur
pes
eng
eng
urd
pes
scn
kir
tat
rus
eng
ell
scn
eng
swh
cat
mya
vie
scn
vec
ben
sot
kbd
hin
guw
epo
cat
vie
rus
por
bak
csb
nds
pes
eng
sun
pol
tgl
nso
eng
slk
gla
eng
hin
fri
cat
dzo
vec
cym
ang
sun
por
rus
sun
slv
ltz
fin
snd
sun
heb
bre
kir
ukr
sun
ben
fra
eng
rus
tur
sun
deu
afr
ces
tur
fri
swe
sun
kir
fin
eng
rus
est
fra
deu
est
ell
bxr
lnc
eng
mrj
tgl
rus
sun
fri
ces
hsb
hil
mrj
sot
rus
hin
tat
snd
eng
eng
oss
sun
pbu
eng
hrv
bel
hau
kaz
por
fri
guw
lnc
pes
gaz
glg
arb
ell
deu
kat
eng
dzo
glg
por
rus
eng
por
nld
eng
sun
cym
guw
hin
eng
quh
rus
hin
hsb
sun
azj
hin
ton
glg
quh
sun
lav
cat
isl
pan
cat
hin
ukr
sun
pes
bel
kir
sun
kaz
mkd
nds
mkd
khk
eng
hsb
ces
heb
dan
glg
pbu
ton
sun
nav
eng
sun
quh
sun
lug
nno
guw
mkd
sun
ces
rus
sun
eus
sun
rus
mkd
sun
khk
kir
heb
fra
ayr
tat
tur
lao
eng
pes
khk
rus
fra
mal
guw
guw
eng
nso
guw
tgk
rus
sun
est
tgl
dzo
pan
sun
tet
eng
guw
por
nds
azj
por
hsb
hin
arb
ces
kan
tur
eng
guw
eng
hin
eng
eng
sun
bel
rus
fin
eng
ces
rus
sun
eng
eng
fra
rus
eng
bak
hat
hin
arb
hin
sun
nds
hsb
kir
sun
sun
sun
rus
fra
mly
guw
khk
oss
cat
fra
sun
dan
kbd
sna
eng
fra
kmr
tuk
guw
ton
fra
amh
sun
sun
sun
kaz
mri
eng
hrv
rus
tha
rus
fra
tur
lav
cat
sun
ukr
tur
fra
sun
ces
nds
lit
hin
sun
deu
sun
hin
eng
vie
heb
fra
hin
fra
sun
por
mri
sun
srp
deu
lit
sun
fao
kin
diq
quh
pbu
sun
bak
eng
isl
rus
sun
eng
vls
hin
nob
rus
ltz
sun
hun
khk
kir
kir
sun
eng
ori
hrv
sun
cat
ces
eng
fra
pes
tam
rus
rus
snd
ukr
hrv
rus
sun
por
kir
swe
ces
fao
epo
pes
eng
ben
hin
eng
pes
khk
guw
sun
bel
eng
arb
bre
rus
hin
eng
eng
gaz
sot
pes
bak
khk
eng
dzo
lad
scn
guw
hin
nno
sun
ind
ces
rus
ces
nds
tuk
lav
nld
guw
hrv
slv
som
hye
sun
fra
slk
sun
kir
lit
urd
ang
eng
sun
sun
sun
por
isl
gle
rus
kat
tuk
eng
slv
bel
ast
isl
ydd
lit
sun
sun
vie
hin
tat
hin
cmn
hin
guw
fri
oss
guw
fra
sun
eng
sun
est
sun
scn
bel
pol
eng
fur
eng
sot
cat
swh
fao
rus
nno
eng
mlt
sun
hin
sun
fra
bre
eng
hrv
por
fao
eng
khk
fin
eng
bak
tam
eus
lit
sun
hin
rus
sun
urd
lad
pes
eng
arb
nds
sun
udm
rus
sun
eng
slv
nds
afr
eng
eng
fur
amh
rus
rus
sun
ast
diq
hye
fao
ori
guw
nav
sun
yor
pol
vie
sun
eng
dan
hin
vec
pes
kan
quh
glv
rus
nob
pol
ces
ces
mya
cat
hat
cat
fri
rus
hun
afr
lao
pes
gla
sot
eng
fra
hrv
swe
slv
khm
mal
urd
cat
rus
fra
ibo
tel
tet
vec
slv
fao
ava
plt
lnc
lav
ces
eng
fur
rus
slk
pes
eng
sun
tha
urd
eng
fin
quh
scn
pes
nav
pol
por
nso
sun
eng
rus
fra
heb
eng
swe
slv
dzo
fri
eng
afr
tel
gug
deu
eng
diq
sun
fra
azj
hin
nds
khk
ton
eng
rus
eng
sun
kbd
csb
hye
est
zea
nso
bel
glg
scn
kir
eng
quh
rus
vls
eng
fra
kir
eus
fao
udm
fin
eng
isl
srp
bel
fra
hin
kmr
hin
fra
kaz
eng
asm
sna
nds
ydd
kbd
hin
rus
eng
ltz
nld
deu
guw
glv
hat
pes
glg
csb
tam
eng
ang
sun
nno
ces
diq
fra
mal
epo
nds
vie
plt
arb
cat
rus
tur
cmn
glv
swe
urd
sun
lit
tha
ukr
eng
hin
sun
nso
ori
eus
fin
cat
pes
glg
tha
sot
khk
lit
guj
cym
nds
pes
urd
ton
hin
rus
dan
ben
som
gug
kan
deu
sun
rus
por
fri
tur
kat
dan
slv
guw
tel
pes
gla
hin
kmr
ydd
nso
pbu
hin
fri
snd
eng
nno
arb
kat
gle
kat
ast
sun
ces
diq
fur
rus
gaz
epo
khk
tel
eng
sun
ces
eng
kir
eng
mly
lav
ind
sun
fra
eng
epo
fra
fra
fri
eng
vie
est
dan
heb
als
guw
vie
sot
eng
tuk
eng
lin
deu
sun
kir
eng
cat
rus
sun
sun
hsb
rus
tur
guj
urd
rus
hin
lnc
fin
lin
xho
rus
fra
nso
urd
sun
fao
ces
mlt
udm
dzo
kir
deu
eng
ces
sun
diq
kan
sun
mya
bul
hin
hsb
nso
arb
hun
gug
kir
hau
sun
pbu
sun
tur
eng
rus
swh
rus
ces
sun
kan
tur
kir
hin
fra
hun
eng
sun
deu
vie
swe
ces
srp
khk
tur
dan
asm
lnc
rus
eng
fra
bel
bxr
kaz
eng
sun
fra
tha
tet
ukr
azj
sun
eng
hsb
hin
cos
ces
fra
por
pol
tuk
lad
asm
ukr
por
tha
ces
csb
eng
cor
als
rus
est
quh
fra
lav
vie
mal
azj
kaz
vie
hin
slk
deu
sun
eng
sun
eng
eus
pes
fin
kaz
eng
tet
ukr
urd
nds
pes
urd
slv
eng
pes
sun
sun
nds
eng
hrv
kir
eng
rus
eng
nds
sun
glg
vls
fin
pes
rus
ton
bre
nds
sun
sun
rus
sun
guw
deu
hrv
eng
nds
gle
guw
khk
rus
cat
fao
est
vie
fra
hin
guw
lav
fur
nob
eng
sme
fri
eng
quh
eng
azj
sun
bel
arb
als
eng
kir
eng
pes
bre
rus
deu
bul
lao
fra
epo
sun
heb
sun
rus
fri
hin
ukr
kat
eng
deu
sun
nob
rus
rus
guw
guw
tgk
ben
por
eng
guj
sun
fra
lit
hat
glg
tur
eng
eng
sun
sun
pan
sun
snd
hat
arb
kmr
rus
cat
guw
eng
srp
eng
fur
rus
pes
rus
hye
nds
fra
asm
lav
fin
heb
gsw
mrj
por
est
eng
hrv
tgk
ilo
ell
cat
pes
rus
hin
rus
pes
pes
lnc
gla
rus
rus
guw
sun
rus
ukr
pbu
sun
nds
kir
eng
kir
kir
lit
eng
ben
cat
pan
khk
eng
ben
rus
sun
hsb
ang
eng
eng
mri
sun
fra
dan
bel
deu
sun
hsb
eng
afr
quh
sun
eng
zea
kan
tur
hin
rus
rus
tgl
eng
tha
azj
fao
sun
lit
ltz
bak
eng
tur
por
rus
ces
eus
swe
nds
asm
rus
sun
eng
pbu
tuk
urd
gla
srp
fra
rus
sun
hin
afr
kbd
sun
gle
eng
fra
ces
pan
deu
epo
sun
khk
vie
isl
mya
scn
wol
ces
fin
kir
pes
slv
afr
vls
csb
lav
tgk
rus
ben
sun
gle
sun
amh
eng
eng
deu
tuk
guw
rus
guw
rus
bak
sun
sun
glg
rus
sun
bel
isl
sun
ces
ben
dan
lmo
rus
ydd
guw
dan
kir
gaz
fri
khk
sun
rus
cat
hin
est
nso
fra
bel
nds
kaz
urd
nob
scn
tur
sun
eng
pes
sun
diq
quh
guw
glg
hat
sun
pes
fra
eng
nob
afr
cor
dzo
lav
src
eng
por
hin
urd
sun
fri
kmr
ang
kan
deu
sme
eng
deu
tam
kat
hin
urd
ell
ell
oss
slv
azj
sun
pes
fur
afr
arb
swh
ces
kir
hye
cat
hrv
sun
kan
eng
est
sun
sun
por
ben
nno
nso
sun
gug
eng
nld
deu
khk
slv
rus
lug
heb
ukr
ang
sun
hin
ben
swe
sun
sun
pes
cat
sun
fur
hin
sun
mri
nds
nds
arb
rus
sun
wol
mri
kir
isl
cat
sun
kan
bel
azj
kat
rus
eng
hrv
bel
wol
ind
hin
ast
sun
eng
rus
urd
deu
bel
slv
tgl
frp
urd
lit
sun
guw
eng
fin
kir
zul
lin
sun
amh
hin
eng
urd
sun
afr
hsb
kan
hin
sun
tur
mya
guw
asm
eng
fra
lao
hin
eng
bel
guj
hrv
tur
guw
sun
ell
hrv
sun
sun
cor
sun
guw
slv
eng
nld
hrv
por
rus
fra
hin
kat
eng
bxr
est
guw
tur
por
urd
rus
als
ind
eng
gaz
eng
lnc
rus
ori
snd
eus
cat
sun
tam
eng
fao
ukr
ces
gaz
srp
eng
eng
scn
gsc
eng
por
ces
ydd
tam
nds
sun
rus
pol
tel
mlt
afr
dzo
sun
guw
sot
est
slv
bak
rus
lad
ukr
khk
bel
fra
mlt
mal
nds
zul
sun
sun
als
sun
lao
hsb
eng
eng
guw
eng
eng
kmr
nds
pol
fur
tgk
vls
epo
hrv
rus
por
sun
eng
eng
mal
sun
eng
glv
eng
afr
deu
hsb
cmn
sun
khk
sun
ell
rus
mlt
rus
eng
mlt
epo
dzo
gle
rus
ben
sun
khm
rus
guw
fra
slv
tsn
udm
dan
eng
hrv
slv
hin
tam
lug
eng
dzo
nno
fra
hin
lug
hsb
kan
rus
quh
kat
eng
eng
rus
pol
vie
swe
guw
nds
eng
nob
vls
rus
rus
eng
eng
sme
dzo
eng
kat
arb
sun
pes
dan
lao
guw
srp
mri
eng
snd
pes
pes
dzo
bak
isl
tur
kat
frp
sun
eng
azj
sun
vls
lav
rus
guw
lao
hin
kaz
ton
tuk
ces
sun
bak
sun
slv
amh
nds
hat
afr
vls
lav
mal
fra
eng
ibo
pes
sun
rus
nds
eng
nso
khk
lit
tur
slv
por
fra
rus
ydd
naq
eng
ind
kmr
kir
ell
zul
cym
slv
eng
gla
ydd
kat
tur
mal
hat
sun
tel
hrv
pan
eng
pbu
ces
vie
sun
ind
hin
hrv
mly
som
deu
hrv
kat
eng
eng
arb
guw
udm
vie
asm
mya
tuk
ydd
arb
srp
heb
eng
nds
nds
rus
deu
pes
arb
nso
fra
urd
plt
kbd
eng
epo
tur
pes
eng
ori
arb
fao
rus
nds
eng
hin
ben
tet
arb
kir
kaz
rus
som
quh
vie
tha
nds
dan
ces
isl
pes
diq
lmo
bel
sun
eng
mya
asm
plt
isl
ben
eng
mlt
hin
urd
pes
eng
sun
ces
eng
sun
heb
slv
hin
urd
isl
sun
rus
rus
eng
ind
eng
deu
sun
pes
guj
xho
eng
tur
nds
lug
lug
mal
eng
hsb
glg
rus
src
cat
rus
guw
ces
dan
swe
sun
eng
hin
deu
sun
ydd
src
eng
fra
sun
eng
fra
hin
rus
nds
ilo
guw
lav
tuk
sun
fra
eng
fri
hye
deu
hrv
sun
slk
ori
isl
sun
sun
nno
kan
eng
tso
kan
dan
sun
oss
arb
tur
nno
hin
csb
srp
hrv
pan
eng
sun
rus
tet
glv
sun
vec
fra
sun
eng
rus
mlt
eng
cat
cmn
kmr
urd
rus
fin
bre
hin
pol
bel
fri
amh
eng
lit
hil
sun
glg
sun
sun
tel
deu
kbd
ton
hil
diq
rus
cat
fur
slv
sun
ces
rus
bel
tur
guw
fra
rus
arb
eng
nso
snd
swe
sun
ori
khm
rus
swe
als
ltz
ces
guw
fra
kaz
nld
fur
slk
eng
eng
bre
ben
deu
gsw
mya
ukr
mal
eng
hun
dzo
eng
oss
bel
rus
guw
dan
epo
fri
ces
sun
eng
ben
vls
sun
hin
sun
arb
ltz
sun
kir
kaz
nds
ces
glg
ydd
hin
tha
kat
tha
slv
nno
rus
heb
fra
epo
fri
eng
ben
bel
rus
cym
kat
tuk
hsb
eng
diq
isl
tha
khk
sun
eng
eng
som
khm
kmr
rus
ces
tur
tgk
kbd
guw
ukr
zea
est
eng
snd
por
guj
kat
tam
urd
sme
dan
fra
mlt
kan
pes
hil
isl
ukr
tur
fra
eng
sun
sun
rus
afr
eng
ksh
cat
hin
nno
eng
kir
eng
hun
quh
sun
bel
bre
vie
sna
sun
eng
fra
pes
diq
ell
fra
deu
est
dan
eng
mal
rus
sun
oss
eng
vec
hat
sun
kir
gsc
rus
glg
isl
dan
rus
sun
hin
plt
kir
gle
fra
bre
cym
sun
guj
est
diq
pes
kan
hin
rus
por
eng
rus
fra
sun
udm
slv
nob
hin
eng
deu
als
nds
nob
rus
sun
rus
fin
hin
ltz
sun
deu
sna
fin
mlt
arb
nso
hye
hin
cmn
fao
eng
pol
tur
eng
azj
eng
urd
slk
sun
por
lit
urd
eng
guw
udm
ukr
eng
kan
nds
urd
ibo
cmn
fra
nno
hsb
cat
fra
kan
fra
rus
sun
fra
slv
tel
sun
urd
fra
isl
kbd
swe
eus
arb
pes
nds
deu
hsb
eng
sun
amh
sun
fra
sun
hin
fur
arb
eus
sun
eng
eng
ydd
eng
deu
por
eng
eng
nds
hin
arb
dan
guw
rus
ukr
scn
nds
sot
asm
nds
afr
pes
nds
nno
lao
rus
sun
afr
mly
swe
rus
sun
eng
arb
tur
sun
swe
sot
eng
epo
arb
guj
sot
nob
glv
som
deu
rus
dzo
rus
gla
glg
oss
khk
guw
sun
lav
sun
hin
nob
sun
isl
wol
lmo
kat
eng
sot
tet
swe
guw
sun
epo
sun
guw
amh
fur
cat
ssw
rus
pol
eng
kat
gle
eng
hin
mri
ben
rus
rus
sun
urd
sun
afr
ang
nds
rus
sun
lug
guw
por
hin
lit
lug
guw
nds
eng
ukr
gaz
deu
sun
rus
eng
kir
fra
lmo
hin
ydd
rus
pes
udm
hin
fra
ast
ydd
als
snd
hrv
rus
urd
sun
fin
guw
hin
deu
kat
ukr
eng
lav
lnc
ydd
hin
lav
fra
epo
eng
fao
ton
fin
hin
kin
guw
urd
hrv
sun
pes
rus
pan
hat
eng
sun
ayr
est
rus
bel
deu
pol
kmr
eng
guw
rus
rus
sun
swe
sun
fra
afr
ton
guw
deu
fra
rus
eng
eng
pol
ltz
afr
gsw
nds
mlt
pes
nno
hat
lav
lit
nld
por
cat
ton
gug
hin
eng
hsb
src
eng
guw
por
snd
mlt
fra
asm
lmo
frp
afr
epo
snd
urd
pes
hin
ell
sun
ell
eng
eng
eus
ita
eng
por
est
nds
deu
lit
eng
sun
snd
plt
sot
sun
azj
kan
arb
eng
csb
deu
ori
nob
hin
bre
eng
ces
lit
pes
srp
pes
fin
ces
eng
glg
hsb
hat
lit
sun
ydd
ell
guj
guw
tur
heb
nob
eng
ori
lnc
arb
eng
slv
mya
swh
gaz
isl
nav
sun
eng
ces
eng
eng
tha
tha
deu
tam
nob
eng
ori
ces
ltz
ell
tam
pes
mlt
fri
ces
khk
pan
asm
hye
tur
gle
kat
sot
khk
sun
srp
khk
epo
kat
sun
nno
tet
arb
sun
dan
gla
slv
fin
hin
cat
asm
sun
rus
quh
sun
csb
lit
glg
tur
nno
pes
tur
sun
arb
eng
eus
eng
pol
sun
swe
eng
glg
eng
hin
quh
arb
sun
tur
tgk
lug
dan
nds
ben
eng
eng
lnc
eng
nds
deu
cym
lit
eng
sun
kan
por
ydd
por
sun
pes
hun
gaz
pes
sun
est
fra
nds
pes
ben
mya
sun
rus
sun
por
eng
khk
bak
afr
kmr
urd
hye
gug
ydd
cor
kir
sun
hin
sun
diq
fri
sun
ind
eng
eng
mri
fur
kaz
lmo
tur
kir
ace
rus
kan
slv
hat
deu
eng
hin
rus
guw
tur
khk
slv
oss
sun
rus
dzo
afr
asm
hrv
ukr
sun
nds
tur
ast
fra
mkd
mya
som
por
wol
sme
ukr
ces
eng
hin
ang
eng
tam
isl
sun
guw
glg
guw
urd
dan
guw
rus
eng
ces
eng
ces
sun
cor
hin
deu
nso
eng
fin
urd
deu
pan
nno
sun
tgl
lit
kmr
pes
hrv
fra
csb
mly
fin
tel
mal
tur
bel
por
hin
deu
fur
nds
sna
rus
eng
eng
guw
sun
hrv
src
sun
eng
hin
ces
mal
fri
eng
eng
fra
oss
eng
sun
bel
ton
pol
pes
sun
hsb
rus
eng
slk
kan
bel
lav
eng
ces
src
eng
dan
rus
arb
sun
nno
hin
tet
fra
eng
eng
ces
ces
pol
khk
pes
eng
ben
vls
por
kan
est
sun
cmn
eng
sun
rus
tur
tuk
rus
eng
sun
sun
hrv
sun
swe
cat
nds
eng
fra
mkd
fur
guw
dan
eng
sun
est
pan
rus
sun
sun
dan
amh
arb
sot
hsb
sun
guw
nso
eng
mly
khk
eng
guw
eng
eng
dan
gaz
snd
rus
csb
tur
snd
por
kan
lad
ltz
sun
slv
eng
rus
azj
heb
cym
als
oss
eng
est
sun
tur
tgk
por
ydd
isl
cym
kan
rus
rus
eng
mlt
vls
sun
sun
lug
isl
por
sun
hun
guw
eng
nld
mkd
sun
bel
ces
lit
hin
rus
tur
bak
rus
rus
rus
eng
eng
pes
sun
kan
amh
sun
hrv
cat
rus
bre
rus
nob
deu
glg
fra
lao
kan
dan
fra
afr
pes
ukr
sun
por
guw
ukr
rus
sun
sun
tet
isl
sun
ang
sun
rus
eng
sun
rus
fra
eng
nds
oss
deu
lit
arb
sun
eng
mlt
sun
eng
fra
eng
kan
swe
vie
vls
lad
eng
urd
bel
wol
hin
diq
deu
eng
sun
fra
mri
pes
gug
eus
nno
eus
scn
azj
dan
rus
hin
rus
gla
sun
hau
tgl
nds
sun
ton
cor
afr
khk
nds
sun
slv
srp
rus
eng
pol
rus
cat
bel
lug
eng
hin
ces
mlt
fra
rus
fur
eng
tuk
bxr
hin
lit
rus
khm
lav
ydd
arb
hin
sun
guw
fra
rus
eng
por
als
eng
tur
por
eng
guw
tur
pol
csb
lav
eng
ita
sun
lin
ltz
hsb
eng
pes
sot
eng
eng
hrv
eng
ces
nav
guw
ell
lnc
fra
fri
slv
tsn
oss
rus
fao
por
tat
eng
deu
eng
kat
guw
eng
eng
snd
hin
afr
guw
arb
ces
lit
eng
plt
hin
eus
fri
nds
eng
sun
heb
pbu
sun
azj
ita
eng
eng
mlt
tuk
eng
nav
kir
eng
nds
eng
slv
pol
por
eng
cat
nav
sun
lav
gug
hin
snd
sun
bul
sun
pol
eng
guw
eng
fra
mri
fra
urd
ltz
arb
fin
sun
frp
nso
rus
mlt
tam
fri
eng
mri
fra
sun
fra
guw
eng
guw
eng
eng
tuk
fra
guw
eng
deu
est
urd
cym
eng
hin
mya
hin
hun
eng
fur
lnc
eng
pes
hin
por
khk
eng
kab
ast
fin
bel
sun
pan
vie
nds
por
pes
isl
gla
isl
tsn
sun
lao
sun
nno
hrv
mal
mri
lav
fra
wol
rus
pes
khk
fra
sun
eng
wol
guw
mri
hin
est
rus
kaz
pes
sun
ell
heb
sun
rus
eng
sun
afr
glv
hat
lin
rus
tur
gla
bxr
spa
eng
cat
nds
rus
pan
pes
eng
hin
eng
bel
eng
eng
sun
hye
eng
pes
oss
sun
rus
rus
fra
rus
kan
bel
scn
rus
slv
sun
pol
cat
eng
cat
sun
eng
pes
arb
ton
pan
deu
hun
eng
nds
hun
deu
nld
eng
ind
src
vls
sun
nav
guw
guw
pes
est
cat
rus
nso
deu
eng
pol
guw
eng
ukr
eng
ang
sun
kat
frp
hrv
bel
fra
deu
fin
rus
nso
rus
nds
rus
lmo
arb
sun
kir
asm
rus
oss
hin
tam
kan
nob
nds
tur
azj
nav
ton
sun
deu
eng
kat
slv
srp
swh
arb
pes
pbu
nds
sun
fra
bak
rus
snd
fra
fra
bak
eng
khk
sun
fri
guw
kan
sun
ast
cor
hin
bel
sun
tur
fra
deu
sun
ces
eng
kmr
tet
kaz
sun
cym
kir
urd
fao
kbd
ukr
som
oss
cmn
hin
mal
eng
fra
eng
eng
khk
por
slv
asm
kir
rus
nds
hye
rus
ton
kir
isl
slv
hrv
slk
guw
csb
kan
tur
rus
glv
cat
diq
gaz
est
hin
kan
fin
snd
hin
eng
khm
sot
sot
kbd
hat
dan
sun
hin
deu
rus
eng
rus
pan
eng
nds
rus
sun
eng
mal
nob
ori
tha
hin
glv
hin
rus
vie
fin
cat
nso
nap
sun
som
mkd
sun
eng
afr
eng
sun
sot
rus
sun
sun
hrv
eng
cor
tur
fra
plt
sun
glv
rus
sun
guj
fra
arb
rus
khk
nds
sun
ltz
rus
sun
hin
eng
eng
deu
lav
bel
hin
sun
tgk
lav
rus
deu
nob
por
rus
eus
fao
ben
sun
ydd
dan
rus
kir
kir
urd
quh
arb
vec
khk
gug
sun
afr
rus
tam
tel
pan
eng
fra
sun
udm
fra
oss
hin
kir
sun
hsb
por
hye
sun
guw
nav
isl
ces
sun
deu
ben
nds
ori
hin
sun
frp
fin
rus
sun
fin
hin
kir
eng
tsn
eng
por
ltz
sun
sot
hat
eng
pol
por
fra
deu
sun
ukr
fra
tuk
bak
eng
tam
sun
eng
sot
eng
lav
vie
vls
khk
sun
rus
gla
eng
sun
hye
hun
fra
fra
amh
vec
tam
swe
fin
hun
pol
ood
rus
guw
slv
eng
eng
bel
ces
sun
fao
guw
tel
eng
eng
afr
ast
fri
rus
ces
sun
fra
udm
amh
afr
rus
ben
por
deu
mri
sun
lit
snd
eng
pan
est
hin
pes
hin
khm
fra
swh
tel
fao
fra
sun
ben
ydd
mly
eng
fra
por
deu
nso
ces
mkd
fri
pol
tgk
pol
sun
rus
ukr
kab
hsb
gle
afr
csb
kan
kan
tel
urd
cor
swe
ukr
eng
sun
nob
urd
hrv
khk
hin
nds
sun
ell
eng
rus
hye
khk
eng
bel
sun
hun
dan
fri
fur
rus
eng
eng
bel
eng
cat
kir
swe
kat
eng
bel
hin
vls
cat
por
eng
gle
tur
tur
lit
guj
cos
dan
arb
rus
nob
fao
isl
fao
ces
ydd
cym
ydd
tel
por
deu
ben
eng
sun
eng
slv
nso
tet
eng
hrv
nav
pes
tur
fri
eus
cor
hin
mya
ind
glg
eng
tat
eng
hrv
lav
hye
eng
sun
eng
pes
vls
scn
tur
hun
eng
ydd
rus
hrv
ell
fra
dan
rus
eng
guw
eng
sun
sun
sun
fra
sun
khk
sot
hsb
nso
kmr
hin
kan
pes
khk
hrv
sun
sun
sun
tha
nds
ell
pbu
hat
dzo
slk
kan
nso
nno
nav
lit
afr
cos
nso
eng
mya
kir
cym
dan
nds
swe
rus
kir
sun
afr
eng
eng
sun
sun
lit
sun
kaz
hin
sun
lav
bre
fur
hsb
sun
eng
epo
fra
eng
bel
urd
hin
urd
kir
gle
sun
cat
por
dan
bak
hsb
mal
nob
eus
fra
por
nds
sun
fra
nld
ces
bak
mrj
tam
guw
lit
cat
hrv
guw
por
asm
lav
eng
lnc
bre
gug
deu
hau
sun
sun
kir
frp
deu
guj
kbd
sun
gla
amh
hin
hin
sna
hin
eng
dan
src
eng
deu
eng
fra
khk
ell
gle
nob
eng
hin
rus
diq
lit
hin
sun
por
mal
pol
eng
nds
tur
sna
cym
lmo
urd
hin
afr
lav
ces
arb
eng
rus
tur
sun
est
gle
sun
mya
eng
pbu
nds
hsb
por
arb
eng
sun
hsb
kat
tat
swe
oss
nso
vls
sun
eng
fra
bel
hrv
tha
glv
sun
rus
guw
sun
fra
hun
sun
deu
khk
pes
sun
ben
ang
rus
isl
oss
hsb
por
oss
ang
rus
fra
slv
fra
nso
nld
scn
eng
fin
csb
urd
sun
cat
sun
vie
sun
srp
hin
heb
ell
snd
fur
tel
fra
tha
guw
por
mal
cym
sun
fra
fra
fra
gaz
tam
nob
hin
gug
por
afr
nso
est
nds
sun
fao
tat
sun
eng
rus
hsb
bak
deu
sun
fra
tur
fra
fur
khk
sun
ben
cat
glg
asm
rus
som
eng
eng
hye
fra
por
hat
mya
sun
deu
hin
guw
hin
nso
nap
glg
eng
som
tur
nds
guw
hrv
snd
yor
eng
sun
khk
pan
tur
eng
diq
deu
por
gug
swe
nds
hin
amh
eng
eng
eng
tha
est
glg
hin
sot
asm
hin
kbd
lnc
fri
guw
nso
sun
isl
tsn
rus
guw
hsb
ben
fur
por
ces
ukr
pbu
ben
nav
pes
fra
urd
csb
sun
lmo
hrv
fra
hin
gsw
fra
pes
eng
snd
sun
als
azj
kan
tsn
pes
arb
eng
arb
mlt
guj
khk
kmr
deu
glv
guw
guw
pes
pes
sot
guw
deu
nds
eng
ces
sun
eng
eng
som
kmr
eng
ukr
pes
arb
glg
tel
urd
urd
lug
sun
sun
hrv
sun
hsb
eng
cat
amh
oss
deu
bel
vec
kin
sun
sun
hrv
sun
slv
amh
cym
pes
eng
hin
cat
eng
rus
sun
eng
sun
ces
por
nds
lav
pes
eng
cat
asm
kan
urd
asm
mal
eng
nno
khk
nav
ind
sun
arb
khk
ben
gug
nds
fra
mri
tat
nno
lao
khk
eng
ltz
gla
sun
gla
sun
som
eng
cym
ben
por
hrv
hrv
xho
fin
isl
fra
eng
guw
hin
ang
fri
nob
mkd
heb
por
kbd
sun
hsb
eng
tgk
pes
deu
fin
eng
guw
fri
eng
mya
rus
eng
eng
rus
tur
gug
lav
bak
arb
kan
afr
sun
khk
por
hin
sun
hin
ayr
sun
ksh
rus
cat
sun
khk
amh
eus
sun
kir
guw
hin
pol
sun
por
guw
src
hsb
rus
eng
eng
rus
bel
tur
fin
eng
sun
hin
ind
gla
fri
fra
hsb
ben
tha
tel
sun
deu
eng
afr
fao
hin
sun
deu
fra
eng
ell
eng
nav
por
arb
eng
scn
hin
eng
guw
cat
urd
vec
deu
eng
hin
glg
hye
gaz
xho
rus
diq
fra
fra
eng
rus
sun
ell
lav
dan
rus
deu
sun
fin
rus
tur
hsb
eng
fra
lin
sun
rus
vec
fao
hin
mlt
mri
tur
oss
isl
sun
hin
tur
deu
hin
nds
fra
sot
ell
est
sun
gug
sun
deu
hin
tha
wol
sun
nds
fra
pol
nav
xho
mlt
sun
snd
ydd
eng
sun
sun
rus
vls
nds
bel
est
guw
lad
eng
eng
som
sun
fin
guw
fur
hin
dzo
fra
ibo
sun
sun
som
eng
glv
hrv
cym
vls
sun
hin
diq
sun
hin
ell
sun
khk
kan
dzo
csa
sun
fra
rus
nob
por
hau
por
eng
kat
quh
rus
slv
eng
bak
fij
csb
bel
nds
ydd
cat
bel
afr
lav
deu
asm
mkd
pan
quh
swe
fra
scn
rus
nds
lin
sun
eng
tsn
mal
rus
khk
hil
fra
eng
guw
eng
pol
mya
isl
fra
mal
guw
gle
sun
sun
afr
eng
por
lav
kat
nds
ton
swe
glg
bel
kir
por
arb
sun
pes
deu
afr
rus
bak
ukr
hin
mrj
nds
sun
mkd
sun
sot
ces
wol
hrv
pes
afr
mya
eng
ang
tat
hrv
dan
rus
eng
deu
dan
vls
kir
fra
fra
deu
mly
fra
por
mlt
cat
lao
yor
khk
dzo
snd
epo
sun
mlt
hin
rus
mlt
arb
eng
rus
guw
fra
rus
eng
sun
nno
asm
hin
urd
eng
fra
eng
guw
eng
afr
pes
pes
por
sun
ton
eng
ukr
epo
deu
mri
fri
sun
sun
lav
eng
eng
guj
sun
sun
por
sun
quh
cor
fra
sun
eng
pes
sun
eng
dzo
lmo
fur
tuk
sot
urd
fri
eng
arb
khk
eng
swe
sun
kmr
tuk
fra
yor
lav
guj
guj
eng
arb
scn
eng
isl
hin
ces
slk
urd
rus
hin
kan
pes
eng
fri
eng
hin
cor
asm
rus
guw
sme
hrv
sun
eng
sun
por
lav
eng
sun
kat
slk
tam
lav
ton
lav
pol
sun
sun
eng
guw
hat
pbu
khk
hye
lad
nav
sun
eng
hin
cym
fao
swe
eng
hin
tur
rus
urd
csb
est
tur
eng
eng
eng
rus
bel
fri
nav
eng
cmn
lav
eng
sot
rus
ang
ydd
eng
sun
sun
guw
sun
kan
fra
eng
tsn
sun
deu
bre
est
ben
eus
deu
sun
cym
nob
ces
sme
tur
eng
bul
epo
deu
hsb
sun
kaz
eng
sun
csb
gla
eng
azj
pol
afr
sun
urd
sun
eng
tam
deu
guw
khk
hin
eng
sun
rus
deu
eng
rus
eng
hsb
eng
pol
eng
hin
cym
ang
pes
lit
lmo
sun
rus
hin
eus
rus
pes
eng
lnc
kir
fin
yor
eng
fin
sun
eng
est
mly
scn
eng
kat
eng
eng
csb
ast
slk
fao
sun
ukr
bxr
vec
kaz
afr
quh
eng
sun
sun
cym
slk
cym
ita
fur
hin
sun
epo
guj
rus
sun
srp
swe
cym
eng
sun
rus
tha
ton
sun
tgl
deu
rus
hin
dzo
fao
rus
hin
hin
sun
pes
ukr
src
khk
sot
sun
sot
diq
rus
hye
eng
mrj
swh
gle
lmo
eng
tha
hin
eng
hsb
por
bel
deu
sun
afr
sun
bak
cat
nob
tel
khk
heb
sun
kan
lug
fin
mal
eng
sun
snd
hun
pes
fin
glg
tur
scn
fra
lad
swe
fra
rus
deu
sun
mri
est
khk
ydd
quh
sun
pes
hin
eng
deu
rus
nso
hin
slv
fra
amh
rus
sun
lit
hye
tur
ukr
sot
eng
kbd
eng
arb
gla
pes
sun
guw
sun
eng
sun
dan
hin
lao
guw
kmr
asm
amh
nds
ltz
sot
eng
epo
wol
ita
eng
asm
deu
eng
hye
tet
eng
hye
epo
pol
nob
fra
rus
kbd
oss
rus
arb
ori
srp
hsb
eng
pes
arb
gla
mkd
rus
fra
ltz
hrv
tha
kmr
hrv
hin
hin
ces
kan
nob
sun
est
kan
eng
gaz
kat
hin
tel
sun
tet
nds
bel
kmr
kan
eng
guw
slv
eng
ukr
eng
nds
arb
dzo
guw
hsb
mkd
ben
fra
fur
rus
nno
nds
fra
por
pan
sun
nds
sun
tur
hrv
glg
deu
fra
hin
guw
fao
sun
urd
fri
urd
azj
fur
sun
guw
por
hin
sun
eng
bel
deu
rus
eng
amh
deu
khm
eng
deu
fra
sun
tha
tur
bul
ces
als
eng
rus
mrj
guw
kab
tur
sot
gaz
urd
nld
pan
eng
rus
slv
rus
rus
nds
lnc
fra
nds
hun
eng
nob
ang
cmn
sun
tam
gaz
sun
hin
eng
khm
lao
eng
por
fin
pol
deu
kan
ces
tur
hrv
rus
lnc
lit
glg
sun
rus
csb
eng
hin
guw
sun
sun
ukr
sun
hin
nds
guw
rus
gla
sun
sun
nso
dan
asm
pes
hin
eus
afr
lit
nld
tat
slv
fra
gug
rus
bre
fin
lit
vie
mly
kaz
isl
sun
por
fra
sun
rus
nso
wol
hrv
sun
fra
pes
vie
hin
lin
wol
eng
ces
xho
sun
nob
khm
eng
ben
ces
hrv
hau
ori
deu
guw
sun
diq
lit
mya
ben
arb
lad
sun
ces
nld
sun
sun
sun
lav
slk
cat
fra
hye
tha
mal
eng
azj
nds
sun
isl
rus
afr
por
swe
lav
lit
hin
sun
hin
hin
est
lao
fra
bak
fao
fra
nav
eng
sun
guw
kir
fra
kat
fra
ben
tur
nso
eng
por
ang
tur
sun
tel
hye
tel
deu
fin
deu
eng
rus
deu
fur
fin
por
sun
lit
gla
fra
por
fur
vls
csb
ton
sun
eng
eng
kab
eng
eng
eng
rus
deu
rus
eng
rus
mal
nds
sun
eng
sun
csb
guw
sna
pes
eng
vls
ces
hat
swe
por
tur
nds
nav
fra
kir
mri
mkd
pes
sun
ori
kmr
mkd
pan
sun
cos
plt
cat
hin
eng
rus
guj
eng
hrv
mlt
gaz
guw
ces
gaz
csb
lit
eng
swe
fin
lit
eng
slv
eng
eng
eng
snd
eng
sun
ang
fur
rus
nap
gaz
scn
lnc
mal
bel
fra
ast
pes
fra
eng
swh
scn
nds
eng
rus
eng
lad
pes
hat
guj
rus
mya
sun
guw
sun
pes
slv
eng
sun
afr
hin
wol
pes
afr
por
ukr
lnc
hye
gug
fra
bul
ang
tuk
hsb
ben
rus
slv
eng
tur
nds
quh
eng
knn
rus
eng
pes
sot
glv
fra
cat
guw
fra
fin
sun
tam
sun
mya
nav
eng
sun
mkd
eng
fur
slv
nav
kbd
ben
plt
eng
azj
hin
nds
ori
ell
rus
bxr
fra
lug
azj
fra
cat
gla
vls
lmo
eng
hin
kat
hun
slk
nds
rus
amh
rus
sun
sun
bel
fri
nob
slv
hin
sun
fin
rus
rus
rus
hin
est
azj
sun
kaz
ces
deu
pes
nds
guj
bel
arb
pol
gle
sun
guw
mlt
nds
pan
sun
wol
guj
nav
nds
est
rus
heb
est
bxr
hin
sun
kat
kaz
fra
hin
mal
tur
hrv
sun
rus
sun
eng
ell
guw
eng
cat
cat
pes
swe
hin
ton
tha
khk
isl
cmn
wol
sun
pol
eng
fra
nob
eng
rus
kir
hin
nob
afr
por
arb
fra
pol
vls
nob
urd
rus
nds
gug
afr
urd
ces
mya
tam
khk
est
fin
eng
yor
mkd
pes
ben
slk
guw
eng
eng
fra
guw
rus
rus
khk
pes
azj
hun
eng
fin
nap
ces
eng
hin
urd
rus
pes
eng
swe
nso
eng
fin
eng
kbd
rus
diq
eng
sun
pes
eng
sun
bak
tat
rus
khk
dan
guw
hrv
sun
ukr
eng
kat
sun
rus
eng
ori
swe
sun
guw
khk
fin
kir
gle
lit
diq
amh
epo
fra
isl
ast
eng
hrv
vls
lit
vie
khm
sun
eng
eng
eng
eng
fao
mri
nav
fra
sun
por
cat
bre
kab
rus
eng
rus
eng
hsb
cat
eng
hat
tat
mly
eng
lav
kaz
sun
eng
fra
eng
pes
cat
kat
sna
slv
fra
tam
sun
rus
pes
ukr
mkd
wol
fra
mri
cat
kir
vec
kan
hsb
eng
afr
eng
rus
est
bre
som
cat
tat
hin
eng
gug
arb
snd
bel
som
guw
als
por
est
als
por
pol
eng
sun
lao
tha
ell
lao
snd
sun
fra
eng
hin
rus
dan
ukr
slk
pes
guw
eng
pes
cym
hrv
rus
eng
kmr
eng
kat
hin
guw
fra
cym
rus
sun
rus
bul
eng
eng
guw
sun
rus
ell
sun
lmo
cor
guw
nno
eng
rus
arb
mal
arb
srp
sun
tsn
ydd
rus
pes
ces
lav
sun
hin
kat
hsb
rus
sun
sun
nds
nds
sun
kat
pes
glg
sun
wol
nso
eng
hat
rus
eng
eng
tuk
eng
rus
urd
mya
eng
glg
sun
dan
hin
sun
ita
srp
eng
gla
nds
hye
als
lao
epo
scn
eng
tgk
urd
khk
eng
eng
sun
guw
por
bel
eng
sun
por
pes
eng
glg
nav
nav
deu
tur
eng
hin
sun
sun
sun
pes
lit
eng
hin
sun
guw
nso
cat
nld
scn
afr
urd
hat
eng
slv
tat
rus
nds
kan
pol
nld
kir
eng
ell
fra
swe
hye
cat
asm
snd
nob
swh
hin
asm
kan
guj
lnc
hin
fra
lin
lav
por
plt
fra
eng
rus
eng
eng
tam
fin
bel
eng
fra
fin
kat
als
mya
amh
khk
kat
afr
sun
som
sun
pes
eng
tha
ell
src
rus
ang
dzo
afr
als
mkd
bre
fra
ton
nds
dan
sme
rus
fri
nds
tha
ukr
cor
pan
tur
kat
fin
sun
sun
sun
tet
cat
fra
fao
tel
csb
rus
eng
vls
ben
eng
tet
ben
deu
csb
nav
kat
kan
kir
sun
pan
eng
eng
kat
por
swe
pes
rus
scn
rus
por
sun
eng
sme
afr
sun
sun
eng
afr
tha
tgl
rus
glv
vls
kin
hin
mal
cym
yor
nds
sun
eng
deu
sun
gle
sun
fra
nso
eng
fra
fra
sun
hin
sun
tur
eng
hin
eng
pbu
sun
fra
sun
nno
eng
khk
pes
sun
urd
lug
ben
mri
tha
epo
lmo
rus
nds
eng
eng
gle
rus
sot
eng
lav
sun
hin
sun
kmr
vec
fra
ell
snd
eus
sun
plt
sun
eng
est
rus
kan
hin
fra
sun
sun
eng
khk
eng
hin
swh
hin
bel
dzo
isl
ell
cos
tsn
fra
fra
urd
fra
sun
sun
fra
sun
kir
bxr
eng
hin
lit
rus
deu
est
kir
ben
ang
fra
nds
mlt
sun
cat
mlt
sun
mlt
sna
mri
nds
pan
sun
eng
eng
sun
fra
nds
swe
por
fra
arb
deu
nno
isl
nob
kan
eng
eng
fur
gle
sun
sun
deu
sun
oss
udm
kir
hin
fra
dan
ell
glv
sun
pan
sun
eng
slv
tur
arb
gug
khk
dan
deu
lug
eng
eng
tat
hin
eng
hin
ltz
ast
rus
nob
fin
rus
sun
slv
urd
rus
nds
eng
eng
vec
nds
eng
bre
gla
csb
deu
wol
fri
eng
bel
guw
eng
slv
sun
mya
sun
nds
hin
kir
kir
sun
kbd
hin
guw
ksh
est
eng
nds
est
hin
diq
eng
slv
bel
fra
eng
eng
bak
sun
hsb
eng
vie
hin
rus
rus
dan
eng
scn
src
bel
vls
als
eng
nso
lit
eng
tur
rus
sun
sun
scn
nds
khk
ell
hin
fri
tgl
gle
isl
rus
rus
fra
pes
ltz
sun
sun
por
hin
nds
khk
gaz
sun
srp
hin
gug
lug
ces
lit
ltz
hin
fra
hin
gug
sun
mkd
azj
lit
fur
rus
fra
slv
heb
gug
eng
dan
hin
eng
dan
gug
nds
cat
rus
vec
arb
sun
rus
deu
arg
sun
tuk
kat
sun
rus
eng
sot
gla
deu
azj
cat
sun
sot
rus
fra
hrv
urd
ces
pes
eng
afr
dan
eng
sun
nds
oss
guw
por
tha
est
swe
csb
hil
cat
rus
ces
dan
cor
hin
sun
diq
fur
sun
arb
rus
rus
khk
gla
lug
guw
nld
cos
mkd
als
guw
arb
por
eng
eng
kbd
gaz
urd
sun
kat
hun
tuk
lit
scn
kir
sun
nds
swe
eng
fri
rus
bel
deu
nds
hun
eng
kir
est
zea
rus
khk
cor
sun
rus
vec
hat
nds
kat
rus
hin
kan
sun
eng
deu
fra
asm
hin
scn
ces
glv
fao
eng
slv
gaz
hin
azj
sun
pes
eng
ydd
rus
rus
tgk
ton
deu
ssw
eng
lnc
nds
bak
ces
guw
nld
sun
nds
cat
tha
nno
mya
sun
kan
sun
glv
guj
sun
por
arb
lit
eng
por
sun
ydd
kir
eng
fra
cym
deu
azj
ces
khm
nds
afr
deu
ben
ces
urd
afr
eng
eng
rus
sun
eng
ind
tam
rus
eng
arb
slv
snd
hsb
eng
bel
sun
srp
bel
lit
ell
bre
eng
khk
hin
bel
por
slv
fra
glv
fra
eng
oss
nno
glg
urd
heb
sun
sun
fur
fin
rus
mri
arb
eng
deu
eng
nds
pes
eng
sun
eng
diq
gug
quh
udm
swe
pol
lad
fra
mly
swh
rus
guw
tur
hun
ben
eng
bel
sun
eng
eng
tsn
guw
sun
tgk
eng
lav
rus
srp
rus
eng
deu
eng
arb
hin
por
hin
deu
diq
por
slv
ssw
lnc
rus
hsb
eng
tur
sun
bel
nav
eng
kir
kbd
nds
kan
rus
deu
sun
kir
hin
rus
hin
slv
glv
eng
rus
hin
ces
sun
ltz
mri
bre
eng
ltz
sun
ben
eng
gle
sun
ukr
glv
tat
hsb
deu
lav
oss
eng
ces
kbd
eng
mlt
swe
rus
nob
eng
sun
kmr
ben
eng
kan
kat
lit
sun
pes
arb
rus
deu
pes
nds
hin
wol
cat
eng
mal
rus
afr
eng
cym
eng
pes
nav
bel
mal
hrv
sun
pan
fra
sun
asm
ces
khk
guj
vec
ltz
fra
hsb
ydd
hin
hrv
ben
lnc
eng
hrv
eng
por
por
hin
ast
tur
urd
eng
sun
guw
diq
urd
sun
pol
heb
slv
rus
nds
oss
fra
snd
dzo
glg
eng
eng
hin
rus
rus
pol
eng
nds
glv
tel
azj
sun
por
sot
kaz
ltz
bel
guw
fra
snd
urd
eng
hin
eng
sun
arb
eng
kmr
nds
guw
hrv
fra
mlt
sun
hin
gaz
lnc
eng
lmo
ang
ukr
hin
hin
slv
lit
eng
eng
fao
sun
eng
sot
gle
sun
sun
sun
guw
mkd
est
bel
fin
mrj
hin
kaz
fra
fin
als
eng
afr
arb
afr
guw
sun
dzo
eng
som
swe
hin
hat
ben
eng
pdc
eng
est
pol
fra
eng
hin
sun
vie
tur
mlt
kmr
eng
eng
sun
bos
kaz
eng
kbd
nds
eng
ben
slv
glv
guw
nno
ydd
eng
eng
mlt
lug
sun
deu
lit
ces
hrv
eng
mlt
rus
nds
pan
rus
rus
quh
eng
tur
mlt
eng
sun
rus
eus
por
eng
fur
eng
hin
azj
fra
ydd
wol
mal
pes
kin
lit
kaz
swh
sun
por
eng
ukr
scn
mri
urd
por
eng
hye
cmn
fin
sun
hye
bel
rus
bak
est
sun
urd
sun
sun
lao
est
bre
ukr
fra
afr
sun
hin
eng
cat
sun
kir
cor
urd
tgk
pes
sun
sun
pol
hin
rus
lin
zul
sun
arb
tet
azj
pol
fra
udm
pes
tam
lit
ukr
mya
glg
tur
rus
tat
yor
ukr
guw
slv
hin
urd
pes
als
kan
swe
rus
tha
dan
cat
hin
eng
fra
gug
ang
sun
eus
eng
fao
deu
lmo
vec
lav
lit
swh
ces
eng
eng
sun
eng
sun
ukr
nob
deu
hin
amh
eng
rus
hrv
sun
sun
mkd
nds
eng
tgk
pol
glg
udm
swe
hin
eng
eng
guw
hin
rus
cym
pes
hrv
wol
sun
guw
tel
eng
nds
fra
dzo
amh
eng
som
tet
tam
sun
eng
rus
fra
afr
tel
eng
khk
eng
lit
nds
epo
rus
tur
glg
eng
ben
fao
eng
eng
hye
tur
rus
hrv
gle
tur
eng
eng
scn
pes
eng
rus
urd
sun
pol
hrv
als
urd
sun
hin
hin
cym
sun
eng
eng
hrv
cor
kaz
fur
rus
sun
kat
nds
rus
pol
tha
eng
sun
eng
guw
hsb
eng
hsb
bak
ang
fri
sme
cor
pol
guw
eng
eng
fra
eng
rus
sun
sun
khk
kmr
ind
pan
kan
deu
sun
bel
sun
kbd
tat
sun
fra
eng
cat
sun
dan
arb
swe
eng
hat
heb
rus
eng
rus
oss
eng
eng
dan
rus
rus
hye
asm
eng
guw
est
slv
afr
vls
quh
gle
por
cat
ell
kbd
cat
fra
por
zul
ltz
wol
eng
fra
eng
bel
ces
khk
kir
sun
eng
swe
guw
sun
arb
ces
cym
eng
guw
rus
fra
gaz
pol
rus
rus
sun
mlt
nso
tur
afr
fao
khk
rus
eng
rus
cmn
fin
por
urd
ang
cym
som
nds
eng
hun
rus
tur
eng
fra
ang
tur
eng
dan
hin
eng
sun
sun
ben
als
rus
ces
slv
urd
rus
eng
mya
eng
khk
sun
guw
oss
mkd
slk
tet
kan
tat
sun
fao
swh
tgl
ast
sun
eng
cat
fra
rus
fra
heb
pol
kir
hrv
quh
sun
afr
sun
ast
ita
eng
bel
als
ltz
pes
kaz
ssw
snd
scn
hin
bel
sun
lit
dan
tur
sun
gle
ell
cmn
mkd
fra
rus
tur
hin
eng
eng
pes
fra
por
eng
kan
isl
fra
ind
eng
sme
rus
eng
pes
heb
khk
kin
eng
als
afr
hin
hun
cym
tet
pes
ces
heb
rus
sun
mly
mri
fao
sun
arb
eng
srp
snd
pol
sun
slk
deu
urd
ltz
khk
bel
est
eng
lin
sun
sun
deu
bel
ben
sun
cym
pes
fra
slk
lav
sun
eus
sun
swe
kan
sun
por
eng
afr
deu
rus
glg
tur
kmr
hin
fra
tur
eng
arb
swe
eng
eng
guw
eng
hrv
afr
sun
nds
kaz
cor
bel
eng
yor
fra
bak
eng
rus
pol
por
sun
hin
eng
hye
nld
nso
bel
lao
mrj
eng
csb
pes
pes
swe
hin
eng
eng
kat
kir
bel
fra
ang
lav
arb
tam
por
mlt
csb
eng
sun
als
mal
sun
rus
urd
dan
sun
nds
eng
fra
sun
hin
fin
por
amh
por
sun
eng
sun
vie
lug
hin
hin
fur
sun
snd
mlt
eng
sun
swh
rus
dan
fra
eng
lav
eng
bul
lav
sun
tet
nds
pbu
ydd
sna
mya
sun
hin
eng
yor
nob
hun
diq
eng
sot
fur
hin
bel
sun
lit
sun
ben
rus
eng
rus
cat
eng
nob
tur
sun
rus
pan
ton
sun
gla
nso
lao
dan
nso
lad
nds
urd
kaz
eng
eng
lav
isl
quh
glg
guw
rus
kir
amh
cat
hin
cat
sun
nob
swh
sun
vie
kir
sun
dan
frp
guw
hrv
nso
ces
guw
pes
pes
eng
tur
eng
pol
urd
sun
tur
tur
fra
nds
fin
tgl
tuk
eng
eng
ces
hsb
scn
fra
sun
fin
sun
mya
gug
mya
eng
nno
gug
nav
quh
fra
mal
khm
glg
eng
dan
mlt
tur
rus
fra
rus
eng
frp
dan
tsn
xho
slk
swe
kaz
eng
sun
scn
hat
nav
eng
bre
sun
est
eng
gle
rus
gle
dzo
ukr
nno
sun
asm
hin
eng
lug
lav
sun
mal
por
eng
glg
hsb
pan
nds
hin
afr
eng
scn
pes
guw
sun
pes
sna
eng
tur
kat
lin
slk
kat
por
rus
diq
eng
rus
eng
rus
rus
amh
tur
sun
tam
nds
sun
wol
khk
mlt
eng
kir
hsb
tur
guw
urd
sun
heb
rus
deu
bel
tuk
eng
rus
lad
azj
cat
eng
eng
tur
pes
tur
eng
rus
cor
nds
eng
lmo
eng
eng
hrv
sun
eng
ydd
khk
fra
bre
sot
rus
srp
rus
mri
rus
tuk
nds
nso
nds
hye
lmo
rus
sun
swe
guw
hin
udm
hrv
eng
gla
eng
hsb
fra
hin
urd
hat
cos
nds
dzo
eng
urd
eng
ell
kat
glv
hin
guw
arb
fra
cym
tuk
hin
eng
gle
mri
rus
tel
lug
sun
deu
sun
nld
eng
eng
sun
pan
eus
gle
glg
sun
guw
rus
amh
ind
lav
fra
slk
vls
fao
eng
fra
mri
kin
eng
lug
pap
hin
sun
eng
vls
tur
lnc
eng
sun
tat
dzo
ydd
zul
hin
kan
ces
mlt
heb
tur
pol
isl
sun
por
cym
kat
hun
por
isl
lav
sum
eng
bel
eng
slv
est
sun
cat
kir
ukr
bre
yor
eng
fri
tha
sot
nds
sun
ell
sun
kmr
gaz
tgk
kan
eng
eng
fra
eng
glv
sun
tur
swh
sun
lav
nso
rus
lao
ell
rus
sun
ton
sot
hin
mlt
fao
sun
nds
kat
bel
ces
tel
bel
pan
afr
rus
tet
fao
kan
som
diq
pol
sun
nds
pes
kir
hin
sun
guw
eng
mal
eng
hin
fri
hsb
hin
fao
rus
por
guw
lav
pol
nav
kat
dan
hin
scn
rus
sot
rus
ydd
tha
sun
sun
nno
eng
hsb
som
eng
afr
deu
kat
sun
lit
sun
tam
zul
als
por
sun
tur
nno
mkd
kir
eng
lao
rus
kan
lit
est
fri
fin
nds
hin
tha
eng
udm
slk
tam
bak
sun
hin
nds
eng
gaz
guw
deu
sun
pol
ces
deu
eng
pan
kat
diq
tur
lnc
ces
gla
sot
rus
sun
eng
hin
lad
sun
afr
eng
vls
hin
rus
cat
vls
mal
lit
eng
sun
mya
eng
cat
lao
gle
fao
amh
guw
eng
oss
dan
sun
rus
fra
mya
sme
kat
hin
hin
hin
ben
eng
gaz
nob
scn
sun
hin
hun
tam
glv
sun
sun
hin
eng
azj
hsb
eng
sun
kir
kat
plt
lao
fra
rus
cat
pol
khk
arb
vls
pes
sun
kan
ang
tel
pan
hin
por
isl
ces
eng
por
gug
sun
rus
ukr
sun
rus
nds
tuk
glv
eng
guw
fra
eng
rus
vls
sun
vec
vie
azj
nds
cat
rus
deu
rus
ltz
amh
arb
khk
pes
eng
nds
guj
hun
csb
guw
lao
bel
eng
eng
sme
bel
fra
lit
vie
arb
ori
ast
tur
khm
hin
ind
eng
hsb
rus
hsb
kat
tel
ell
ces
khk
rus
sun
fra
fra
ces
nob
ell
scn
urd
ang
pes
sun
ltz
urd
arb
deu
kir
cat
lit
por
bel
sun
hsb
rus
rus
eng
krc
nld
eng
hin
eng
lao
sun
guw
diq
afr
deu
bxr
afr
cat
pes
deu
ces
por
eng
khk
kan
sun
vie
ind
nld
guj
eng
rus
mrj
rus
guw
mly
nds
rus
tur
tgk
nob
kan
hun
slv
mal
fri
pes
eng
fra
eng
fur
eng
sun
epo
nso
dzo
sun
pol
rus
sun
hsb
sun
kat
eng
cmn
gla
nds
ben
ell
vie
por
kan
som
fur
bel
sun
eng
tat
guw
guw
deu
ind
fra
eng
ces
pes
urd
khk
ibo
arb
eng
kan
fra
nds
pes
pes
arb
ori
nds
mya
rus
hin
eng
hrv
hsb
mal
ang
por
eng
ben
est
fao
deu
mri
eng
kan
rus
deu
slv
ces
eng
eng
fin
eng
tur
srp
cat
rus
tha
ton
sun
guw
kab
nob
eus
hin
por
zul
deu
khk
quh
als
eng
plt
afr
kir
ukr
eng
lmo
snd
mri
ydd
eng
kan
sun
ell
fur
ydd
lnc
eng
csb
nds
vls
ces
fur
sun
ton
khk
ltz
urd
kan
azj
eng
eng
guw
nld
lad
sun
sun
urd
kir
kmr
mly
glg
sun
zul
pes
ben
nds
sun
lmo
quh
swe
urd
dan
rus
guw
yor
quh
tuk
urd
swe
khm
deu
hat
rus
mlt
udm
eng
kat
sun
lit
por
kaz
hye
tat
tur
gaz
est
rus
wol
rus
sun
urd
guw
deu
cym
hin
kbd
fur
bak
fra
tam
dan
eng
lav
arb
rus
kan
khk
bre
sun
afr
por
eng
hin
eng
pes
eng
wol
lit
eng
cym
eng
rus
src
hsb
glv
eng
vls
fin
bel
fra
fra
urd
nds
kan
por
hin
tet
hrv
tha
hrv
pes
mri
bak
nno
tet
est
bel
sun
hrv
khk
pes
mya
mya
pan
afr
eng
kan
cor
eng
por
pbu
ang
hin
fra
kbd
rus
pes
srp
por
nds
eng
rus
lao
lnc
rus
arb
deu
tgl
fra
cat
kan
eng
lav
fin
nno
pes
urd
rus
deu
eng
rus
sun
sun
khk
sun
rus
por
frp
sun
eng
rus
sun
nds
ces
mlt
arg
gug
eng
lnc
rus
ssw
tur
slv
eng
nds
urd
deu
fra
hun
nds
hrv
eng
sun
eng
fin
eng
urd
mly
hsb
hye
swe
hsb
guw
pol
yor
rus
kbd
sme
ces
rus
eng
ssw
tam
sun
eng
por
urd
srp
nso
pan
pbu
quh
cat
afr
eng
sun
guw
hsb
por
kat
epo
fin
eng
ces
tur
rus
tam
tel
sun
rus
ssw
eng
sun
fra
pol
rus
slk
srp
urd
sun
eng
yor
cat
als
hsb
eng
sun
guw
kmr
rus
eng
pan
guj
por
eng
slv
eng
sun
sme
pes
nav
bel
hin
sun
bxr
lin
tur
eng
ukr
fur
lit
cat
mlt
hrv
eng
fin
rus
bel
heb
fur
bul
est
hat
afr
sun
sun
lit
hin
cat
fra
sna
sun
fra
guw
nso
asm
nno
diq
sun
lmo
tuk
rus
rus
rus
rus
tet
slv
tam
fra
lad
sun
pol
eng
rus
ibo
rus
pbu
slv
rus
sun
slv
guj
hin
sun
pbu
rus
rus
yor
nld
gug
eng
hun
mlt
fra
hrv
eng
tuk
por
eng
eng
por
urd
khk
eng
eng
lug
eng
tat
mkd
eng
kaz
som
pes
kaz
guw
als
eng
fao
deu
eus
dzo
rus
slv
rus
nds
arb
snd
nds
por
sun
guw
nso
hrv
sun
hrv
fin
eng
hin
tha
lit
ukr
kir
kat
est
eng
pes
cym
rus
nds
hin
glv
khk
urd
fri
sun
azj
urd
rus
diq
wol
lit
azj
eng
khk
bel
lit
hin
gla
fri
hye
eng
diq
rus
cor
snd
eng
eng
rus
por
cat
cat
tha
est
cos
tgk
ces
fin
tha
fin
urd
eng
dan
fri
eng
kir
dzo
khk
tuk
fin
kat
deu
eng
pol
kan
als
guw
tha
gle
fra
khk
nav
pes
gle
eng
eng
bel
deu
nds
lav
lao
guw
fra
lav
cmn
sun
cat
tuk
pol
heb
eng
sun
eng
dzo
khk
pol
nds
fri
kan
rus
sun
khk
hin
sun
mri
ces
dzo
heb
ltz
isl
eng
eng
lit
lit
rus
deu
cym
rus
dan
ori
ast
tet
diq
tha
sun
dan
gla
eng
hin
sun
hrv
sun
fri
eng
fao
slk
mkd
arb
sun
fin
rus
sun
rus
pes
sun
sun
dan
pes
eng
cmn
hin
cos
deu
rus
tgk
rus
khk
rus
rus
fin
kan
ltz
kir
tam
nds
hin
swe
tur
mlt
urd
fra
slk
hye
wol
lav
rus
kbd
vie
hye
eng
nso
slv
sun
kmr
eng
eng
als
sun
kbd
lmo
nds
rus
guj
eus
nds
hin
plt
hin
por
rus
tha
arb
hin
tam
eng
hsb
ind
vie
ltz
epo
pcm
eng
pes
fra
sun
ben
hin
eng
fra
eng
pan
hin
pol
sme
eng
eng
guw
fra
sun
guw
hin
pes
tet
fin
nso
guw
hin
dzo
fra
ori
cym
tur
pes
cat
quh
glg
sun
eng
eng
vls
nav
eng
zul
kan
rus
kab
kat
mal
sun
csb
mya
bak
sun
hin
sun
azj
khk
tel
pes
sun
gle
pbu
eng
glv
fra
kan
swe
guw
fra
tha
khk
hin
sun
rus
sna
ces
sun
swe
rus
eng
guw
hil
rus
eng
sot
snd
scn
eng
mri
sun
bel
pes
tur
vie
pbu
kat
lin
eng
eng
hin
lav
sot
sun
por
slv
rus
por
rus
dzo
tel
ang
gla
mri
fin
sun
deu
ell
por
eng
guw
por
fin
nds
glg
dan
swe
fra
sun
fur
eng
pes
sun
plt
sun
rus
fin
hin
ces
tam
fra
rus
nds
cat
sun
por
urd
tgl
pes
fin
eng
fra
sun
isl
deu
hau
arb
eng
eng
khk
kaz
ukr
hun
eng
sun
sun
ces
fra
eng
fra
urd
eng
mal
fri
rus
swe
bel
mkd
deu
deu
guw
azj
eng
khk
eng
nso
slv
rus
eng
kan
arb
isl
fra
pes
kmr
tur
ltz
mkd
sun
ast
sun
als
mri
guw
rus
lit
ydd
eng
fin
src
hin
por
sun
fra
sun
cat
eng
ton
asm
arb
hin
kir
eng
tel
als
sun
rus
sun
bre
slk
sun
slk
guw
eng
eng
nob
ang
swe
deu
pol
pes
diq
hrv
eng
afr
ces
tur
rus
cmn
sme
nds
eng
hye
nds
eng
hin
guw
urd
tha
tgl
eng
hin
fin
guw
rus
urd
rus
lit
ydd
khk
quh
eng
nds
kan
sun
kan
asm
est
fra
nds
urd
vls
lav
eng
gug
khk
eng
asm
eng
rus
fur
sun
kir
tha
bel
asm
mri
kir
zul
eus
kir
srp
eng
guj
mal
dan
fin
kat
lnc
eng
sun
sun
fra
dan
hau
hin
eng
nds
lmo
sun
khk
deu
rus
fra
sun
guw
ces
fao
kat
sun
eng
eng
sun
bcc
tet
mlt
deu
sun
nld
gle
afr
sun
eng
eng
sun
csb
hsb
sun
deu
por
ces
sun
pol
eng
fra
ukr
bul
kan
fra
por
slk
sun
guw
deu
eng
glg
slv
ori
pes
lit
ben
mal
sun
hat
pes
cat
hrv
khk
rus
eng
por
hun
eng
sun
por
pol
eng
sun
tur
nav
eng
fra
eng
slk
pes
isl
ben
urd
hsb
scn
fra
nds
als
sun
pol
pol
lug
srp
ben
est
rus
isl
guw
sun
sun
sun
por
hin
sun
diq
eng
fao
amh
rus
eng
afr
nav
nds
nds
sun
cat
isl
vls
csb
sun
hin
nds
azj
gle
ydd
pes
slk
afr
ces
khk
sun
tet
hrv
hrv
lav
nds
tha
cym
ukr
gla
urd
gsw
sun
khm
swe
bak
eng
cym
slv
lav
tur
ben
kin
rus
tel
lit
eng
por
deu
hin
sun
sun
eng
nds
ben
src
scn
vls
khm
tel
cat
cor
rus
cat
sun
diq
eng
eng
pes
eng
pol
arb
arb
eng
eng
ell
hin
lit
dan
nob
mri
hrv
ltz
eng
eng
mya
fra
sun
eng
kab
mri
afr
dzo
tel
sun
nds
khk
por
fin
rus
rus
eng
mly
rus
asm
sun
gle
sun
gaz
arb
gug
guw
tel
sun
azj
guw
eng
slk
hat
eng
urd
sun
dan
rus
lug
pes
gaz
mya
fur
asm
eng
heb
slv
ukr
khm
hat
ell
tet
azj
mkd
ukr
lav
scn
eus
rus
cmn
bul
azj
eng
gla
rus
hin
sun
ell
fra
sun
rus
guj
lit
eng
pes
swe
pol
bel
eng
hin
scn
eng
ces
hsb
hin
rus
rus
rus
ori
mrj
hin
est
fra
nap
asm
pes
som
nob
ltz
ell
deu
rus
kan
bel
slk
urd
hin
rus
fra
fra
sun
eng
ukr
epo
sun
deu
ces
nav
fur
afr
afr
sun
eng
lug
slv
est
glg
eng
bak
khk
pol
ben
rus
pan
pol
cat
eng
fin
pes
sun
sun
nds
eng
fao
eng
sun
rus
afr
eng
fin
ukr
fin
deu
nds
eng
ces
amh
hun
sun
nno
glg
nld
urd
kir
eng
hrv
rus
dzo
slv
eng
fra
heb
asm
rus
pbu
sna
sot
ben
rus
eng
pbu
nob
sun
vie
cor
gla
eng
eng
slk
sun
hin
glv
glg
azj
sun
bel
hat
ayr
kir
oss
ydd
vec
gaz
fra
nds
dzo
ces
deu
urd
mal
eng
kbd
eng
eng
eng
fin
pol
isl
kan
pes
guw
ces
som
deu
gaz
eng
glg
kir
asm
fra
por
srp
hsb
hin
est
nds
rus
lin
sun
ltz
rus
srp
lav
nds
fin
deu
hin
ben
hrv
arb
hin
kat
azj
fri
asm
nld
afr
sun
eng
glg
lit
sun
vie
csb
ell
eng
slv
kir
deu
kat
glg
glv
gla
ell
sun
ind
sun
fin
eus
rus
sun
lmo
bak
nds
lao
eng
gle
guw
eng
rus
hin
fra
fin
rus
sco
isl
fin
eng
hin
tam
deu
swe
hrv
rus
fur
ukr
khk
nso
ell
pol
sun
mlt
ben
nno
tet
fao
rus
bel
sun
lug
khk
ces
dan
eng
pes
sun
mri
cat
lad
snd
sun
sun
eng
fri
ava
cos
guw
pol
udm
guw
eng
rus
bel
gug
fur
kmr
lit
mya
ces
hin
als
eng
rus
urd
tgl
ukr
lav
mrj
rus
tgk
ang
hin
sun
pes
tur
slv
hin
hin
mkd
nds
por
amh
epo
rus
kan
sun
dan
rus
zul
kir
nso
guw
nds
afr
fra
rus
nds
eng
nob
kat
afr
sun
pol
cat
kan
scn
fra
eng
eng
urd
pol
ben
glv
hau
eng
guw
swe
kat
fra
por
eng
tha
nds
cat
asm
yor
ces
eng
isl
deu
tur
nds
fin
hin
rus
quh
pes
arb
udm
ces
diq
eng
ben
epo
hil
slk
heb
nds
sun
nso
dzo
rus
guw
kir
tur
eng
tur
slk
fra
csb
slv
sun
slk
fra
hrv
nso
pes
dan
slv
rus
arb
heb
pes
mya
sun
bel
eng
eng
nno
sna
kat
ben
eng
deu
hin
nds
wol
fin
swe
afr
sun
dzo
sme
yor
hsb
ton
glg
tgk
eng
deu
tur
mkd
sun
nds
ast
nds
fra
eng
hin
hsb
fra
por
fao
cat
sun
als
oss
guw
sun
lit
ang
kmr
khk
eng
tur
fra
tur
bel
fra
hin
kmr
mri
eng
eng
eng
guw
kir
guw
por
mlt
fri
kir
lit
sme
ukr
ell
dzo
nds
rus
hin
diq
som
eng
kin
fra
dzo
rus
kir
kir
rus
hin
kan
lit
slk
kir
hun
eng
bak
hin
urd
pes
diq
ces
arb
deu
arb
sun
fra
por
vie
sun
kir
fra
cat
pes
eng
ori
urd
fur
rus
glv
fra
sun
eng
nob
rus
fin
tha
rus
ben
fra
dzo
ces
ydd
sun
ukr
asm
sun
por
ben
guw
eng
hin
mri
nds
eng
mkd
dzo
rus
gle
hin
gug
eng
bel
fra
sun
sun
sun
sun
diq
por
rus
ang
lin
pes
ben
rus
rus
eng
rus
sun
dan
deu
fra
ell
fra
ces
bak
eng
sun
isl
asm
lao
sun
eng
arb
swe
wol
sun
tam
khk
arb
eng
tat
dan
rus
sot
mal
fur
sun
eng
hrv
fra
fra
rus
nds
kat
sun
est
nso
guw
fur
urd
eng
epo
eng
sun
guw
gle
eng
guw
udm
fra
lnc
lit
sun
sun
guw
fin
lnc
ton
cat
bak
ast
gsw
eng
deu
eng
kaz
sun
lin
khm
est
ita
tha
tuk
ssw
ori
eng
sun
tur
nds
khk
fra
urd
fra
kaz
afr
ori
gla
tur
por
arb
sun
sun
eng
por
ben
por
sun
gsw
eng
rus
eng
kan
rus
tur
eng
bak
tur
tur
eng
srp
pes
eng
eng
csb
fra
sun
ind
nds
afr
rus
pol
eng
nds
nds
rus
zea
ast
mya
urd
kan
sun
quh
slv
pes
arb
sun
quh
pes
gle
kmr
sun
csb
mkd
fra
pes
rus
scn
eng
eng
vls
eng
eng
bel
sun
vls
eng
deu
afr
fra
sun
khk
kaz
hat
eng
gaz
als
dan
nso
fra
eng
pol
eng
tsn
rus
amh
rus
ang
eng
nso
heb
fra
swe
udm
urd
sun
fao
amh
cat
mya
fra
ces
afr
tur
tur
sun
ita
nob
ukr
fra
eng
swh
nav
ces
sun
scn
mal
hrv
sun
ton
guw
swe
kan
ben
kat
sot
csb
pes
sun
eng
eng
ben
hin
cmn
kir
eng
sot
tam
sun
ben
ydd
rus
arb
pes
ton
hin
rus
guw
rus
glv
deu
kir
pes
mya
fra
fra
hin
eng
epo
urd
pol
fin
arb
slv
lav
pes
hin
eng
eng
sun
kan
fra
eng
khk
arb
kmr
urd
rus
eng
vls
hat
pes
mlt
oss
eng
rus
eng
ltz
hrv
vie
por
ell
eng
nso
eng
sun
lav
rus
rus
kaz
guw
pol
dan
tur
oss
afr
sun
lao
rus
als
fao
isl
kmr
tet
pes
tam
eng
glg
hin
fra
pbu
xho
eng
csb
sun
fra
pol
fra
urd
eng
nds
khk
vie
lav
sun
hin
hsb
sun
guw
sot
fra
guw
guw
oss
rus
zul
glv
khk
vec
ind
mlt
azj
guj
heb
ltz
eng
fri
rus
fin
kin
bul
tur
azj
som
slv
ksh
eng
hrv
por
glv
pol
gug
dan
ydd
eng
sun
sun
fra
eng
sun
rus
sun
rus
wol
nds
urd
sun
hye
khk
est
eng
sun
rus
kir
eng
eng
dan
nno
urd
hat
eng
nso
est
rus
kir
ind
hin
isl
hrv
mlt
srp
vec
eng
eng
nso
nds
kir
tur
kaz
mal
swh
mly
tur
fin
hin
pes
lit
tgk
kin
sun
eng
kir
sun
eng
pes
tur
tur
eng
slv
sun
tha
lao
hsb
hsb
urd
rus
fri
eng
tuk
nav
sun
nno
rus
guw
fra
tur
swe
nso
wol
tur
sun
est
kaz
nav
nds
pes
urd
lit
eng
sun
ton
eng
eng
mya
mri
tgl
tur
guw
rus
est
fur
bak
ben
hye
fra
hin
hrv
sun
afr
fin
rus
rus
fra
cat
rus
guw
rus
slv
cor
swe
bel
ton
tur
hrv
sun
eng
khm
ben
csb
eng
sun
sun
eng
bel
sun
epo
tat
eng
kan
eng
hin
fin
sun
sun
por
eng
kan
sun
lnc
khk
fri
snd
ces
eng
epo
rus
tur
ces
nld
sun
rus
sun
som
hye
sun
diq
pan
gle
nds
quh
hin
sun
khm
nno
gle
eng
kat
hrv
arb
pan
khk
kir
hun
kin
hin
cym
tam
pes
eng
mlt
epo
kir
cym
pes
eng
fra
guw
sun
urd
eng
pol
vls
gaz
fra
nds
eng
wol
eng
azj
sun
tur
eng
guw
sun
eng
rus
bel
cat
sun
guw
ton
sun
hrv
mrj
fra
eng
bel
nds
arb
arb
fin
gaz
fur
rus
ori
hsb
hrv
deu
rus
ces
sun
dan
ind
eus
mal
rus
hin
sme
bel
lav
afr
hin
isl
guw
cym
fra
tha
som
gla
rus
sun
pol
deu
sme
eng
fra
glg
ces
eng
sun
est
dan
slv
fin
sun
nds
eng
kmr
lad
sun
lad
urd
lad
nav
rus
eng
rus
eng
fra
sun
bre
lit
bre
rus
kaz
tuk
tha
kan
kat
deu
udm
sun
gaz
eng
rus
kin
tgk
ukr
fra
nds
por
slk
azj
swh
ces
ltz
eng
eng
eng
sun
sun
rus
scn
sme
slk
hat
deu
fra
tam
hin
sun
eng
rus
wol
rus
rus
eng
pes
deu
amh
hrv
hsb
hsb
ltz
ben
nso
rus
guw
fra
nno
ind
deu
frp
krc
rus
tam
amh
guw
nds
sun
guw
hau
hrv
vie
ces
gle
cym
kan
sun
nds
sun
cat
zea
bul
nno
eng
pol
por
snd
sun
khk
sun
guj
sun
eng
dzo
nds
sun
sun
hin
nds
arb
sun
kan
fra
hin
hin
urd
lit
pes
slk
cat
tur
dzo
sun
azj
eng
vie
ces
sun
rus
kat
tha
eng
ukr
rus
kir
vie
nds
tat
fra
deu
sun
eng
por
slk
snd
eng
slv
sun
isl
fur
arb
hin
deu
sun
hin
bel
tat
rus
nno
eng
oss
gaz
hin
lav
ind
lav
epo
src
gla
dan
eng
sun
eus
guw
ben
sun
rus
sun
hin
epo
kan
lms
swh
guw
cat
nav
bre
sun
rus
slk
eng
fra
pes
guw
eng
ori
ukr
rus
est
lit
ssw
nso
eng
guw
rus
est
sun
hin
sun
tam
hye
csb
cor
eng
lin
eng
eng
rus
urd
afr
eng
eng
rus
sun
ces
mya
lad
hin
tam
sun
mal
kir
sun
rus
sun
bel
hin
sun
arb
eng
ces
ang
sun
mlt
lad
epo
sun
isl
pes
hin
nds
nno
khk
eng
eng
eng
eng
lnc
guw
guw
guj
lao
tur
kbd
sun
khk
sun
tel
glv
bak
tam
fin
nav
sun
mal
snd
gla
nso
nds
khk
eng
cat
fin
gle
rus
rus
urd
sun
deu
gla
urd
guw
pes
hin
eng
glg
cat
fur
por
mly
guw
ell
ces
hsb
fao
eng
rus
afr
ces
tam
nob
hrv
fra
hin
eng
scn
als
eng
eng
tgk
arb
pol
hin
ces
lit
quh
fra
urd
afr
eng
kaz
sun
hrv
tur
bel
guw
deu
eng
urd
tur
fra
fra
tgk
deu
hsb
swe
pes
rus
swh
eng
swe
sun
hrv
urd
eng
fur
glg
ang
lit
eng
eus
mya
mkd
nso
guw
tgl
lav
urd
sun
eng
por
rus
sun
sun
bak
nob
rus
pes
urd
hin
guw
pes
pes
afr
deu
lao
sun
rus
sun
kat
guw
dan
sun
hrv
rus
lav
guw
tur
ydd
rus
guw
nld
mal
bul
fra
nav
pes
udm
khk
fra
hin
eng
kir
slv
tgk
hin
sun
fin
guw
hin
sun
rus
guw
sun
eng
pes
sot
bel
eng
eng
pes
mri
sun
dan
rus
udm
kaz
kir
als
tuk
kir
dan
sun
ben
arb
por
eng
sun
yor
ukr
kir
deu
arb
sun
guw
rus
eng
rus
nso
sun
khk
heb
sun
tha
eng
nds
glg
deu
bel
sun
ori
glg
pan
hin
deu
rus
eng
eng
sun
hin
hin
guw
sun
ydd
amh
isl
khk
ind
pes
snd
eng
ces
hat
urd
swh
nav
fra
eng
nld
diq
rus
afr
fra
guj
pes
als
cym
arb
ydd
kaz
tat
tur
ces
hat
rus
eng
tur
sun
khk
cmn
hin
eng
fra
sun
eng
asm
wol
fri
rus
sun
hin
hye
sun
nav
urd
deu
sun
rus
eng
tuk
sun
heb
tet
eng
sun
mal
guw
ori
eng
pan
swe
guw
bak
nso
ben
guw
sun
vie
som
lms
azj
eng
eng
gla
als
isl
fao
csb
guw
swe
mal
fur
lit
fao
fri
sun
tat
fra
sun
cor
tuk
ben
urd
nds
eng
cat
dan
dan
isl
rus
guw
pes
als
swh
slk
tam
epo
eng
hye
sun
deu
eng
heb
heb
pes
eng
swh
fra
guw
kat
kbd
eng
swe
pes
slv
heb
sun
lav
csb
sun
sun
sun
kir
khk
ukr
tet
sun
hin
sun
khm
sun
ces
khk
cym
pes
guj
fra
por
rus
urd
eng
sun
eng
nds
guw
eng
swe
rus
glv
lav
ast
pbu
snd
kir
pbu
sun
fra
fra
guw
nds
rus
als
tha
rus
swe
eng
nob
tat
lao
pes
slk
tur
kat
hin
khk
tgk
kat
amh
guw
khk
eus
sun
sun
azj
xho
sun
kan
kat
eng
gsw
arb
mal
eng
urd
bre
gug
eng
sun
sun
eng
epo
azj
kir
nav
eng
nob
bel
ind
ukr
gug
urd
eng
nso
hin
ydd
sun
sun
fra
fra
tgl
epo
eng
ukr
khk
urd
mkd
lad
fur
pol
lit
rus
ces
hin
por
eng
bel
arb
ita
urd
oss
guw
nno
ton
rus
pol
lit
hat
rus
rus
lad
deu
oss
srp
tsn
eng
sun
kmr
pol
ben
sun
dan
urd
vls
fra
sun
hin
slv
bak
nds
plt
pes
ori
lao
eng
por
hye
eng
pan
glg
fra
bre
afr
rus
srp
ton
eng
srp
sun
ell
eng
eng
ita
hin
fra
nds
pes
swe
lnc
kmr
arb
eng
eng
nds
sun
sun
kan
azj
sun
hat
urd
sun
csb
rus
fra
hsb
rus
bel
fra
pes
eng
cor
als
eng
eng
nob
gaz
scn
rus
arb
rus
mlt
sun
nds
sun
kan
roh
ces
hin
ces
isl
lav
eng
eng
ben
eng
mri
ind
tur
hrv
sun
rus
khm
tha
rus
hat
sot
eng
hin
sun
sna
rus
sun
ltz
nds
ukr
sun
eng
eng
eng
kaz
pbu
khk
ori
mal
urd
kat
eng
rus
pes
gaz
guw
arb
fri
lav
sun
fra
dan
srp
rus
eng
lit
eng
tur
nds
kan
eng
eng
eng
som
rus
sun
eng
eng
sun
khk
bel
ang
hin
eng
guw
vec
srp
quh
csb
hin
khk
fra
vie
hin
fri
ben
est
eng
vls
rus
eng
hat
arb
sun
sun
slk
hin
hin
arb
srp
als
fra
ben
rus
rus
sun
azj
mlt
afr
sun
hrv
lit
eng
sot
sot
sun
nds
sun
nno
fin
deu
swe
pan
rus
nld
deu
isl
tgk
hin
gle
kir
guw
lit
arb
eng
eng
glg
eng
arb
deu
pes
rus
lav
fra
fra
sun
ukr
tur
sun
bak
sun
gla
swe
guw
sun
kir
slv
cat
por
cat
bel
por
nds
amh
cat
sun
kaz
eng
deu
fra
ces
wol
hrv
nds
lnc
hin
afr
guw
por
als
sun
lav
afr
nav
rus
sun
deu
sme
nob
pan
sun
mly
sun
kmr
pes
hin
arb
eng
sun
hun
eng
nds
rus
tel
kat
est
azj
sun
rus
fra
afr
rus
quh
gle
sun
gle
rus
hin
nld
quh
pol
cat
tet
ind
hin
deu
kat
snd
sun
nds
kaz
sun
rus
eng
epo
kan
ltz
eng
ces
kat
por
sun
sot
tet
fri
srp
dan
fao
fra
ces
sun
ukr
udm
cat
slk
quh
hye
sun
rus
eng
sun
eng
ben
kan
bel
eus
eng
slk
sun
pan
hun
bel
nob
bel
eng
bul
amh
mly
est
eng
glg
rus
hin
kbd
hin
kat
kat
est
guw
eng
hrv
tel
swe
sun
lit
eng
sun
kat
por
nav
rus
lug
lmo
dzo
eng
nav
sun
rus
eng
est
sun
som
kaz
khk
khk
sun
eng
eng
deu
ben
lav
afr
rus
mri
ltz
eng
cym
heb
eng
eng
nob
sun
hrv
eng
nob
sun
bel
tgk
lit
slv
eng
eng
tha
kan
kmr
glg
eng
dzo
fri
ori
sun
por
sun
sun
por
azj
sot
deu
rus
ben
sun
eng
als
gle
por
eng
gug
eng
hsb
sun
rus
als
eng
eng
hin
csb
guw
eng
hin
sun
eng
hun
kaz
sun
lad
eng
frp
quh
ces
csb
est
heb
sme
src
pes
afr
bre
sun
rus
swh
eng
hye
ton
sot
fra
cat
pes
eng
sun
asm
tgk
sun
hat
guw
kan
eng
sun
por
eng
sun
eng
rus
mya
eng
asm
ast
afr
nds
guw
eng
tel
tha
guw
nds
sun
slv
kir
hsb
eng
guw
guw
eng
mkd
eng
eng
sun
hrv
tuk
fur
eng
arb
guw
por
src
hin
fin
lav
por
arb
rus
sun
snd
isl
por
fur
ces
fra
guj
sme
tur
pes
guw
kat
pol
guw
sun
rus
pes
rus
eng
eng
eng
bak
swe
nds
snd
ita
guw
eng
hin
por
eng
guw
eng
pbu
sun
dzo
sun
nav
fra
oss
fra
lin
kmr
ces
kir
nds
sun
guw
fri
sun
lit
kan
nds
fra
arb
eng
guw
afr
afr
eng
rus
kat
hye
mkd
sun
sun
sun
lit
hat
nav
swe
pes
tur
fao
urd
fri
fra
hye
scn
heb
vls
hin
khk
sun
eng
cat
eng
bre
eng
fra
fra
eng
fur
cat
tam
eng
lao
kaz
afr
ben
nld
pol
isl
epo
pes
arb
ukr
kan
rus
eng
ukr
guw
mri
eng
epo
eng
eng
hin
rus
ang
eng
khk
ukr
rus
als
lug
eng
est
fra
lat
pes
rus
khk
heb
kir
som
mkd
fra
nds
eng
gla
guw
rus
mlt
eng
hin
hun
hat
eng
rus
nds
fra
srp
rus
ang
eng
gle
hsb
rus
eng
guw
est
sun
hrv
hrv
eng
src
eng
hat
nso
roh
nds
eus
scn
kbd
yor
ang
dan
nob
quh
deu
kbd
eng
swe
guj
sun
eng
eng
lao
khk
tgk
sun
fra
srp
mlt
heb
fin
hin
scn
sun
eng
pol
fra
pol
ind
guj
nds
kan
bak
hin
eng
eng
mal
ltz
hin
rus
dzo
eng
sun
rus
srp
fra
urd
kaz
sun
urd
ces
hin
sun
sun
ydd
sun
eng
eng
sun
nds
fin
ukr
deu
eng
sun
dan
eng
sun
arb
lin
sun
swe
hin
eng
hun
hin
eng
tur
hin
cat
eng
fra
eng
epo
pes
epo
por
sot
eng
lnc
tur
sun
guj
sun
deu
lav
fra
mkd
eng
eng
csb
por
sun
afr
swe
bel
lav
glg
cym
hin
kbd
ell
dan
est
fri
arb
nds
cat
rus
eng
ltz
khm
afr
tur
sun
ang
guw
bel
hye
rus
sun
eng
khk
vie
est
deu
fri
bak
mlt
oss
hin
hin
hin
sun
fri
eus
pes
tat
sun
hrv
cym
sun
hin
fri
hrv
rus
lmo
eng
cat
rus
sun
kan
mlt
eng
tel
eng
fra
guw
sun
ton
hin
hsb
pes
asm
arb
lad
eng
fra
eng
ita
deu
hin
deu
plt
bel
arb
tur
eus
mri
ton
sun
fra
eng
ukr
fra
rus
hin
cor
guw
kan
ell
zul
rus
dzo
som
eng
asm
isl
rus
asm
swe
eng
heb
por
fra
eng
amh
deu
deu
por
sun
lav
lit
fra
afr
fra
lug
ces
hin
afr
khk
eng
amh
mkd
eng
bxr
eng
fra
rus
deu
snd
nap
est
afr
nld
urd
sun
fra
eng
eng
nds
swe
eng
por
fra
por
sun
tgk
fri
nob
cos
ben
nld
guw
csb
eng
sme
bak
eng
rus
hin
quh
pol
eng
bak
gug
fur
sun
lav
tam
slk
sun
sna
eng
ukr
urd
snd
tet
eng
sun
fra
sun
kir
sun
hrv
por
rus
dan
pes
eng
sun
hin
fra
sun
pol
ast
guw
sun
por
mly
hin
por
rus
guw
tur
wol
sun
cat
cat
eng
eng
dan
hat
pes
pol
eng
rus
nno
als
nld
tha
eng
glg
quh
eng
nds
plt
hrv
guw
som
ori
fin
por
guw
ang
rus
gug
pes
ton
sun
kir
swh
eng
lnc
eng
ton
nob
eng
sun
eng
nav
hin
sun
nob
bel
arb
som
urd
asm
pes
sun
pbu
eng
cat
cat
frp
sun
gaz
sun
por
fra
por
eng
hin
khk
slk
hin
srp
nld
tur
pan
mri
kmr
ell
tgk
gaz
sun
khk
gla
por
ast
tel
nso
lao
ydd
sun
rus
snd
fra
src
hrv
ces
guw
eng
gsc
rus
dan
por
kat
hrv
dan
kan
eng
eng
glv
mya
rus
eng
nds
swh
mkd
afr
sun
sun
cat
deu
eng
hun
fra
guj
amh
por
kan
eng
bre
xho
kat
ell
por
sun
gle
pes
khk
fin
sun
tel
mkd
bak
sun
deu
glg
hin
eng
guw
rus
tet
kan
tsn
sun
sun
lao
vls
udm
nno
eng
ben
fin
eng
quh
fra
ces
tel
heb
fao
gle
eng
eng
rus
tel
nds
hin
tet
ukr
eng
kan
scn
afr
eng
tgk
eng
rus
dan
tgk
ydd
lit
eng
sun
ukr
deu
pes
fin
rus
pes
hat
heb
lug
ces
hin
hrv
vec
asm
eng
eng
ces
sna
eng
hin
nso
sun
fao
kmr
xho
deu
sun
glg
deu
hin
sun
sun
por
bxr
kaz
por
arb
khk
hsb
urd
eng
sun
sun
deu
hin
kaz
tel
kaz
eng
udm
eng
rus
por
por
sun
hrv
pbu
eng
hrv
snd
kir
tha
cat
pbu
hun
dan
tel
hin
isl
dan
mri
arb
eng
frp
eng
eng
pes
eng
slv
hin
fra
lav
som
hrv
sun
plt
arb
guw
deu
pes
ydd
nds
pan
sun
vls
lav
sun
sun
glg
eng
sun
cat
hin
eng
eng
sun
mal
kat
hun
bel
hrv
hat
eng
eng
arb
eng
fra
sun
hin
bre
est
urd
azj
hin
kat
hin
sun
sun
kmr
est
eng
hsb
rus
hin
nds
vls
ces
por
kan
urd
hin
eng
hin
eng
fur
sun
slv
tet
ell
diq
sun
tuk
tel
guw
eng
eus
sun
rus
fra
por
guj
rus
eng
eng
frp
gle
sun
rus
hsb
fra
fin
nds
kan
ast
tet
mal
tel
eng
pam
sun
ast
sun
nno
fin
deu
hin
eng
kan
mya
ita
ces
eng
sun
ukr
eng
pes
guw
eng
mlt
rus
hin
lnc
hin
sun
khm
fra
eng
ben
mya
nno
pan
rus
urd
eng
eng
eng
eng
sun
rus
eng
sun
tha
cym
urd
eng
guw
urd
guw
isl
fin
urd
eng
deu
eng
kbd
rus
eus
dzo
khk
kmr
ind
nds
nds
deu
fri
nds
eng
eng
hin
eng
eng
hsb
guw
csb
sun
sun
eng
sun
sme
srp
hau
slv
eng
tzm
dzo
nds
por
sun
tgk
fra
rus
sun
guw
hrv
afr
est
eng
mrj
tur
pbu
sun
sun
slv
hsb
urd
hin
sun
plt
por
sun
sun
cat
vie
bre
fra
kaz
slv
csb
guw
lmo
fur
eng
gug
urd
swe
ces
hin
fra
eng
eng
nds
nno
eng
ces
hin
por
nob
por
som
sun
pes
als
ces
pol
pol
asm
sun
rus
ces
rus
sun
lit
sun
tgk
quh
rus
nds
eng
cat
asm
tur
mya
deu
azj
pes
fur
tat
sun
cym
afr
arg
eng
tsn
ltz
eng
eng
eng
tgk
sun
sun
guw
por
khk
diq
lin
eng
asm
nso
ydd
fra
fri
tha
guw
fao
csb
sun
ang
eng
swe
eng
guj
sun
hrv
hin
lav
rus
nld
srp
pes
ast
sun
eng
sun
tur
fin
rus
tha
est
fri
eng
rus
ang
eng
sun
pol
sun
rus
urd
deu
kan
yor
kir
deu
eng
mri
khm
glv
eng
kan
dan
vec
por
cym
eng
sun
nds
guj
eng
rus
pbu
dzo
eng
sun
slv
eng
scn
glg
lav
eng
sun
gle
eng
lao
fin
deu
por
asm
hin
rus
kan
bre
rus
fra
bel
arb
guw
eng
ydd
arb
sun
rus
deu
mkd
cat
eng
hat
tet
hin
pes
eng
sun
eng
fao
kir
por
hin
cmn
hsb
sun
tur
eng
rus
ces
kmr
quh
eng
lav
lin
ukr
slv
amh
glv
eng
lao
fao
eng
fra
nno
sun
bak
slk
eng
gla
vls
eng
por
src
ukr
eng
sun
tgl
nso
lmo
guw
pol
eng
swe
sun
cat
nds
eng
lit
slv
sun
nap
eng
amh
eng
nds
pol
eng
sun
bel
ces
ydd
por
eng
eng
sun
eng
eng
cat
fin
eng
eng
dzo
sun
glv
mkd
eng
eng
est
gaz
hin
hin
guj
dzo
ind
por
gle
tat
hun
hsb
snd
pbu
azj
mkd
pes
pes
nld
kan
pan
bel
hin
slk
lao
hin
eng
sun
sun
fin
hin
pes
pes
rus
tel
sun
pes
als
gle
bel
mya
eng
tet
swe
hin
gaz
fao
nds
rus
pes
guw
quh
tur
deu
est
urd
nav
kbd
eng
rus
hsb
snd
swh
arb
hin
eng
scn
bre
hin
fra
lao
hin
epo
eng
eng
ind
tgl
ces
khk
cat
hin
tsn
por
vec
sun
nds
arb
eng
bre
glg
guw
deu
dan
sun
fra
lit
nds
tsn
nob
lav
cat
lad
hin
ell
tur
sun
ces
pes
hrv
eng
ces
hin
fin
kat
sun
pes
rus
gaz
hin
plt
swe
diq
bul
nds
pes
azj
tgk
eng
ast
eng
tha
kan
sun
ben
arb
lnc
sun
som
rus
lao
fra
kat
dan
eng
pes
rus
eng
eus
lit
swe
sme
kat
deu
rus
eng
kbd
azj
khk
kir
eng
eus
eng
cym
est
rus
por
rus
lug
sna
fra
eng
fra
mlt
sun
tuk
rus
guw
tur
fra
scn
sun
tur
sun
urd
dan
epo
srp
rus
eng
isl
hin
bxr
som
eng
lav
frp
urd
fra
khk
guw
mri
eng
mly
ton
eng
cat
rus
nso
pes
eng
cym
pes
udm
bul
ben
sun
rus
oss
swe
hsb
sun
sme
swh
tur
nso
eng
sun
swe
nds
tur
azj
ell
urd
bel
eng
hin
kaz
dan
tam
eng
ell
rus
lmo
hun
sun
eng
bel
tat
deu
ibo
sun
cym
lao
fri
sun
pbu
som
gla
cat
urd
mkd
eng
slk
guw
sun
afr
swe
swh
hin
ast
eng
ori
glg
eng
guj
rus
gla
eus
rus
eng
tat
fur
hrv
som
swe
mlt
sun
hin
cor
nds
sun
eng
pan
sna
pol
rus
slv
eng
ind
pbu
bul
nds
nds
eng
ayr
khm
eng
khk
pol
sme
sun
sun
arb
bxr
tur
sun
knc
eng
hin
ces
eng
ben
rus
est
dan
lmo
cor
deu
sot
por
sun
ben
fra
frp
sun
sun
dan
afr
lit
oss
eng
rus
slv
eng
fra
hin
fra
rus
fra
mkd
deu
nds
afr
cym
eng
pol
sun
sun
hin
eng
nso
oss
sun
sun
arg
lit
plt
udm
guj
hin
sun
swh
fur
fra
lav
slv
tgk
hin
deu
csb
kir
eng
pbu
sun
slk
eng
guw
arb
hsb
nds
snd
fao
sun
hin
por
swe
ces
rus
eng
tuk
eng
urd
sun
eng
fra
eng
cat
sun
hin
hil
cat
eng
dan
slv
quh
tur
sun
scn
mkd
isl
arb
sun
eng
est
slk
kan
eng
bak
pbb
srp
eng
dan
ces
arb
eng
mal
swe
mkd
sun
khm
eng
sun
fur
fra
eng
eng
lit
epo
lug
azj
epo
kat
lav
sun
lmo
fra
sun
hun
sme
fra
sun
sna
khk
sun
swe
eng
pol
nds
lit
khk
nds
afr
hin
glv
eng
tur
hin
rus
eng
fra
eng
azj
nds
mly
eng
sun
asm
tur
ben
fur
eng
cat
sun
hrv
rus
pol
eng
est
diq
pan
eng
hat
ben
mly
gaz
vls
fra
kir
epo
fra
snd
ell
hin
fur
slk
sun
rus
eng
dzo
frp
por
eng
tel
kan
glg
mly
fra
por
nso
tur
tha
eng
mly
eng
est
tgl
nds
deu
sun
lit
lav
teo
fra
guw
fra
dzo
ces
azj
kan
tur
tur
ces
isl
guw
eng
hat
afr
hun
mri
dan
eng
ast
diq
fin
sun
cos
guj
por
src
sun
lao
swh
deu
lao
guw
eng
scn
tgk
diq
hin
deu
swe
ydd
guw
guw
sun
hrv
kir
gle
lus
tur
epo
eng
nds
bel
nds
pol
rus
swe
srp
kir
guw
hil
eng
deu
kan
eng
ces
als
hat
hrv
deu
tha
sun
udm
por
nav
sun
por
nds
fra
sun
ydd
udm
lav
sun
hsb
kbd
cym
pes
por
rus
pes
fra
ori
rus
cor
eng
sun
sun
mri
sun
dan
deu
kir
vls
khk
slk
deu
bel
lav
tat
kaz
rus
gug
mri
lav
amh
vie
ces
kir
deu
eng
fra
lmo
gle
sot
rus
ces
vec
kan
cat
sun
eng
snd
hsb
eng
lit
eng
tur
ton
ben
eng
slv
pes
slv
epo
ukr
arb
lmo
src
cat
sun
kat
slv
sun
hin
fra
pol
tam
khk
rus
sun
deu
mri
tur
eng
pan
pol
nld
sun
eng
urd
guw
nap
sun
arb
fra
bel
hin
bul
eng
urd
sun
kir
tha
slk
sun
ukr
tur
sun
lit
nld
glv
eng
nso
tel
isl
lnc
guw
nds
fra
fur
lao
rus
lnc
swh
deu
eng
vls
eng
pes
sun
ton
kaz
hin
srp
eng
eng
kan
kbd
ang
tuk
sun
lit
swe
tat
arb
afr
cat
sun
ces
khk
eng
csb
fra
urd
tha
hat
eng
nds
guw
urd
ydd
pol
bel
hin
rus
slv
rus
dan
eng
oss
pes
eng
guw
eng
eng
mfe
frp
kan
urd
rus
tur
tam
eng
swe
dan
mlt
eng
gug
por
por
oss
sun
eng
bak
rus
nob
arb
sun
sun
tat
tur
guw
guw
hsb
nav
fra
rus
tur
gug
por
dan
pol
lao
pbu
por
rus
ssw
khk
nso
deu
hsb
guj
guw
hin
fra
eng
cym
pes
eng
kir
eng
asm
bul
eng
cym
som
eng
fra
ori
por
eng
glg
eng
lmo
kan
amh
deu
epo
por
pan
hin
hin
hin
diq
hin
kab
guw
oss
tel
kat
kmr
hye
guw
khm
tur
afr
eng
sun
arb
fra
sun
slv
ben
kat
sun
khk
sun
tel
kan
hsb
eng
tam
ltz
plt
mly
sun
hin
fao
eng
glg
guw
eng
khk
tat
csb
epo
dzo
sun
hin
asm
eng
sun
fri
slk
est
gle
vie
nds
khk
sun
pol
sun
fra
pes
lao
eng
hin
khk
hun
som
eng
sun
lit
kbd
vls
khk
sun
fra
fin
urd
nso
nld
nds
kan
eng
hin
khk
eng
vec
pes
afr
isl
deu
lit
fra
eng
khm
tur
deu
cat
cat
bel
ukr
oss
khk
afr
eng
sna
slv
frp
hrv
sun
rus
tet
pol
swh
nav
vls
guw
fur
khk
kir
lin
pbu
sun
deu
glg
eng
ast
rus
deu
rus
sun
hin
sun
sun
nds
cat
oss
eng
plt
rus
sun
ces
bak
sme
kan
gla
vie
nav
wol
swe
eng
hye
deu
mlt
pes
por
hat
oss
rus
slk
scn
sun
fra
mrj
est
ukr
tel
pes
fra
ast
eng
rus
plt
afr
cat
als
sun
ces
eng
lav
mlt
eng
bre
sna
eng
guj
fao
fur
sun
sun
kir
nds
nno
lav
oss
deu
glg
rus
sun
sun
gla
fra
hin
lin
tur
eng
mri
ces
ces
hrv
oss
khk
tam
eng
urd
guw
eng
hin
sme
eng
lav
nds
srp
slk
lit
asm
ben
tur
vie
tur
pes
ton
eng
ang
sun
sun
ast
rus
tam
rus
eng
kir
hun
hin
bak
eng
ces
sun
sun
cor
rus
arb
ltz
eng
guw
fri
kbd
kir
frp
hin
vie
deu
hin
sun
rus
nds
bre
eng
sun
ces
swe
tam
diq
eng
khk
khk
bel
fra
pan
kmr
guw
sun
tam
eng
lao
sun
vls
guj
ind
eng
hin
hin
sun
eng
mkd
asm
tel
eng
nds
arb
sun
lnc
kmr
sun
lad
tur
dan
mkd
urd
sun
sun
ben
fra
swe
pol
eng
por
urd
hrv
eng
por
lad
nds
eng
gug
snd
eng
pes
ind
eng
khk
deu
dan
eng
bak
eng
guw
eng
sun
mal
sun
rus
sot
ben
eng
guw
glv
nds
pes
fri
slk
lav
tur
sun
nno
tam
arg
bel
guw
sun
nso
hsb
kmr
lmo
rus
pes
ori
mal
sun
rus
mya
arb
eng
eng
eng
lnc
eng
lit
fin
sun
ita
fra
guw
tur
ces
arb
kat
bel
eng
hin
scn
eng
kir
hin
sun
ces
mlt
dzo
fra
nav
rus
eng
sme
sun
eng
sun
wol
eng
sun
mkd
sun
tuk
hat
sun
deu
urd
rus
sun
lao
eng
hsb
eng
hye
nob
sun
fra
eng
nds
sun
mal
eng
cym
ukr
sun
eng
diq
gug
guj
eng
sun
rus
sun
sun
por
glg
yor
fao
guw
guw
kir
pes
bak
hin
sun
hau
fra
sun
sun
nob
swe
swe
por
slk
urd
eng
azj
swh
mya
por
hin
ces
guw
tgl
rus
eng
eng
mya
sun
cat
guj
kat
eng
est
nds
lit
pol
rus
deu
swe
tuk
tgl
som
por
als
srp
swe
guw
hin
swe
cor
khk
hin
sun
eng
sun
fur
sun
eng
pbu
eng
amh
rus
ces
sun
vie
afr
tha
khk
fin
ang
tha
mri
rus
ukr
eng
eng
vec
ben
guw
rus
dan
eng
eng
por
fra
por
rus
fra
ydd
eng
ton
tur
slv
diq
nds
sun
mlt
sun
vie
som
als
mya
swe
hin
sun
guw
xho
fin
glv
rus
hin
rus
sun
eng
ben
urd
eng
rus
sun
kaz
kir
deu
tur
lav
pan
lao
tgl
nob
pes
sot
sun
eng
slk
swh
tha
hin
sun
oss
kmr
kan
arb
por
eng
nob
pan
por
sun
eng
afr
scn
eng
ilo
eng
cat
sun
kan
vec
hin
nav
plt
fao
kan
glg
fra
mya
slk
rus
som
fin
hin
afr
kat
nds
hin
wol
slv
fra
eng
tur
por
sun
diq
azj
hin
kan
csb
pol
hin
sun
fin
rus
pes
dzo
sun
guj
sun
hin
deu
rus
eng
lit
tha
pcm
tam
rus
isl
rus
bel
hin
guw
ces
dan
sun
ell
tha
eng
sun
eng
eng
nso
nds
kat
slk
amh
bel
heb
hrv
ces
eng
gaz
sun
fur
eng
deu
hsb
nds
eng
cor
rus
hin
rus
rus
guw
pes
ydd
eng
eng
nld
nds
tet
tha
lit
eng
tur
fra
kbd
nno
nld
fra
pes
kan
tur
por
eng
hin
lit
eus
sun
hin
lav
afr
hsb
sun
diq
hin
hin
sun
urd
epo
sun
rus
tgk
cat
hau
heb
rus
afr
cat
kbd
guw
ces
eng
nds
deu
tha
urd
cos
cat
hin
rus
hin
eng
khk
ell
rus
guw
por
afr
eng
por
tur
arb
urd
yor
srp
ang
eng
fin
sme
scn
nds
kat
dan
tgk
fao
est
lit
eng
sun
eng
glg
arb
pes
amh
deu
hin
tel
mal
kan
rus
ang
eng
eng
pbu
fao
ces
nld
hrv
nno
rus
lav
nob
sun
hin
glv
azj
rus
lin
guj
eng
por
afr
ind
tgk
sun
kir
gaz
afr
por
hin
lit
cat
ukr
sun
hrv
sun
sun
khk
kbd
hin
kir
sun
cat
pes
eng
sun
eng
rus
sun
fra
bak
nav
tat
rus
fin
guw
kan
deu
nds
hin
cat
ukr
rus
lug
sun
pol
srm
por
kir
eng
nso
khk
fra
khk
eng
lao
bel
est
mlt
arb
dzo
deu
bak
eng
nav
eng
sun
pol
kan
lug
rus
deu
por
hin
tel
nso
eng
hin
gle
khk
src
guw
fra
asm
kir
guw
ben
por
scn
sot
hat
ast
hin
ukr
mal
khm
lnc
fra
haw
ukr
kan
rus
tuk
swe
lit
rus
ben
kmr
hin
sun
guw
afr
eng
dan
hin
pes
guw
sme
ydd
sme
sun
tat
fin
snd
gsc
kir
als
pes
guw
rus
tur
afr
sun
glv
hin
ell
eng
rus
fra
sun
eng
eng
fra
eng
sun
vie
sun
guw
glg
tha
ben
guw
slk
afr
pes
ast
srp
tur
por
eng
pol
ton
ell
lit
tur
lld
bre
pes
eng
kaz
nds
arb
sun
tel
kan
ben
pes
eng
heb
nds
cym
lug
sun
eng
fao
afr
afr
rus
arb
rus
pes
gle
arb
arb
sun
lit
mkd
eng
mly
por
eng
kir
sun
nds
ces
tuk
amh
fra
sun
nds
ita
tgk
sun
eng
sun
dan
nds
ukr
guw
dan
nds
tat
kaz
sun
rus
ces
fra
lao
eng
eng
sun
pes
tsn
ben
nds
por
eng
sun
eng
sun
eng
tur
hrv
nds
rus
sun
nds
rus
nds
tha
cat
hat
ton
rus
srp
pes
pes
sun
sun
guw
sun
asm
bel
pol
nld
nav
fra
asm
kat
ast
eng
glg
fin
rus
tgk
als
fra
sun
hsb
sun
gle
hin
rus
dzo
pan
afr
amh
fra
sun
lao
khk
nav
mlt
hun
nds
sun
fra
mkd
eng
swh
ibo
rus
azj
urd
lav
tet
glg
isl
por
eus
als
lav
hin
sun
pbu
hsb
kan
fra
cat
deu
arb
tam
fra
lav
eng
rus
urd
epo
rus
ayr
hye
hsb
lao
sun
eng
est
fra
ukr
eng
eng
eng
est
tet
hat
guw
guj
ces
lao
sun
pbu
sun
cat
ori
eng
hin
eng
arb
kir
tat
azj
eng
nds
afr
als
rus
kat
rus
ell
eng
ang
swe
gla
hin
glg
ukr
arb
fra
fao
dan
fra
cat
hin
deu
sun
rus
sun
eng
sun
arb
som
deu
pes
tur
por
pes
srp
eng
lit
hau
sun
por
ell
nds
sun
por
cor
kmr
swe
eng
dan
eng
cor
fao
kan
csb
por
hin
eng
sun
deu
lit
frp
sun
rus
sun
ind
por
rus
glg
eng
glg
fra
deu
nds
tur
ayr
ang
tha
sun
fin
rus
eng
heb
sun
sun
tam
tha
kir
sun
mri
khk
glg
vie
deu
urd
hin
afr
fra
gug
srp
srp
isl
urd
deu
ori
amh
lit
sun
ukr
fin
hat
urd
rus
eng
est
pes
vec
ukr
fra
ydd
est
ell
mri
arb
bre
afr
fao
rus
rus
tgk
bul
lin
eng
eng
snd
glg
frp
mly
ces
eng
rus
sun
nds
sun
slk
ces
kir
eng
glg
eng
fao
ben
eng
kat
dan
pes
snd
vie
eng
hye
eng
lao
eng
deu
eng
pes
zea
pol
sun
pes
ind
eng
mya
rus
pes
sun
pes
isl
eng
sun
eng
ukr
sun
tur
eng
hsb
fra
urd
urd
sun
slk
rus
sun
ydd
nds
snd
guj
bel
pol
ben
afr
deu
heb
eng
urd
mri
pan
tat
heb
rus
hau
mal
wol
lao
sun
sun
afr
kir
rus
pol
tat
sun
srp
kat
sun
slk
nds
fra
eng
fur
tur
rus
bre
dan
sun
rus
ces
arb
vls
eng
fra
gle
gla
khk
kat
tur
lit
lmo
vie
fri
ukr
pes
cat
arb
ukr
rus
kmr
als
ces
pes
oss
eng
ast
hrv
sun
eng
isl
swe
sun
eng
glv
urd
tat
est
ukr
tet
urd
eng
urd
hrv
lit
quh
mlt
eng
eng
kat
hin
khk
oss
nso
glv
glv
kir
eng
tam
rus
eng
tuk
mal
hsb
fur
swe
swe
fao
tsn
khk
fra
dan
nav
kaz
deu
eng
kmr
srp
cmn
azj
eng
sun
sun
sun
cat
sun
eng
hrv
eng
rus
guw
heb
hsb
xho
tgk
yor
quh
kan
hil
fra
eng
hil
hin
tur
fra
sun
nav
khk
nds
nds
sun
rus
pes
nav
hin
eng
rus
eng
slv
ces
khk
dan
eng
fra
cat
lnc
hrv
pes
bak
isl
eng
fur
cat
afr
eng
ben
eng
deu
sun
nds
vls
deu
azj
fur
por
nds
sun
afr
afr
hin
hat
ben
mya
eng
arb
sun
rus
sun
mlt
som
bel
eng
sot
bel
hrv
eus
cat
urd
slv
eng
pes
kaz
nds
hin
rus
tgk
lav
sun
eng
arb
kaz
eng
dan
pes
eng
nds
rus
nso
hye
rus
amh
rus
sun
eng
guw
sun
ori
hsb
guw
swe
sun
tur
eng
slv
eng
ltz
arb
fra
eng
deu
kan
dan
rus
ori
hrv
guw
eng
lnc
som
cat
urd
por
eng
hun
eng
sun
fur
dan
lao
eng
sun
nds
nav
kaz
eng
sun
hun
gug
ukr
mri
eng
ssw
nav
eng
fur
kir
sun
tat
deu
rus
arb
kat
tel
eng
hye
afr
deu
cor
hye
pes
fur
src
hsb
guw
slk
vls
kir
fur
tur
gla
fin
heb
deu
swh
pes
vie
nso
rus
ell
eng
glv
nds
csb
rus
hin
ita
ces
ces
hun
eng
lmo
hsb
lav
fri
mkd
sun
bel
fra
por
kat
guw
hin
rus
ang
cat
eng
fra
sun
bak
eng
xho
zea
urd
eng
bxr
ydd
urd
sun
dzo
dan
eng
kir
hun
rus
kan
sun
hat
pes
eng
pol
eng
fra
fri
eng
azj
nso
fra
nso
src
eng
hin
hin
nso
hin
urd
glv
fra
amh
pes
amh
tet
heb
mlt
dan
tuk
ton
gla
hye
sun
hin
arb
sun
nds
kmr
vie
glg
glv
hsb
cym
amh
sun
eng
pes
eng
sot
fra
nld
fra
guw
kan
dan
eng
epo
eng
eng
pes
slv
ces
als
bak
asm
lao
eng
vie
kat
tel
lao
fra
rus
gug
udm
ell
est
lmo
eng
fur
pes
yor
ell
deu
sun
sun
tur
nso
kan
sun
hrv
por
swe
fra
sun
rus
ori
tha
swe
kat
guw
vls
kat
vec
sun
sun
fra
guw
heb
deu
rus
fri
ces
eng
gla
ydd
gle
ces
ltz
nso
slk
rus
tha
lao
tur
eng
hin
sun
nld
tur
urd
fra
mal
frp
ori
gaz
cat
slk
mal
pan
eng
mlt
sun
ben
lao
zea
plt
tel
swe
hin
vie
sun
guw
dan
swh
eng
bul
rus
eng
gsc
eng
lmo
fin
ast
fri
fra
snd
arb
hil
mlt
sun
guw
eng
sme
slv
fur
sun
eng
ell
guw
csb
hin
mlt
mly
ukr
eng
fra
sun
guw
eng
guw
sun
eng
pes
eng
mri
eng
sme
ltz
ood
fra
kir
nds
csb
rus
eng
est
ori
sun
isl
eng
rus
hin
udm
bre
sun
swe
hin
guw
sun
rus
slk
diq
sun
sun
cat
eng
sun
hin
mal
tur
ydd
hsb
eng
hin
hin
fri
ind
eng
urd
ell
tuk
kat
ben
azj
kir
swh
bak
sun
eng
mya
tha
slk
sun
pes
gle
pan
guw
por
afr
eng
sun
rus
sun
mrj
arb
cat
tsn
nds
deu
nds
eng
fra
vec
sun
khm
amh
sme
sun
sun
frp
sun
hin
sun
ces
bel
slk
ben
nds
por
kaz
bel
sun
fao
eng
snd
mlt
pes
sme
bre
nav
dan
nld
deu
nob
guw
eng
rus
sun
sun
sun
rus
nds
rus
glg
ang
fao
eng
mal
nds
rus
sun
sun
isl
gla
eng
hau
rus
ces
por
cym
urd
eng
por
kat
hin
tam
nds
eng
guj
hun
mal
eng
fao
fao
ell
azj
fin
prq
diq
eng
fra
fra
cor
hin
sot
nno
est
slv
gug
urd
eng
guw
src
sot
ltz
rus
amh
kmr
fra
eng
rus
rus
swh
fra
eng
hin
scn
hin
slk
ell
dan
afr
hsb
pes
ben
pes
urd
est
hin
ell
eng
nob
ben
tgk
lnc
urd
arb
slv
hsb
sun
azj
mly
fra
eng
bel
fur
udm
eng
sun
hin
mya
lmo
por
deu
hin
rus
rus
rus
sun
cym
sun
bre
arb
sun
lnc
glv
pes
oss
guw
scn
fra
hin
lao
pan
bel
tel
rus
ben
nso
ces
eng
hin
sme
hin
quh
nld
rus
pes
vls
ltz
deu
nob
guw
nso
lin
sun
nso
deu
eng
ben
por
tur
slk
eng
eng
fra
eng
rus
gug
asm
est
fin
guw
sun
fra
sun
kir
als
eng
sot
eng
urd
urd
eng
tat
diq
por
rus
est
dan
tat
eng
ori
kat
wol
csb
pes
hin
fra
rus
hin
rus
lav
tgk
kat
afr
slv
sun
sun
rus
lit
eng
hsb
fra
lin
rus
kan
bre
eng
lad
sun
urd
eng
sun
pol
por
rus
eng
isl
eng
eng
ces
khk
nav
fra
rus
guw
fao
eng
kir
sme
eng
hin
eng
bxr
ceb
gsc
guw
deu
arb
fra
guw
hin
pes
lit
deu
fao
kat
deu
eng
sot
ben
gle
lao
rus
mya
mly
swe
fra
slk
ind
slv
rus
ltz
sot
eng
est
cym
quh
sun
pes
fra
fra
azj
hin
eng
guj
rus
afr
wol
tgk
eng
fur
kmr
mri
eng
eng
eng
bak
sun
ang
deu
heb
hsb
dan
glg
hin
fra
kmr
pbu
kat
sun
guw
arb
sun
swe
fra
est
eng
bre
swe
khk
hye
rus
kat
arb
sme
rus
fao
hat
ydd
sun
por
ces
som
lao
deu
lit
ori
lit
urd
rus
lmo
tur
azj
sun
als
guw
fur
rus
sun
nob
nds
hun
rus
hat
sun
sun
sun
rus
por
eng
epo
ell
snd
ukr
eng
hye
cat
eus
fur
kan
khk
hin
sun
mkd
cat
sun
por
nav
fri
frp
sun
sun
est
guw
tur
guw
asm
dan
snd
tur
rus
eng
eng
hin
kbd
fra
hin
rus
sna
khk
kan
ssw
glv
sun
hin
kir
eng
ast
eng
fri
est
ltz
fra
epo
pan
mri
slv
eng
als
ltz
sun
nds
mrj
sun
por
hat
eng
arb
afr
afr
pes
hin
por
est
mlt
sun
khk
lit
tha
deu
eng
tel
sot
csb
tam
hat
deu
slv
arb
tha
deu
pes
glg
gug
hrv
hrv
slk
sun
rus
arb
afr
rus
eng
eng
pol
guw
lad
eng
amh
udm
slv
ces
pes
kat
als
sun
arb
nds
diq
wol
hin
nds
rus
pol
nds
sun
eng
ori
epo
eng
eng
ydd
glg
pes
tat
eng
lav
hin
lav
rus
sun
hrv
oss
rus
eng
epo
lao
kan
hin
deu
tgk
eng
tur
ydd
eng
eus
ltz
hye
azj
kbd
sun
rus
azj
sun
kin
gaz
diq
eng
sun
khk
hin
nds
nob
fin
sun
sun
kmr
ast
hsb
eng
sot
eng
tur
sun
eng
wol
dan
rus
nds
fra
pes
swe
mri
kir
pes
sun
rus
slv
gle
ben
srp
rus
hin
fra
rus
tgk
nno
zea
ces
nav
rus
glg
hin
azj
sun
lao
eng
bak
eng
pol
asm
udm
sun
hat
hin
tat
nob
eng
fra
sun
rus
srp
rus
fra
nso
sun
pol
kmr
eng
nap
rus
glv
por
eng
ces
kmr
tel
hin
azj
sun
sun
sna
eng
ton
rus
guw
oss
nso
guj
sun
mkd
rus
sun
vls
hsb
fra
kan
lav
diq
lmo
rus
bel
cat
nds
hin
kat
guw
pes
glg
hin
guw
fra
tgl
sun
sun
sun
asm
lav
sun
hye
fra
rus
glg
sun
kmr
hun
mly
fin
sun
fur
rus
cym
rus
rus
tur
sun
eng
azj
cat
wol
fra
ibo
amh
rus
lao
hin
sun
lit
rus
gla
sun
eng
tha
tha
ton
ukr
eng
hsb
sun
sun
eng
cat
srp
est
eng
csb
sun
lit
fin
som
sun
sun
hin
ind
eng
lin
slv
hin
sun
eus
eng
fri
hin
eng
azj
sun
eng
ces
eng
khk
tel
por
epo
eng
quh
sun
eng
guw
hin
cat
urd
kbd
hat
rus
sun
sun
vec
ang
gaz
mlt
pol
amh
cat
nds
glg
hrv
vls
kan
kat
heb
ces
est
fra
nob
eng
tha
nno
sun
deu
tel
lav
rus
kmr
sun
eng
ces
urd
heb
cat
ben
eng
sun
sot
guw
guw
srp
hat
rus
sun
sun
est
hin
rus
rus
eng
sun
snd
eng
eus
nso
gug
lav
khk
lad
eng
eng
eng
ben
vec
glg
deu
eng
sun
kir
src
ces
nob
pes
sun
bel
heb
gug
rus
lao
rus
mlt
khk
kat
tur
sun
oss
eng
sun
sun
kat
kat
eng
lnc
hrv
srp
dzo
glg
deu
ita
rus
hin
som
lav
nob
sun
nob
kbd
hrv
sun
gle
sun
arb
pol
frp
deu
pes
deu
ces
vls
pes
nob
sun
pol
sun
glg
rus
csb
khk
tel
pol
eng
rus
por
urd
sun
bel
pes
slv
sun
sun
dan
gle
est
ben
kbd
tam
fri
ukr
eng
fra
eng
eng
sun
nso
sun
deu
hin
bak
fin
mlt
sun
slv
scn
guw
pes
hrv
pes
bel
sun
slv
swe
als
urd
eng
khm
tur
eng
lnc
rus
sot
cat
urd
tha
slv
afr
sun
rus
som
slv
est
isl
rus
kat
tgk
nld
guw
eng
sun
deu
ood
lav
hau
vie
eng
tur
lav
slk
lit
swh
fri
nav
ang
xho
deu
tur
hin
heb
sun
eng
lin
pes
snd
est
epo
tha
nds
kaz
slk
mri
arb
eng
urd
guw
pbu
pol
tur
rus
fra
guw
hin
gug
sun
deu
lao
sun
eus
guw
eng
por
sun
eng
lav
hsb
fra
khm
kan
eng
fin
fra
tur
sun
bak
gla
eng
bak
afr
tam
rus
lit
sun
scn
eng
sun
nds
fur
als
ydd
sun
wol
eng
hin
hsb
khk
arb
rus
nds
fri
ton
csb
sun
slk
nds
est
fao
csb
sun
sot
deu
eng
guj
afr
fra
slk
eng
bak
sun
rus
slk
lit
sun
lit
fur
fra
diq
eng
ton
gaz
nds
ydd
hrv
kat
guw
pol
urd
urd
kmr
fra
rus
eng
ind
tha
sun
sun
guw
kir
sun
zul
fra
ydd
nav
lnc
azj
fri
dan
fra
rus
kir
guw
pol
pes
eng
hin
nds
pes
tur
gle
swh
sun
als
vls
pes
rus
sun
isl
mly
lnc
urd
pol
fin
nld
arb
lnc
ces
lao
sun
src
als
por
est
gug
cmn
rus
bak
eng
fra
rus
dan
rus
arb
por
pol
fra
pol
ang
pol
khk
arb
sun
guw
kat
sun
lnc
slk
vie
som
bak
eng
rus
lao
lit
bel
kin
rus
sun
guw
glg
kan
heb
slv
eng
tel
bel
bel
por
rus
tat
khk
swe
hye
heb
khk
hsb
kat
sun
udm
rus
guw
guw
lao
eng
lug
sun
sun
sun
ben
eng
rus
eng
fra
sun
eng
sun
cmn
eng
cat
eng
nds
guw
pes
afr
wol
rus
fao
sun
epo
hin
kir
bre
sun
ben
cat
arb
eng
dan
eng
eng
guw
est
fin
fin
pol
hrv
ydd
mkd
gaz
hin
ang
ssw
ukr
cat
rus
rup
lit
eng
tha
fra
sun
lav
sun
eng
deu
nds
arb
ell
hin
afr
slv
vie
eng
pes
sme
afr
sun
bel
arb
sun
eng
kir
sun
rus
eng
heb
kan
afr
mly
isl
urd
eng
srp
dan
lit
snd
fur
kir
nds
pbu
hrv
lit
swe
rus
isl
dan
snd
sun
nno
hin
eng
eng
eng
eng
est
sun
por
por
rus
eng
kbd
kan
por
scn
fin
ydd
lin
sun
lad
afr
kat
fri
kmr
tur
gle
cat
bel
fra
gla
deu
sun
sun
sun
pes
hsb
fur
eng
eng
eng
snd
sun
hsb
mya
hin
sun
nds
eng
gle
tuk
nav
sun
epo
fra
eng
nav
rus
deu
arb
nds
vie
kat
heb
ind
fra
nld
kir
fra
eng
sun
fri
eng
urd
sme
deu
nds
lnc
por
deu
nds
lmo
kan
fra
sun
guw
eng
fra
pes
eng
eus
hin
diq
fra
guw
rus
pol
ces
arb
lit
eng
arb
deu
nds
nno
cym
tha
sun
slv
udm
eng
pes
por
rus
sun
pes
dzo
tur
dan
mal
ang
sun
afr
kir
sun
dzo
bre
vls
tam
sot
fri
kan
ces
eus
fra
rus
nds
mri
deu
nds
sun
ltz
eng
sun
hun
sun
tuk
sun
eng
hin
swe
sun
deu
fur
est
pdc
fao
deu
sun
est
khk
hin
hin
ydd
rus
sun
oss
est
fra
rus
ces
asm
quh
epo
hin
kir
vie
khk
khk
eng
afr
ang
sun
azj
por
fin
afr
urd
ell
kbd
swh
pol
eng
sun
dan
hin
fin
urd
nld
kin
sna
gle
lav
sun
eng
fin
isl
por
sun
hin
pes
urd
sun
deu
cat
deu
sun
sun
mly
ang
rus
amh
lav
eng
tet
hin
eng
rus
ltz
ben
por
ces
ben
hsb
gug
eng
heb
lav
ydd
ben
arg
ind
ben
mri
nno
ydd
cat
ben
tel
fra
oss
kir
gug
guw
ces
ast
khk
hin
rus
ben
eng
est
nds
guw
fur
sun
pes
sun
slv
sun
arb
tur
cat
rus
rus
sun
nno
mlt
eng
fra
pes
eng
por
kir
nob
nso
pes
guj
deu
eng
eng
heb
guw
nds
cat
guw
kbd
eng
guj
nds
hsb
hsb
hun
tel
hat
sun
por
hin
slv
hin
eus
rus
sun
sun
eng
kat
wol
mya
hsb
vls
bel
mkd
deu
eng
oss
sun
sun
rus
rus
arb
sun
eng
guj
gug
lit
nds
dzo
cat
vls
eng
lmo
nob
kat
arb
swh
eng
sun
eng
mly
ces
sot
ell
eng
fra
sun
sun
pes
tur
glg
swh
glv
cor
lav
urd
eng
sun
afr
fra
swe
sun
eng
pes
epo
deu
kmr
kan
lnc
asm
rus
eng
fri
gle
rus
nob
ben
sun
ton
cat
khk
glg
eng
cat
eng
pes
hrv
oss
afr
kan
slk
ltz
rus
rus
rus
hin
sun
dan
amh
deu
sun
guw
pol
fin
hin
hin
rus
lit
pol
hye
fri
kin
hsb
por
arb
eng
eng
lmo
pol
sun
bel
ang
mrj
eng
deu
nav
rus
khk
eng
sun
fur
eng
scn
mlt
eng
eng
slk
slk
rus
wol
eng
por
cym
sun
eng
epo
mya
hin
fri
mlt
rus
eng
mlt
eng
amh
nav
hin
rus
hin
sot
sun
lnc
eng
rus
diq
sun
sun
sun
pbu
nds
epo
nds
sun
fra
fin
tur
sun
fin
tet
sun
pes
heb
ceb
hin
kaz
sun
guw
tet
fra
nds
mri
por
hat
lad
rus
cat
pbu
hin
arb
sun
eng
slk
cat
sun
ces
sun
bel
deu
eng
sun
arb
lmo
eng
lit
pol
pol
fra
tel
nso
tur
guw
fra
pes
ind
hrv
kat
pes
rus
sot
afr
sun
lug
kmr
hat
pan
sun
sun
pes
ukr
guw
ell
rus
nob
sun
urd
pan
rus
ukr
nap
tur
eng
sun
fao
ces
pes
kan
sun
eng
eng
khk
tuk
vls
pes
eng
kan
ces
hin
gla
tuk
nap
som
ori
csb
bak
diq
nds
arb
ces
sun
fra
urd
nob
dan
eng
nno
lad
eng
cor
hye
guw
nld
hin
cmn
rus
hin
rus
rus
hin
lao
sun
nds
heb
eng
sun
sun
guj
kan
vie
pes
eng
eng
hin
nds
eng
mri
tam
hsb
hrv
glg
deu
pes
urd
sun
pan
diq
diq
eng
eng
fin
slv
por
ind
hrv
udm
rus
bel
fra
hin
pol
eng
pes
lad
sna
slv
lmo
eng
azj
hrv
eng
hin
azj
eng
eng
rus
ell
sun
oss
kat
hau
tur
srp
bak
sna
rus
ton
cym
cat
bak
ces
est
guw
fri
hrv
bel
hin
hrv
afr
sun
nob
ang
nds
tur
eng
wol
sun
arb
sun
pol
sun
sme
tgk
asm
lad
vie
gsw
lad
sun
fra
swb
lad
deu
tha
snd
afr
rus
deu
oss
sun
sun
eng
guw
kat
tam
slk
fra
eng
asm
ydd
kaz
ton
sun
deu
glv
sun
swe
eng
quh
eng
nap
sun
tam
ori
ces
tur
eng
nav
sun
bel
nds
eng
fra
eng
tat
sun
sun
pan
tur
bel
sun
gle
deu
pes
hat
eng
hin
sun
fra
asm
som
tha
ang
kan
rus
isl
hrv
slv
lnc
afr
mal
sme
mri
eng
csb
dan
eng
amh
lit
ben
eng
khk
sun
rus
por
lad
tha
eng
mly
hin
rus
scn
tam
rus
guw
fao
pbu
sun
lav
pes
eng
hsb
hat
guw
arb
por
khk
nds
azj
eng
rus
tuk
srp
eng
dzo
hin
isl
vie
nav
slk
hin
deu
amh
kat
sun
cat
por
ukr
vie
fra
mya
sot
ben
src
urd
tgl
cor
nav
eng
cos
eng
eng
ben
sun
tgl
eng
eng
lav
sun
mal
ben
arb
ukr
guw
ita
nds
lit
rus
cat
nav
gle
isl
hsb
hye
eng
hin
kin
nds
scn
ast
sot
arb
lin
arb
guw
hin
sme
nav
hin
mal
nav
hin
cat
por
mri
eng
snd
asm
eng
eng
rus
lit
ces
tur
kir
bre
lmo
hsb
pan
nds
eng
tur
eng
rus
eng
sun
kat
epo
pol
eng
arb
por
pol
srp
arb
fra
kat
sun
urd
khk
kbd
bel
rus
kbd
sun
asm
sme
bel
hin
eng
hun
guj
ell
dan
ydd
tet
fra
hsb
src
fra
eng
arb
eng
mal
sun
fra
ltz
pes
eng
isl
sun
hin
eng
eng
ton
vec
rus
sun
ell
ces
fur
hun
src
tur
arb
sun
est
kaz
amh
pes
pol
cat
cat
eng
nds
kmr
arb
fra
sun
kin
rus
rus
rus
csb
eng
sun
hin
mkd
hau
sun
rus
dzo
rus
nso
cat
sme
sun
rus
fra
sun
cat
bak
fra
scn
vls
rus
eng
gaz
guw
sun
tat
mya
glg
tur
eng
fri
afr
fao
udm
sun
hat
kaz
plt
nds
fra
ori
cat
cym
eng
eng
por
eng
nno
afr
deu
pes
nld
rus
nav
eng
wol
lav
eng
ces
ita
bel
kat
ukr
guw
swe
nds
isl
hin
bel
sun
nav
swe
hin
slk
kir
guj
dzo
eng
hrv
urd
eng
vec
nav
sun
sun
fra
por
azj
diq
dzo
pol
sun
rus
eng
eng
bel
sun
tgl
kan
glg
fin
nav
hau
pes
eng
hsb
hin
zea
pol
eng
nso
slk
hin
slk
eng
pol
guw
arb
pol
slv
bre
eng
ori
guw
eng
tha
deu
fra
hrv
vie
vie
hin
sun
afr
nds
lav
azj
hin
fur
csb
swe
tur
eng
quh
eng
eng
swh
deu
sun
lit
khk
rus
hin
lad
por
ukr
sun
deu
hrv
hrv
pes
rus
fra
pbu
fra
arb
ita
deu
ces
fur
rus
rus
sun
tur
guw
nld
kat
pol
lnc
eng
kmr
pes
tur
gug
rus
pes
fra
sun
dan
sun
tur
gla
fra
mly
eng
dzo
guw
sun
epo
eng
hin
fra
csb
sun
arb
por
mlt
lit
hin
fri
ces
rus
eng
sun
eng
eng
ydd
srp
kaz
hsb
nld
sun
fin
deu
diq
fin
guw
afr
hsb
bel
arb
rus
por
sun
amh
ydd
guw
hin
vls
gaz
eng
rus
tet
swe
deu
sun
hin
ces
dan
heb
rus
ben
rus
nds
por
eng
sun
glg
arb
eng
sot
csb
fra
hsb
fur
fin
pol
tel
kan
mri
fra
sun
glv
khk
slv
hun
sun
slv
pes
nds
tuk
kaz
ltz
lnc
ori
ukr
eng
deu
pol
nno
mlt
zul
fur
afr
sun
pes
fri
mri
guw
eng
pes
sun
guj
eng
eng
eng
por
tel
sun
lld
zul
rus
guw
ben
guj
sun
eng
lit
guw
eng
kat
ori
eng
eng
eng
sun
guw
kmr
hrv
als
bel
afr
mrj
rus
est
kpv
sun
pes
hrv
nds
azj
rus
nds
deu
kan
kir
azj
isl
hin
fur
lav
hin
eng
mlt
lav
krc
eng
hun
hin
hrv
guw
fin
gla
quh
udm
eng
sun
nds
heb
heb
sot
tur
kat
fur
gle
nds
guw
por
fra
sun
nav
glg
urd
hsb
sun
eng
sun
sun
pol
hin
pan
quh
khk
slk
fra
nso
bre
hrv
guw
eng
ces
sun
deu
src
deu
hsb
als
ltz
sun
nds
cor
sun
eng
pan
oss
eng
tam
hye
fao
fin
hin
fra
eng
quh
lnc
fra
eng
ayr
eus
wol
fra
guw
rus
rus
asm
gsc
slv
pes
rus
tha
fin
diq
sun
cmn
csb
lav
dan
guw
arb
gaz
fin
kat
fra
eng
hin
pes
snd
sun
gla
bre
bel
rus
fra
por
slk
sun
sun
sun
eng
ind
sot
eng
hin
hin
mkd
prv
fin
mal
pes
tha
asm
tur
hun
eng
rus
glv
eus
rus
eng
est
deu
hin
sun
afr
fin
azj
lug
eng
eng
eng
epo
mlt
bre
nob
cos
hin
guw
ton
hat
eng
eng
ces
nds
rus
eng
eng
sun
csb
kbd
tur
arb
por
rus
kan
guw
sun
vec
fra
oss
vie
arb
hrv
rus
eng
mya
eng
cat
sun
rus
rus
hrv
guw
ukr
epo
pol
kat
fra
arb
eng
deu
cos
bel
tuk
amh
sun
eng
eng
guw
hsb
gsw
mri
cat
eng
ayr
eus
nav
por
mlt
eng
ukr
dan
swe
eng
eng
guw
sun
lit
ltz
scn
pes
urd
nso
sun
nds
rus
swe
ell
vls
lit
hin
pes
bre
swh
fra
kir
pes
pol
sun
por
afr
fri
eng
wol
nds
srp
sun
sun
bxr
lav
mly
eng
eng
tur
sme
eng
ydd
urd
deu
eng
eng
rus
fra
sun
oss
deu
hsb
lav
pes
hsb
sun
rus
ind
guw
rus
fra
rus
urd
rus
afr
eng
hun
eng
lav
ukr
hin
scn
sun
glg
rus
sun
guw
eng
urd
lao
ukr
ukr
kan
vls
slv
hin
est
rus
mkd
ind
guj
sun
nds
xho
eng
eng
hrv
eng
fao
quh
gaz
azj
rus
scn
ibo
snd
eng
fur
tur
tur
sun
rus
tgk
eng
sun
fao
tha
gug
rus
ces
sun
kan
hin
rus
hrv
azj
tur
est
sun
nds
dan
bel
eng
kaz
pol
lit
deu
khk
sun
sna
kir
amh
bel
tam
gaz
kir
pbu
mkd
slv
som
rar
nds
nds
lnc
khm
rus
bel
ita
som
mya
kbd
hin
sun
pol
fin
mal
tur
fri
swe
ces
fra
sun
kir
eng
rus
guw
fra
rus
snd
guw
ydd
rus
rus
eng
rus
sun
ben
guw
cat
fra
azj
afr
heb
srp
fur
amh
nno
bel
eng
eng
pes
eng
eng
epo
lin
nds
eng
guw
gaz
cat
eng
hin
rus
khk
fra
scn
lnc
fur
tur
rus
guj
som
guw
tgk
sun
cor
sun
sun
ben
tur
hin
pes
quh
als
tel
lav
plt
gaz
sun
kmr
ltz
sun
rus
afr
gla
por
est
sun
dan
sun
ood
sun
nno
lao
ltz
nld
ell
rus
amh
nds
vls
snd
hye
slv
eng
sun
hin
mal
nds
gle
tam
rus
lmo
sun
lnc
kir
fra
urd
kat
afr
slk
snd
rup
sun
glv
guw
swe
eng
glg
cor
eng
dan
src
eng
ltz
rus
amh
sun
lav
afr
nds
hat
ori
epo
kir
nso
nno
sun
eng
rus
khm
rus
hin
kan
rus
arb
mlt
nno
guj
fra
rus
hrv
kan
fri
ydd
azj
kmr
nds
sun
eng
guj
swe
rus
fra
sun
sun
est
tur
eng
cym
rus
arb
cor
rus
sun
dan
sun
fra
eng
hau
fri
pap
hye
eng
kat
sun
hin
fur
hin
ces
arb
hun
tat
fur
sun
eng
eng
eng
isl
eng
hau
sun
deu
tuk
ori
hsb
eng
ind
slv
hsb
eng
srp
gle
rus
hun
eng
fra
nds
lav
gug
sun
slv
ori
eng
arb
cmn
cnh
hsb
bel
guw
sun
guw
bel
eng
fra
hsb
khk
cym
rus
sun
sun
sun
eng
sun
hin
bul
hin
ori
nav
lav
sun
hin
slv
isl
sun
fur
ltz
lnc
srp
eng
rus
mlt
gle
rus
sun
bos
ukr
nav
hin
hsb
eng
hin
bel
deu
slk
vec
cor
sun
rus
kab
cat
csb
eng
kmr
eng
glg
ori
khm
urd
nso
sun
fur
eng
afr
rus
por
snd
sun
ast
ind
rus
mya
fra
ces
deu
epo
eng
hin
dan
cym
hin
vls
mri
sun
kir
fur
rus
eng
hin
snd
sun
rus
pol
kat
hrv
sun
nds
guw
kat
tet
fra
eng
rus
ces
ell
wol
est
gle
arb
bel
rus
eng
fra
eng
ben
kan
sun
eng
guw
sun
por
eng
ltz
hin
vls
sun
por
deu
dan
eng
cat
azj
ben
sun
fur
fao
guj
eng
bel
tel
slk
nno
hsb
rus
khk
sun
eng
hrv
rus
mal
fra
eng
rus
fra
sun
sun
tgk
mya
hin
bel
sme
arb
amh
mkd
amh
lav
sun
amh
pbu
est
guw
rus
ces
slv
cat
scn
sun
arb
tha
ind
lao
dan
mya
pbu
eng
rus
urd
sun
pes
cym
heb
pes
eng
quh
ast
tha
wol
eng
kat
rus
urd
tha
nso
mrj
pes
rus
eng
amh
kat
urd
nds
nds
mly
rus
azj
guw
tam
eng
sun
rus
rus
epo
kan
eng
swe
pes
quh
sun
slk
afr
eng
eng
tuk
rus
pes
sun
fra
khk
est
rus
nld
src
xho
tgl
kbd
arb
pol
tgk
guw
ori
ces
tur
por
eng
gle
fra
eus
fra
tur
fur
cat
fra
kir
slk
kat
nds
sun
ltz
eng
plt
ukr
fra
mri
ydd
nds
dzo
tel
sun
pes
sun
eng
rus
eng
ydd
tur
sun
sna
lmo
fri
ces
arb
hil
sun
slk
hye
kan
hin
ukr
gla
sun
gla
lao
sun
pes
sun
eng
kat
tha
rus
lav
arb
rus
fra
fur
cor
fra
dan
lug
gle
ayr
rus
eng
rus
sun
fra
sun
diq
cat
asm
tam
gle
eng
pbu
eng
sun
mlt
dan
guw
nso
eng
eng
mal
cat
nds
swe
sun
eng
urd
sun
lao
csb
sun
arb
cos
est
tgk
glv
sun
hin
rus
eng
rus
sun
guj
tha
fra
mri
nav
nds
kin
guw
eng
sun
pan
eng
oss
est
ltz
rus
eng
eng
rus
afr
tel
mri
sun
rus
heb
mri
arb
sun
hin
sun
rus
bel
sun
cat
eng
dzo
pes
hat
mya
kat
deu
mri
azj
vls
ayr
cym
fra
guw
sun
snd
est
amh
arg
eng
scn
kin
afr
nds
sot
urd
fin
afr
ben
khk
eng
ind
eng
tgk
fra
pes
sun
fin
kaz
ang
lao
deu
hin
hin
ang
slv
guw
rus
amh
kan
sot
hin
guw
eng
khk
sun
eng
fra
fra
hsb
rus
pes
eng
por
deu
sun
afr
ben
arb
ton
sun
sun
vec
bre
sun
lav
swe
fin
nds
fra
rus
slv
fri
lit
eng
fra
frp
swh
deu
eng
slk
rus
mal
pes
sun
gle
sun
eng
ces
eng
nds
glv
tsn
rus
rus
asm
kat
swh
guj
sun
guw
hsb
tgk
tuk
kan
guw
cor
som
fra
rus
sun
rus
sun
rus
sun
sun
ces
guw
deu
nds
sun
eng
nds
tur
lit
cat
khm
sun
ukr
swe
guw
sun
eng
deu
tat
slv
deu
eng
mkd
eng
ukr
epo
mya
mri
nds
eng
kat
eng
khk
pol
lav
kan
rus
hin
lav
vie
guw
eng
tam
glv
sun
sun
fra
sun
tgl
slv
srp
kbd
est
pes
bak
hrv
eus
hin
bak
tgk
vls
eng
mly
deu
guw
deu
tha
eng
pes
eng
hin
bak
sun
azj
sun
tha
fin
mlt
eus
pan
sun
mri
por
fra
arb
snd
kir
tat
oss
eng
fur
csb
eng
vec
hye
por
sna
nno
hye
eng
eng
sun
cat
eng
urd
fra
cat
arb
fra
ben
deu
hau
hin
diq
khk
sun
eng
guj
pol
khk
pes
tam
fra
eng
tgk
guw
fur
azj
eng
khk
guw
fra
eus
deu
rus
csb
mya
deu
guw
ell
guw
tur
rus
asm
csb
ben
eng
lao
por
eng
fra
eng
hin
nob
afr
sun
deu
hin
sun
ell
eus
fra
cat
afr
dzo
pes
ukr
sun
eus
pbu
nds
slk
sun
mlt
urd
est
urd
lav
pes
tgk
fra
arb
ben
bel
khk
kan
eng
azj
eng
cat
slv
ben
scn
sot
sun
eng
guw
est
dan
rus
sun
eng
rus
guw
eng
sun
khm
glg
hun
asm
kir
sun
gug
sun
sun
nds
kin
guw
mri
eng
ces
rus
guw
rus
dzo
sun
sun
amh
mkd
deu
sun
hrv
eng
urd
sun
mly
eng
kat
eng
kat
epo
eng
ind
mal
eng
eng
lmo
glg
gug
eng
glg
est
sun
rus
amh
hun
slk
eng
glg
epo
eng
urd
eng
sun
scn
swe
fra
eng
bel
swh
tam
hin
kir
glg
cym
rus
arb
amh
rus
plt
zul
urd
tur
sun
tgl
vls
hye
ben
tur
arb
fri
kir
eng
nds
deu
sun
khm
rus
sme
als
som
lav
eng
rus
slv
arb
deu
slv
bel
deu
eng
hin
rus
kan
ton
gaz
tgl
por
ben
cym
udm
guw
isl
deu
rus
eng
sun
ben
fra
eng
gla
nob
guw
hin
fri
azj
nso
eng
ltz
por
eng
ita
por
rus
rus
hin
fri
amh
nno
ces
mly
fra
urd
ukr
hin
cmn
ell
fra
ukr
kaz
ltz
fri
nds
ben
por
nds
fri
guw
nds
epo
bel
afr
slv
kan
ces
hin
swe
fao
lav
tha
cat
eng
mri
wol
guj
kir
pes
rus
pes
nso
sun
dzo
eng
fin
bod
sun
eng
tuk
nds
eng
afr
kbd
eng
oss
afr
eng
slk
sun
eng
mya
rus
ltz
pes
kmr
eng
pes
nds
mri
kir
urd
hsb
cat
hin
swh
bak
khm
eng
bel
fra
fra
nds
eng
slk
rus
lit
fra
als
ang
deu
udm
rus
guw
fin
lin
deu
sun
eng
eng
bel
sun
ces
lnc
nds
hin
swe
por
eng
src
sun
fra
eng
ood
sun
sun
hin
sun
nld
pol
fra
khk
sun
pau
eng
deu
slk
eng
rar
por
arb
deu
nap
tso
rus
isl
rus
lav
pes
lnc
sun
sun
fra
ind
deu
ast
mal
eng
eng
eng
ind
sun
ssw
fin
arb
kan
fao
rus
heb
pol
guw
hrv
por
cat
oss
kir
gle
udm
srp
eng
fra
hin
nob
rus
eng
slv
guw
heb
afr
eng
udm
isl
eng
eng
kin
slv
srp
fin
kir
lav
ukr
slk
mri
ast
arb
kmr
rus
sun
hin
kan
eng
sun
lav
guw
plt
khk
tam
eng
guw
hrv
sun
sun
pes
ben
gaz
sun
bxr
guw
cor
tel
pol
fra
sot
fra
sun
sun
cor
gle
swe
cat
hin
rus
fur
rus
mya
tat
guw
eng
arb
lad
lit
eng
eng
slk
kaz
ben
khm
arb
hsb
hin
eng
ukr
guj
kir
sun
guw
afr
tel
sun
pes
tam
est
fra
sun
slv
scn
ukr
hrv
guw
cym
tur
nds
kir
deu
fra
vec
tur
eng
ori
sot
eng
rus
som
sun
fra
mal
csb
sun
arb
arb
bel
kat
hin
eus
fra
guw
kan
eng
lao
arb
eng
fao
gla
khm
fur
csb
est
khk
rus
eng
rus
swe
mal
ces
guw
fra
hrv
ell
hin
mri
bre
rus
urd
sun
rus
rus
mya
fao
sun
guj
kbd
ces
sun
fin
eng
hin
afr
tha
slv
eng
fri
sun
lit
slv
sun
urd
mkd
fra
eng
vec
por
kir
sun
vie
afr
eng
lug
fin
afr
sun
yor
eng
fra
dan
slv
eng
lao
swe
eng
kan
rus
tel
tur
hin
nds
khk
src
est
bre
eng
nso
dan
hin
ces
slk
scn
yor
sun
deu
est
kan
urd
fra
kin
rus
als
eng
rus
swe
rus
plt
csb
fra
fur
eng
eng
guw
guw
sun
eng
lit
sun
lad
fin
fur
hrv
kat
sun
glg
hin
rus
ori
hsb
urd
vie
ben
eng
sun
tgk
est
eng
eng
udm
mlt
bak
guw
kbd
hrv
eng
eng
sun
sun
urd
hin
kat
fra
eng
ydd
sun
sun
ces
sme
mal
est
cym
est
fin
pes
guw
sun
scn
rus
rus
quh
guw
sun
rus
eng
eng
ces
swe
fra
urd
hin
sun
hun
sun
sun
sun
hsb
eng
pes
glv
sna
ydd
rus
nso
eng
diq
wol
ben
eng
eng
fra
sun
eng
hin
bel
urd
sot
kan
rus
eng
fra
hye
hin
gaz
ori
rus
pes
sun
rus
eng
sun
eng
eng
ell
lin
deu
ang
fra
urd
pes
slv
kir
tam
vec
kmr
glg
nob
vec
hin
eng
afr
sun
guw
hin
dan
azj
kan
ukr
kan
afr
urd
hin
lit
sun
hrv
hin
tam
eng
ben
sun
swe
gla
rus
ces
lit
eng
fin
guw
eng
udm
gug
hin
tha
lit
sun
lit
nds
nds
nds
sun
eng
arb
urd
rus
sun
kin
hin
kir
rus
eng
tuk
sot
slk
sun
nob
ces
lmo
heb
isl
dan
hrv
tgk
sun
ltz
hin
tgk
rus
dan
asm
nob
azj
dzo
por
eng
est
guw
swe
sun
mkd
arb
tgk
lav
eng
nno
por
rus
eng
sun
sun
urd
eng
sun
hin
bak
pes
sun
sun
ita
sun
sun
sun
guw
ces
ces
fra
asm
sun
oss
afr
hin
heb
pes
vls
eng
sun
quh
guw
guw
guw
sun
dan
kan
nno
ces
fin
fao
sun
hrv
guw
gle
bel
rus
sun
nob
deu
dzo
afr
rus
bre
fra
ben
slk
ast
khk
sun
eng
mri
nds
sme
eng
est
dan
lao
dan
snd
est
ben
hil
pes
fao
glg
mya
nds
eng
sun
cmn
als
eng
hin
hin
sun
rus
eng
eng
eng
nds
guw
sun
rus
gle
guw
guw
guw
sun
hin
azj
hin
eng
urd
gug
oss
kir
ton
gle
sun
hin
isl
afr
tuk
eng
quh
ang
nds
lav
guw
eng
khk
kmr
eng
guw
pbu
dan
guj
lit
guw
eng
nds
tur
eng
sun
csb
eng
hin
pes
diq
som
sun
bre
khm
rus
rus
eus
cat
eng
eng
gaz
khm
hin
tel
eng
mya
vec
ton
guw
pes
fra
sot
slv
nno
rus
slv
cym
rus
rus
guw
hin
rus
sun
mly
urd
eng
rus
glg
sun
fra
fra
rus
ukr
ell
gla
eng
arb
cym
sun
rus
afr
rus
xho
lav
eng
eng
vie
dzo
khm
azj
pol
tat
eng
rus
lin
swe
eng
sun
yor
rus
lit
cmn
deu
deu
afr
por
swe
kan
tam
hye
ori
tha
sun
tur
pol
tam
fra
bel
lad
eng
eus
gug
hye
guw
rus
arb
fra
isl
hin
src
nds
rus
rus
tet
eng
rus
khk
oss
nap
bre
eus
guw
gle
hsb
afr
fra
khk
isl
tur
epo
eng
asm
guw
nav
urd
mlt
ces
kaz
azj
eng
ibo
pes
nds
sun
dan
kir
swe
guw
mrj
srp
azj
fra
rus
slv
asm
ces
pes
sun
sun
kir
rus
lnc
sun
lmo
sun
eng
rus
lnc
tet
sun
mlt
sun
rus
deu
sun
kat
eng
urd
eng
por
rus
fra
sun
fin
nno
pes
deu
sun
kin
nds
snd
pes
mri
cat
eng
dan
sun
guw
kat
slv
glv
nds
eng
eng
rus
nso
eng
ast
csb
por
mkd
eng
bel
eng
eng
guw
cym
pes
lmo
som
sun
sun
sun
guw
sun
fra
deu
hrv
sun
por
cat
ell
pes
hin
slk
rus
eng
asm
eng
afr
eng
eng
mrj
eng
arb
nav
eng
mkd
sun
nld
fra
eng
ben
glg
fra
sun
fin
tgl
sun
rus
eng
sun
rus
hin
cat
ces
guw
cmn
hin
sun
hrv
ydd
sun
gla
khk
frp
heb
fra
rus
tha
por
lit
isl
mly
tgk
eng
sun
hrv
sun
tuk
fin
sun
eng
sun
hin
lav
tur
tat
tur
scn
rus
hin
cos
fin
kir
swh
kaz
hin
sun
fra
lit
sun
pan
eng
ell
swe
isl
nno
rus
ces
glg
cat
glg
sot
guw
slv
sun
eng
sun
slk
tuk
lit
sun
eng
gaz
rus
eng
hrv
guw
eng
tet
hin
cat
pan
kbd
ori
snd
hat
kan
est
ayr
ell
kan
eng
guj
tur
lug
sun
arb
lit
guw
dan
sun
pes
rus
plt
nav
deu
tgl
eng
kir
por
oss
fao
tel
nob
ell
mya
dan
arb
khk
eng
quh
guw
arb
sun
sot
kaz
swh
rus
vec
rus
vec
bel
eng
sun
eng
pol
rus
lit
sun
nld
sun
oss
guw
sun
cym
sun
hin
sun
mlt
srp
nav
rus
ben
pan
sun
khk
sun
kan
eng
bel
ydd
ces
deu
ell
bak
fri
sun
ton
tet
lav
sot
lit
asm
hin
rus
sun
kan
eng
khk
eng
cmn
hrv
eng
heb
nno
bel
guw
amh
urd
eng
sun
bre
gle
rus
rus
bre
kan
cat
mri
vie
lnc
ben
arb
bel
rus
fra
ita
kan
tur
oss
eng
arb
sun
sun
ces
slv
kir
lit
bre
hin
sun
hsb
rus
lit
hil
azj
nob
dzo
pan
eng
hin
ltz
fri
eng
hrv
pes
fur
eng
sun
kat
eng
kir
hin
guj
hin
eng
oss
sun
asm
nds
eus
hrv
pes
kan
sun
slv
pes
fra
sun
kir
sun
lav
heb
fra
hrv
som
fra
arb
hsb
khk
gug
sun
rus
hin
rus
eng
glg
por
fri
hmo
cor
fra
kat
ces
tsn
eng
rus
rus
kbd
slk
pes
rus
rus
sun
sun
glg
por
pol
eng
pol
sun
mkd
hin
als
sun
kaz
por
afr
rus
eng
rus
swe
tgk
gug
pes
guw
sot
sun
amh
khk
fra
guw
slv
eng
eng
tat
lnc
tur
csb
est
sun
tur
rus
pes
slv
tur
rus
eng
fra
fra
hin
mlt
nds
pol
kaz
guw
mri
eng
ell
eng
dan
zea
fao
eng
hrv
cat
fra
sun
hrv
eng
est
cym
sun
rus
lnc
eng
hat
vie
srp
lnc
kbd
swh
fur
ltz
hrv
guw
eng
som
khm
gug
swe
eng
eng
cat
hye
scn
sun
nob
nds
eng
est
rus
csb
khk
deu
arb
urd
rus
slv
cat
asm
fri
eng
gle
sun
hin
por
tuk
sun
sun
swe
som
ukr
rus
hin
dzo
som
cos
sun
cym
slk
eng
lug
csb
sun
amh
eng
nav
arb
fra
vls
deu
lnc
cat
fra
nso
sun
sun
tur
fra
tuk
guw
slv
sun
sun
rus
ell
oss
khk
amh
tel
tel
tgk
hye
tur
rus
kaz
glg
nds
swe
sun
eng
tet
hun
sun
pes
eng
guw
eng
bel
arb
gaz
ton
kat
kir
sun
khm
eng
ydd
swe
guw
sot
eng
ukr
slk
nds
sun
hin
nso
hat
urd
est
eng
guw
fra
ast
eng
tur
sun
guw
fra
swh
rus
kan
pol
eng
fri
tat
asm
sun
nso
ang
swe
khk
kat
hin
pes
ukr
pol
sun
tur
sun
fri
hye
oss
hin
rus
eng
rus
rus
als
sun
deu
sun
eng
hrv
bel
ces
udm
eng
bre
sun
hrv
hat
sun
guw
fra
eng
pol
mly
lin
heb
sun
eng
ukr
eng
rus
gle
fra
sun
sun
ben
lav
quh
pes
sun
hrv
eng
khk
ang
eng
pes
hrv
khk
hin
sun
tet
khk
slv
cat
tur
pes
guw
guw
por
slk
nds
khm
por
sun
sun
sun
sun
urd
bel
eng
eng
est
bre
slv
rus
rus
hin
sun
kan
mlt
lit
ori
ukr
est
sun
scn
urd
sun
udm
fra
lit
deu
nds
eng
deu
ces
eng
tur
arb
sun
guw
pbu
ces
sun
por
urd
bel
fra
sun
khk
cmn
rus
eng
sot
eng
pap
sun
slv
hsb
mal
ltz
sun
cym
eng
hun
guj
hin
udm
por
bel
mly
kaz
rus
sun
hin
urd
eng
fra
eng
pan
sun
slk
rus
ydd
sun
pes
plt
pol
sun
deu
eng
gle
epo
slv
azj
hin
rus
kmr
eng
fao
hrv
kir
eng
mrj
sun
eng
dzo
fra
sun
tur
tsn
sun
sun
cym
sun
afr
eng
urd
eng
sun
pes
por
eng
hye
hin
ayr
sot
cat
mlt
sun
eng
yor
urd
nds
sun
hin
hat
mal
hrv
hun
eng
lnc
eng
tam
slv
vie
ell
kat
kat
eng
fra
pes
tur
hun
sun
hin
guw
vie
eng
arg
sun
urd
hin
afr
por
hsb
eng
urd
sun
kan
ukr
lmo
deu
por
cat
fur
cat
rus
afr
eng
rus
hat
tur
sun
rus
glv
mlt
glg
asm
sun
slv
nob
kir
ukr
por
lao
pes
sun
urd
eng
lao
rus
als
mkd
bre
cos
eng
wol
pan
tel
glg
eng
arb
yor
epo
kbd
hin
rus
kir
tet
fri
sun
afr
nso
sot
nds
bel
kat
sun
rus
hin
kaz
sun
scn
fra
dan
lao
quh
nso
udm
bak
eng
dzo
eng
amh
ell
fra
eng
bel
arb
est
hye
sun
guw
rus
slv
sun
sun
hye
afr
ori
kan
hye
lit
sun
oss
epo
src
snd
rus
nso
eng
sun
eng
hye
eng
ltz
hin
mri
eng
lav
ton
fra
lao
nds
eng
pes
eng
hsb
swe
fin
eng
mkd
ces
deu
nob
scn
guw
khk
bel
eng
eng
rus
nds
sun
oss
eng
eng
lmo
rus
lav
gle
tgk
sun
gaz
por
dan
nav
nso
eng
eng
hat
cym
hin
rus
sun
tel
urd
asm
urd
sun
hin
fri
sun
eng
tam
por
fra
kbd
eng
sun
nso
tuk
deu
sun
pes
pol
afr
ces
tha
src
hin
scn
nds
ukr
urd
ces
bul
sun
ben
guw
ben
sun
lit
khk
ton
khk
por
urd
tur
fin
guw
guw
rus
hin
asm
sun
swe
urd
por
hsb
sun
ton
nds
heb
heb
hin
deu
eng
hin
hrv
hat
heb
ton
eng
nds
ita
srp
sun
tur
cym
est
deu
hye
fra
kbd
sun
ang
fin
nds
eng
hin
sun
fra
guw
ben
arb
rus
sun
pol
hun
ydd
hsb
fao
hil
eng
tuk
gaz
nob
sun
urd
sun
rus
isl
sun
ben
ces
ton
eng
eng
sun
hin
rus
som
cat
urd
sun
pol
som
nob
kan
nds
eng
pol
cat
lmo
eus
rus
mri
bel
nob
tel
slv
hun
vie
kan
sun
sun
ben
fra
rus
tel
glg
sun
eng
fin
pes
por
eng
tam
mkd
bel
eng
hye
als
rus
ces
fin
slv
rus
fao
rus
guw
nds
fra
mri
hin
hin
eng
mkd
guw
rus
scn
lad
kaz
eng
kan
ces
azj
lug
nno
eng
rus
guw
hin
por
guw
gug
ell
kaz
sun
fra
nds
kir
swe
kir
hin
asm
slk
hsb
ces
mly
cmn
mlt
eng
nld
rus
swh
sun
eng
sun
fra
swe
khk
swe
dan
fin
sot
fra
bre
sot
sun
quh
urd
ton
nds
tur
bel
eng
tam
eng
est
ind
urd
ben
rus
hat
ces
nav
ace
afr
eng
fra
nob
kir
por
dan
tur
rus
bel
mrj
rus
hau
kab
sun
eng
afr
fin
lmo
sun
bxr
sun
kan
fra
pes
bre
cor
arb
rus
eng
hin
dan
guw
sun
eng
ltz
hat
gsw
eng
ces
eng
frp
rus
oss
rus
sun
eng
ayr
eng
guw
eng
som
hin
rus
epo
pes
sun
tur
fra
cat
eng
lao
lav
por
eng
amh
kat
diq
eng
tgk
nav
glv
eus
deu
eng
kir
sun
guw
sun
kmr
azj
slk
pol
eng
tur
glg
sun
arg
deu
eng
nds
swe
tuk
rus
eng
lav
eng
sun
sun
hin
sun
pan
lmo
dan
nds
por
guw
quh
kir
tat
cat
tur
hsb
dan
gug
ydd
azj
cat
deu
rus
ydd
hau
eng
eng
hin
eng
sun
swe
urd
hrv
nso
amh
pes
eng
swh
bak
por
guw
pes
por
hrv
nob
cor
eng
arb
guw
arb
eng
eng
sun
tha
afr
arb
rus
ltz
pan
tgk
mly
deu
ces
ast
mlt
tat
lit
kmr
fra
mlt
rus
pan
rus
hat
nds
heb
tur
fur
mlt
kan
ces
nav
eng
hsb
sun
por
guw
sun
nds
nds
fra
cym
cat
pbu
hat
eng
ltz
eng
rus
fra
sun
kir
eng
mkd
hin
lnc
cat
rus
arb
hin
rus
nds
mri
kbd
nno
vec
slv
deu
epo
rus
hun
por
rus
amh
hin
dan
eng
heb
tam
deu
kan
sun
cym
sna
kir
eng
bel
scn
urd
por
est
ell
deu
azj
ori
urd
guw
ydd
por
arb
hin
tur
sun
fra
gug
tam
afr
sun
sun
sun
eng
sun
hye
sot
bre
fra
eng
rus
swe
csb
eng
ces
ces
pes
guw
eng
pan
sun
deu
rus
fra
eng
pol
pes
nds
urd
por
dan
asm
sun
plt
gla
ang
bak
sun
rus
arb
eng
eng
rus
eng
kan
urd
kir
rus
bel
eus
nso
eng
nob
eng
khk
sun
xho
sun
khk
rus
khk
fra
lav
por
ell
ces
kin
ces
tam
amh
nds
nob
nds
eng
hin
sot
pes
eng
ton
sun
est
dan
fra
hin
swh
sun
hrv
ukr
snd
kat
rus
ben
ces
sun
sun
kat
khk
khk
frp
nso
sun
sun
ukr
guj
guj
sna
ita
kmr
rus
eng
ell
sun
est
nds
lav
deu
azj
sun
rus
ben
scn
ton
gle
vie
por
arb
eng
sun
ell
urd
eng
deu
ces
deu
bel
tet
kan
nds
rus
rus
hin
tet
sun
fao
pol
tur
sun
eng
fao
fri
epo
nds
azj
kat
pes
isl
arb
hrv
eng
nds
eng
rus
guw
hrv
kat
kat
sun
eng
sun
ind
sun
arb
est
cym
nds
rus
eng
glg
guw
hsb
eng
eng
por
fra
swe
swe
sun
pol
slv
fin
fri
nds
pes
eng
nno
ukr
vls
lnc
urd
eng
ces
lin
gla
swe
fra
eng
quh
gug
tuk
lnc
bre
hin
tur
eng
sun
eng
deu
sun
eng
eng
eng
urd
sun
khk
por
tha
tur
rus
ben
sun
kan
bel
hin
isl
cat
est
som
khk
hin
eng
hin
sun
tet
kan
cor
hrv
ben
pan
heb
sun
pes
diq
tha
fra
lav
sun
eng
eng
ltz
eng
src
por
arb
eng
eng
eng
urd
diq
rus
eng
hrv
urd
deu
eng
diq
eng
sun
fra
sun
tha
pes
mri
glv
hrv
rus
fra
arb
som
rus
gle
sun
mlt
kir
eng
est
oss
sun
rus
por
rus
slk
deu
eng
slk
ltz
ukr
cmn
ita
eng
kir
bel
eng
ben
isl
gug
sun
ces
isl
fao
sot
eng
sun
sun
eng
fri
hin
dzo
bak
eng
nds
sun
hsb
rus
heb
ces
guw
nds
sun
pan
pan
ukr
diq
fao
tuk
pol
sun
tur
nob
afr
fra
mya
nno
slv
guw
gla
eng
por
sun
pan
ang
slv
hrv
rus
sun
fra
tam
kir
eng
rus
eng
est
deu
tur
gaz
sun
rus
cat
mri
lld
ces
ces
guw
eng
sun
rus
mal
urd
guw
ukr
cat
cat
nob
kat
eng
eng
azj
kat
rus
fin
diq
tur
azj
nds
eng
mkd
fra
fra
tgl
ssw
ltz
tur
bak
cor
bel
bul
slv
sun
sun
sun
bxr
sun
tet
afr
sun
ydd
urd
eng
sun
eng
kat
arb
hin
kan
sun
tuk
lnc
fin
kbd
ang
fra
kan
nds
hin
slv
lao
nno
tat
kan
est
eng
urd
azj
bak
eng
isl
sun
hin
mkd
eng
tam
lav
eng
mly
heb
nso
guw
eng
cym
eng
rus
hin
gla
cym
fra
sot
guw
ces
tsn
sun
kaz
glg
sun
hye
hin
tur
kaz
nld
pes
rus
eng
cym
hye
kir
hrv
nob
fao
eng
fao
khk
hrv
slk
guw
mly
kan
sun
guw
pol
rus
tuk
dan
sun
lit
hin
ces
eng
kan
urd
nav
afr
fin
gug
lit
eng
kan
ton
guj
nds
hin
glv
eng
kir
eng
nds
est
sun
epo
sun
rus
arb
deu
est
hsb
bel
guw
khk
rus
ang
por
est
amh
fur
sun
lit
por
eng
eng
eng
som
sme
pol
tam
bre
hsb
rus
sun
eng
urd
sun
kir
eng
fra
sun
fra
eng
eng
guj
afr
fra
sun
hrv
est
eng
nav
nds
hsb
khk
ssw
cat
fra
pol
hin
slv
asm
eng
mal
tgl
eng
mya
fra
dan
bul
urd
pol
ori
sun
mal
kbd
lnc
dan
nso
por
urd
rus
sun
mlt
rus
lug
rus
sun
hrv
sun
fra
sun
khk
eng
arb
hin
tel
fin
hin
urd
hsb
lad
lit
nob
lit
urd
fra
mal
hin
tgk
urd
ast
eng
heb
nds
rus
deu
hrv
rus
eng
nds
rus
ces
arb
hin
sun
rus
eng
sun
rus
eng
eng
mri
hun
pes
hrv
por
slv
kir
por
sun
eng
sun
hrv
bel
sun
arb
tam
rus
heb
fra
guw
eus
sun
sun
ces
sun
arb
rus
tel
rus
tur
guw
eng
eng
kan
hin
pes
por
eng
hin
lao
rus
swe
kan
glg
fra
sot
nav
fra
eng
mal
slv
ydd
sun
tur
ton
pes
sun
ces
eng
ell
vls
eng
hin
arb
khm
oss
fri
urd
cat
pes
vie
fri
pol
eng
glv
sun
rus
nno
pes
sun
sun
nds
mri
gla
sun
rus
eng
als
kir
deu
hrv
nav
rus
nds
eng
urd
rus
tam
por
mly
asm
hin
fra
khk
sun
nds
eng
urd
bel
ang
hin
guw
eng
tha
lug
glg
hin
ltz
epo
gug
deu
wol
eng
lit
sot
rus
deu
eng
eng
sun
lnc
deu
hin
rus
sun
ori
hin
quh
hrv
khk
slk
sun
eng
nso
eng
eng
sme
slv
sun
rus
nno
fra
vie
slk
eng
lnc
pan
hsb
kat
mri
sot
eng
tet
kaz
nso
ell
kin
mlt
eng
hin
zea
xho
eng
dan
fra
hrv
als
hrv
bel
rus
udm
ces
eng
sun
sun
nds
nso
lav
tur
urd
eng
fur
dan
hin
eng
rus
eng
por
urd
eng
mly
sun
rus
sun
hat
afr
sun
nds
urd
quh
sun
eng
lao
por
lit
urd
por
mkd
pes
kaz
pes
rus
eng
nso
sun
swe
kat
eng
fur
kir
rus
vie
hun
sun
glg
ben
hin
nds
kaz
eng
azj
vec
azj
swe
hat
slk
slv
cat
guw
eng
asm
mya
sun
kbd
eng
tha
slk
fra
rus
swe
eng
mly
tgk
ben
tha
lad
hin
kbd
nso
fin
deu
pes
bak
bel
est
est
rus
hrv
cat
sun
fra
fao
kin
tur
eng
por
pes
vie
pes
est
fra
ind
ind
sun
tur
rus
eng
por
eng
eng
tur
eng
sun
est
ltz
pes
slk
rus
vec
glv
dan
cat
eng
als
rus
hin
hin
mya
kat
kin
hye
bel
fur
sun
amh
eus
nob
fao
hun
hin
hrv
cat
arb
fri
diq
ces
ava
eng
ast
ltz
arb
eng
por
nds
sun
hin
kmr
hin
sot
eng
pes
gla
deu
sun
arb
afr
lad
sun
sun
eng
eng
fra
mri
urd
eng
eng
sun
eng
vie
ind
dan
ces
lit
kat
vls
eng
rus
tat
ayr
sun
eng
mkd
lit
eng
glv
swh
deu
dan
snd
sun
udm
deu
ydd
mlt
eng
asm
nob
tuk
por
tur
urd
srp
hin
cat
eng
tam
fra
rus
mkd
eng
sun
hin
glg
eng
por
pes
snd
rus
sun
nav
pes
eng
amh
quh
por
sot
arb
eng
ces
tgl
swh
bul
khk
eng
nds
dan
sot
kmr
tur
est
sun
eng
rus
mkd
guw
pes
rus
nds
sun
khk
lnc
sun
eng
sun
sun
eng
sun
rus
mkd
kat
pol
cat
ind
hye
guw
fra
hin
sun
tel
tur
guj
eng
sun
nds
guj
hrv
ang
sun
rus
dan
kan
cat
swh
sun
oss
vls
als
vls
csb
fur
ell
urd
ltz
sun
eng
sun
nds
tuk
deu
fao
afr
eng
pol
ltz
tuk
quh
ton
swh
kat
khk
vie
sme
fao
swh
eng
cat
rus
eng
ita
kaz
fra
glv
fao
glv
rus
deu
ben
amh
vec
dan
lin
guj
ind
bel
guw
pol
guw
als
lug
sun
gaz
sun
azj
nds
eng
eng
kir
fin
rus
fao
rus
kmr
pan
tur
asm
mya
tuk
nds
csb
fra
udm
eus
nav
eng
hin
srp
deu
mrj
rus
sun
ton
deu
wol
lit
hin
deu
sun
cat
rus
cat
oss
est
hsb
nds
guw
guj
eng
por
slk
asm
sun
ces
mkd
bel
pbu
rus
tuk
nno
sun
fur
afr
azj
sun
nno
ori
mly
deu
lnc
udm
tha
vec
eng
sun
cor
gle
vec
gaz
lav
hin
eng
dan
cym
sun
vec
ltz
sun
lav
heb
fao
guw
kir
kan
eng
rus
eng
kat
slv
ben
eng
arb
fra
nds
hsb
kir
sun
hrv
sun
eng
lmo
fra
kat
eng
rus
guw
nld
nds
hin
kat
rus
gug
bre
eng
pes
deu
src
ydd
nno
mly
dzo
guw
sun
dzo
est
hsb
dzo
fra
afr
kaz
dzo
fri
fur
sun
nds
rus
pol
fra
heb
nds
tur
fin
fra
hsb
eng
glv
fra
rus
dan
kan
nds
hin
rus
guw
ell
deu
ton
eng
eng
eng
plt
gaz
rus
khk
diq
cat
hsb
eng
eng
src
sun
khk
eng
sun
urd
kat
ang
fra
fra
fin
guw
fra
lnc
pol
sot
tuk
sun
por
vls
pes
oss
lav
vie
nds
ukr
eng
ces
fri
lit
gla
udm
hsb
xho
hin
eng
glg
eng
lad
urd
nso
rus
ssw
ita
eng
hrv
sun
hrv
kat
nds
lav
eng
afr
tsn
sun
pol
eng
sun
mkd
sun
eng
mkd
dan
hin
fin
kat
tat
urd
eng
slv
tur
eng
heb
tur
afr
rus
fra
pol
hsb
arb
guw
eng
afr
slv
urd
eng
pes
guw
hun
fin
quh
eng
swe
gug
mlt
rus
rus
sun
fin
fin
sun
eng
asm
rus
eng
wol
swe
eng
rus
afr
eng
ben
eng
fra
sun
guw
eng
rus
glg
tam
eng
sun
nav
csb
sun
eus
tuk
sun
guw
cos
eng
hin
hin
rus
snd
hin
rus
lit
hye
sun
bre
rus
deu
gug
sun
kmr
gug
lav
bel
bre
som
rus
sun
vie
fra
rus
eng
als
swe
rus
amh
eng
hin
oss
ben
eng
hin
ces
ind
rus
afr
sun
eng
nav
hin
sun
fra
sun
cat
guw
fra
glv
asm
eng
pes
fra
kat
eng
slv
sun
eng
est
sun
fao
pes
lav
eng
hin
eng
ces
rus
afr
eng
tgl
guw
tur
dan
hye
hrv
eng
bre
kan
sot
hin
nob
khk
tet
bel
eng
glg
tur
lav
por
nds
arb
bel
ind
por
dan
nds
kan
rus
fra
ben
mal
gla
khk
pbu
lnc
fra
eng
vie
tur
arb
ben
nds
arb
ces
hin
dan
swe
por
eng
deu
hin
rus
ydd
fra
eng
hin
ukr
nds
fra
fra
ton
gug
fra
sun
gug
oss
afr
fra
rus
eng
tur
hrv
nno
khk
sun
arb
rus
slv
hin
bel
eng
tel
lav
eng
eng
deu
sun
gle
fin
eng
arb
cat
tsn
ell
por
sun
eng
fra
nob
fra
bak
eng
sun
sun
sun
ita
deu
pes
hsb
snd
afr
mly
hin
slv
cym
eng
gla
por
heb
ben
ces
fra
arb
arb
som
hin
dan
nds
cmn
cat
deu
sun
fin
arb
kmr
eng
ind
bel
khk
nds
arb
ces
hin
lav
sna
sun
pes
rus
kaz
epo
fra
fin
hrv
src
bel
yor
ell
vec
mlt
sun
slv
sun
nav
eng
cat
eng
pan
som
lao
bel
kan
hrv
eng
dzo
khm
mly
sun
eng
sot
hin
cat
epo
amh
afr
nds
kbd
tha
hun
eng
nds
fur
cat
eng
snd
hrv
ces
eng
sot
fra
gaz
sun
guw
hrv
ben
nds
diq
fra
heb
vie
eng
guw
sun
lav
azj
arb
sun
nds
pes
nso
ukr
diq
hsb
src
sun
snd
lit
pol
sun
kir
pes
pbu
ori
ltz
eng
sun
slv
tet
azj
ces
guw
glg
rus
afr
por
hau
fri
eng
eng
rus
oss
glg
guw
deu
eng
ukr
hin
nds
rus
rus
slv
rus
hin
fra
fra
fra
arb
ben
rus
hun
lav
kir
pes
guj
vec
guw
nds
ces
srp
pes
sun
sun
sun
gug
rus
sun
dzo
urd
rus
sun
sun
fra
sun
bak
fra
fra
rus
asm
khk
csb
urd
eng
vls
cym
eng
khk
eng
sun
deu
slk
lit
deu
eng
pes
dan
sun
por
slv
eng
nds
pes
fra
sun
fri
slv
sun
vls
lit
cat
sun
por
ukr
urd
tat
nds
glg
nob
dzo
eng
por
nav
gle
arb
gsw
sun
guw
glv
eng
eng
sun
dan
deu
slk
rus
nds
tuk
eng
vls
fur
nds
rus
rus
ell
vie
rus
deu
arb
sun
eng
nso
slk
tat
glg
bxr
urd
nds
nds
khk
tha
por
sun
nob
nob
hin
eng
bel
asm
bel
bel
afr
est
por
hin
bak
tur
est
hin
pbu
tha
bak
rus
eng
urd
sun
eng
gle
srp
nds
eng
eng
asm
nds
pes
scn
eng
cat
sun
eng
fra
rus
slk
tam
fur
eng
ces
eng
oss
por
nds
wol
fin
dan
rus
mal
rus
est
sun
bel
rus
sun
rus
kaz
bel
sot
hin
fra
fra
eng
diq
sun
eng
sun
cym
ltz
sun
eng
nno
lnc
frp
yor
rus
fao
pan
srp
eng
por
sun
udm
eng
khk
nds
deu
eng
pes
ang
por
pes
afr
urd
eng
sun
pes
rus
tur
eng
eng
bak
eng
nld
guw
eng
lmo
pol
ben
afr
hat
eng
fra
ltz
vie
hrv
hye
eng
kaz
nds
glg
afr
fra
sun
tgk
eng
sun
hun
rus
srp
nds
eng
sun
mkd
eng
rus
fra
guw
por
rus
dan
dan
nds
azj
rus
sun
por
gla
tur
gaz
dan
eng
swh
azj
rus
fra
pol
por
ben
lav
als
por
sun
fra
ton
sun
est
eng
rus
ces
fra
fra
bel
ukr
hin
rus
rus
swe
eng
sun
bel
lug
nds
pes
pes
eng
hsb
tat
gle
hsb
por
amh
azj
rus
slv
pes
bel
cym
est
urd
sun
tuk
als
mri
udm
kir
kan
deu
kan
sun
wol
eng
rus
hin
guw
tuk
kat
nds
cor
por
bak
por
lit
udm
fra
sun
tet
por
sun
rus
snd
guw
sot
hin
eng
kir
mkd
hin
fri
rus
rus
sun
est
sun
urd
glv
sun
sun
nso
tur
eng
hrv
urd
som
lao
eng
fra
khk
fra
mal
guj
fra
eng
guw
eng
eng
guw
eng
hin
mkd
lit
eng
guw
plt
sun
kaz
afr
eng
rus
mal
tur
tel
plt
wol
mly
slv
pes
rus
kaz
eng
gla
est
ukr
sun
eng
ind
pes
hin
cor
eng
guw
guw
swe
hrv
hin
vie
eng
rus
slv
rus
ydd
dan
kat
sun
eng
rus
fur
pes
rus
por
gaz
som
hrv
hin
pes
tgk
dan
eng
sun
tur
pol
sun
nso
hsb
sun
mri
lmo
arb
vie
rus
por
slv
pbu
fri
eng
fao
por
ang
kir
fra
lao
sun
guw
urd
ces
hin
lad
eng
swe
tur
hsb
eng
als
sun
eng
mri
glg
nno
hun
vie
vie
kan
kaz
rus
ydd
lav
tha
arb
hrv
sun
hin
snd
vie
oss
bel
eng
dan
rus
sun
guw
nob
nds
tha
ast
rus
lit
vie
mal
ell
quh
slv
hin
nds
hin
fra
lnc
fra
cos
sun
rus
fri
ces
oss
sun
azj
rus
sun
pes
ces
kan
hye
cat
ton
fra
kat
glg
ell
hye
sun
sun
tha
deu
sun
guw
zul
dzo
urd
arb
sun
rus
kmr
hin
rus
azj
sun
est
eng
fin
rus
slv
deu
por
eng
sun
sun
ces
quh
tur
eng
fra
glv
cym
nds
plt
sun
fur
rus
lit
hin
rus
bak
slv
scn
slk
rus
isl
sna
swe
hsb
kir
ell
kat
ton
nia
bel
eng
bel
sun
eng
ind
por
epo
eng
bel
fra
tur
eng
guw
est
tur
sun
hin
mri
tat
rus
sun
eng
tur
swe
fra
eng
khk
sun
kir
guj
tur
nso
glg
kat
kir
nds
nds
sun
hun
hin
kmr
sun
cat
eng
sun
eng
pes
fur
tha
khk
sun
guw
dan
bel
ben
scn
srp
nds
ton
rus
csb
hin
dzo
ton
ces
dzo
nso
scn
nld
deu
eng
mrj
sun
ind
lnc
hrv
oss
mkd
urd
eus
mly
arb
sun
eng
mlt
dan
hin
bre
gaz
hin
sun
tet
hin
cat
fra
por
khk
rus
eng
fao
mly
eng
tur
gle
khk
khk
eng
lit
hsb
csb
mal
bre
rus
eng
slv
sun
tam
lug
bel
khk
pes
eng
mri
eng
ces
dan
sun
sun
dan
rus
nds
udm
nld
asm
eng
eng
mrj
ast
nds
fra
diq
deu
snd
fur
rus
vls
slk
tel
eng
fra
fra
eng
arb
est
rus
sun
pes
rus
swh
azj
eng
fra
sun
nds
sun
sun
tgk
ces
lug
kin
fin
est
rus
dan
ces
eng
deu
sun
pol
lnc
slv
ast
gug
ton
fra
snd
khk
nds
sun
sun
eng
kmr
hsb
sun
csb
rus
fra
nob
guw
swe
lao
khk
fin
ton
urd
afr
tet
cat
hin
ltz
glg
por
afr
tha
hsb
sun
cat
eng
deu
arb
eng
ukr
eng
sun
bel
fao
sun
lao
khk
src
khk
dan
hin
sun
als
sun
cym
sun
pbu
dzo
hin
sun
fra
hin
sun
kan
guw
hsb
sun
hin
fao
sun
eng
nds
lit
rus
ben
sot
heb
tha
eng
eng
pol
eng
azj
eng
fra
bul
sun
hsb
eng
fra
mri
src
cat
fra
bel
ell
swe
tur
tur
por
bak
eng
guw
ben
slv
lmo
mri
sot
ydd
scn
rus
afr
azj
eng
pes
kir
fra
rus
fur
ita
est
khk
gug
pes
slk
tet
gaz
eng
eng
hin
lnc
dan
eng
sun
wol
eng
eng
rus
nob
glv
eng
guw
deu
sun
hat
lnc
pbu
por
eng
bul
vls
mlt
asm
guw
fra
lav
vls
eng
por
fra
isl
eng
tam
tur
gle
rus
rus
fra
por
sun
fri
hat
deu
pol
mkd
deu
fur
ton
ell
vls
bre
gla
eng
por
eng
eng
rus
rus
pan
lit
lao
fur
sun
sun
swh
pes
deu
sun
eng
rus
tur
eng
csb
mlt
mri
rus
nso
epo
tgk
kir
wol
hye
eng
rus
hun
tur
eng
sun
nds
sun
eng
rus
mya
tel
rus
kan
fra
rus
guw
kan
bul
sun
guw
kir
mkd
src
nds
sun
sme
eng
kir
slv
sun
lad
eng
eng
tgk
lmo
cym
rus
kir
tet
tel
ces
kbd
oss
rus
sun
kir
kin
rus
urd
urd
khm
sun
eng
nso
pol
kir
tha
cat
fur
kir
fra
eng
pes
asm
eng
deu
guw
eng
pan
ita
lin
xho
est
est
sun
sun
rus
hin
eng
pan
bel
hrv
lav
slv
pol
wol
hin
lnc
fra
fin
som
sun
bre
rus
xho
mlt
sot
ori
xho
sun
sun
fin
bel
dzo
eng
guw
pes
srp
vls
rus
hin
pol
hin
udm
fra
mal
ton
deu
eng
urd
eng
fra
kan
lao
eng
rus
kir
sun
eng
eng
eng
sun
sun
kin
cor
ton
hat
sun
sun
fra
eng
diq
ukr
kaz
rus
lav
hin
pes
hye
tur
fin
sun
eng
kab
sun
eng
afr
tat
pol
wol
cos
eng
por
rus
asm
snd
som
pes
khk
wol
glg
cat
ell
pes
hin
wol
hsb
cym
pes
rus
mlt
fra
nob
kan
fur
mly
afr
sun
eng
rus
hun
gle
por
rus
nob
ben
ita
bel
eng
mal
pes
rus
ydd
urd
slv
ast
fur
pol
hin
hin
mya
mal
bak
eng
sun
pan
swe
swe
asm
rus
est
guj
srp
rus
eng
rus
hin
khk
sot
sun
ast
isl
hin
gle
afr
kbd
sun
eng
nds
kir
fin
sun
hat
slv
rus
hin
mal
afr
sun
eng
deu
glg
snd
rus
pbu
hin
tgk
heb
pes
hin
kat
lit
heb
hin
mya
rus
eng
rus
ltz
eng
tur
rus
urd
snd
ita
lug
eng
cor
fra
nds
tgl
kan
kir
kan
pes
lnc
sun
oss
sna
swh
sun
deu
lmo
eng
pol
lao
guw
pol
cor
bel
hsb
tur
lav
sun
fin
hin
fra
diq
eng
rus
fin
dan
mya
nob
eng
lao
est
urd
guw
deu
hrv
khk
nso
hin
eng
lit
rus
eng
sun
rus
bel
eng
khk
epo
nob
xho
rus
rus
sun
sme
fur
kat
nno
ltz
bre
eng
eng
cat
por
eus
sun
guw
mly
nso
rus
kan
lin
ces
eus
ori
oss
rus
hsb
fra
fra
eng
eng
nob
sun
pbu
lit
por
eng
hrv
lit
eng
nob
nld
eng
kin
eng
sun
ces
nav
slv
hin
nob
ben
ben
fra
swe
rus
lin
ang
fra
fin
eng
guw
hsb
afr
arb
hun
cor
sun
bel
rus
mkd
tha
epo
hin
eng
eng
rus
sun
csb
guw
por
rus
eng
kin
rus
tet
eng
pes
hin
hsb
sun
hsb
rus
swh
amh
sun
urd
tgl
azj
swh
nds
hin
fin
nav
eng
bel
guj
sun
est
eng
ast
por
guw
sun
sun
nno
eng
sun
kaz
rus
eng
ces
cor
sun
fra
urd
deu
eng
pes
sun
arb
eng
deu
hin
pes
epo
cos
fin
hye
eng
sot
nso
hin
cor
rus
pol
nob
fra
lav
epo
tur
eng
eng
est
sun
rus
dan
eng
hin
kir
nno
sun
rus
guw
sun
arb
fra
eng
dan
lav
hin
sun
bel
dan
dan
rus
kat
rus
guj
urd
eng
fri
eng
hye
eng
guw
rus
sun
rus
por
nds
ben
rus
est
pol
fra
ton
kir
vls
tam
lit
ast
nno
eng
eng
fin
nds
rus
asm
pes
sun
hrv
fin
eng
eng
snd
hsb
eng
sun
dzo
hin
nds
sun
eng
oss
sot
sun
por
lit
csb
eng
guw
pes
pol
hye
rus
hun
gle
rus
eng
urd
cat
sun
sun
hin
kat
kmr
srp
eng
lus
slv
tel
ita
lug
kir
eng
pes
srp
fra
pes
fra
deu
sun
rus
est
deu
hrv
rus
por
nso
pol
diq
kir
deu
fur
est
tuk
nob
tur
hin
swe
fin
epo
sun
ell
kir
urd
por
sun
mly
pol
sun
eng
isl
rus
tat
sun
kan
afr
eng
sun
guw
rus
afr
lit
sun
eng
ori
kir
sun
hin
eng
slv
por
bak
guw
lav
arb
rus
vie
urd
sun
cat
dan
lav
vie
eng
fra
sun
afr
hin
lin
pes
kan
kan
ces
por
guw
ell
deu
pol
sun
hin
afr
rus
sun
fra
fra
sme
deu
nds
tur
deu
eng
pol
eng
hin
sun
fra
rus
kmr
eng
kmr
sun
vie
hsb
fur
swe
cor
eng
fra
kbd
srp
pes
eng
sun
kin
mkd
afr
cat
ces
deu
pes
slv
khk
als
mri
arb
tur
rus
fao
nds
nav
rus
ydd
ton
eng
rus
kbd
khk
fur
amh
kin
mkd
tur
afr
ces
ben
khk
eng
ydd
por
eng
ltz
eng
ukr
tuk
hsb
sun
nob
por
urd
eng
sun
sun
bel
diq
som
sun
amh
tel
eng
rus
est
eng
pes
arb
khk
guw
fra
slk
pan
eng
ces
eng
guw
dzo
eng
ben
pbu
arb
som
som
afr
urd
eng
ori
guw
fra
sun
ukr
glg
pes
sun
sun
lav
nds
fra
fur
azj
ben
rus
ces
nso
deu
sun
dan
sun
src
arb
kin
isl
rus
guw
lao
tam
eng
tgk
kir
kab
rus
als
eng
slk
eng
kmr
tel
eng
rus
als
rus
rus
pes
sun
rus
tsn
lit
tel
fao
pol
por
hin
guw
hin
nav
dan
tat
slv
bel
nob
pol
eng
kan
eng
ces
src
tam
vls
eng
fri
nso
guw
eng
dan
rus
deu
fra
eng
azj
lnc
cat
eng
sun
eng
rus
arb
eng
gle
arb
eng
frp
cos
hrv
deu
eng
fra
tat
arb
kir
amh
rus
slv
amh
lit
rus
csb
lit
guw
eng
eng
deu
kaz
frp
swe
rus
swe
ces
sun
fur
fra
guw
fao
dzo
fur
por
guj
ell
est
fin
pol
pol
kbd
eng
eng
ydd
kir
ori
nno
afr
eng
sot
por
pol
cym
gla
glv
cmn
lmo
est
deu
tet
azj
guj
fin
rus
fra
sun
fur
guw
azj
heb
bre
eng
glg
fra
eng
hsb
eng
epo
rus
ita
urd
afr
ast
slk
bel
por
eng
ydd
sun
afr
ang
rus
hrv
src
mri
pbu
eng
eng
eng
est
rus
deu
sun
rus
eng
glg
ces
eng
mya
pes
tur
rus
eng
deu
kir
arb
pan
eng
fao
guw
glv
sun
eng
fra
sun
som
lav
kmr
gla
hsb
bak
xho
por
nds
guw
hin
tur
bel
sun
sun
lmo
kmr
amh
rus
afr
deu
fin
hin
isl
gle
cat
kaz
eng
fur
ben
eng
hrv
glg
cym
kir
sun
tam
sun
arb
mya
sun
rus
khk
eng
tam
rus
sun
eng
fra
rus
ind
rus
rus
sun
eng
fin
tgk
glv
eng
sun
fra
sun
fao
mya
bel
bel
arb
kir
snd
dan
sun
quh
kat
bel
kmr
urd
bel
sun
rus
glv
rus
glg
amh
arb
slk
vls
rus
heb
isl
eng
fin
bel
sun
deu
lmo
sun
guj
pol
hin
pes
rus
arb
pes
sun
eng
dan
eng
gla
sun
nob
sun
eng
fri
heb
ukr
bre
ben
mlt
fra
diq
sun
sun
sun
urd
ben
urd
kan
eng
dan
tgk
fra
deu
fra
snd
dan
fra
eng
sun
eng
eng
eng
eng
hrv
sun
guw
azj
hin
eng
deu
hin
sun
sun
hin
sun
eng
por
swe
lnc
als
por
nso
eng
bel
sun
sun
kir
sun
pes
tel
rus
afr
hin
ydd
tam
sun
gaz
eng
khk
lav
sun
cym
pol
cmn
por
sun
fra
eng
glv
deu
pol
bel
deu
azj
ces
hin
tur
tgl
pes
lmo
fur
sun
pes
cat
nds
arb
mal
hin
rus
vie
pes
guw
bak
rus
rus
eng
ces
fri
eng
ton
fao
eng
deu
gug
src
hin
vec
rus
diq
rus
eng
deu
oss
afr
tur
hin
afr
hau
por
eng
eng
rus
eng
lao
src
nld
tgl
hrv
sna
diq
rus
slk
eng
khk
dan
ltz
sun
sun
kir
hin
ton
src
urd
kan
tha
oss
eng
mlt
ori
heb
slv
mrj
nso
bel
nno
urd
epo
urd
kbd
bel
eng
afr
sun
eng
eng
lit
scn
knn
nds
scn
deu
ydd
amh
slk
rus
eng
nds
cym
tur
eus
urd
eng
bak
dan
nld
eng
eng
por
fao
ang
lav
mly
eng
gaz
sun
eng
srp
hin
hin
nso
eng
guw
fra
isl
gaz
fra
sun
sun
gla
por
nav
fri
arb
eng
fra
cor
ydd
eng
tgk
eng
cmn
kan
bel
eng
mri
kir
deu
fao
tur
sun
guw
urd
khk
hun
eng
eng
vie
nds
tur
udm
pol
sun
glg
khk
deu
eng
guj
mkd
sun
eng
eng
glv
eng
khk
khk
por
tel
gaz
sun
hrv
rus
por
ang
slv
tat
eng
pes
vie
eng
eng
fao
fra
por
pol
nds
arb
fra
eng
afr
eng
tuk
hrv
deu
hrv
eng
lav
bel
pes
sun
eng
ell
fra
eng
isl
kat
nds
tha
kat
lmo
kan
rus
ydd
sna
swh
fra
gle
est
nds
arg
wol
hat
ukr
sot
lav
lav
kir
ben
rus
eng
mkd
sun
fur
kat
bel
eng
swe
sun
csb
sun
nds
ori
ben
hin
ast
eng
nds
slk
guw
nso
bre
sun
pes
nds
ltz
sun
vec
ukr
hin
urd
cat
hin
sun
als
tgk
eng
ton
pes
tur
fra
dan
vie
gug
scn
rus
hin
tet
tam
slk
mkd
lit
tur
fao
vie
hye
fur
isl
kan
eng
fra
ukr
eng
kat
glg
sme
sun
hin
sun
eng
eng
glg
lin
tur
hun
tur
rus
bak
mlt
eng
fra
eng
deu
guw
ydd
hrv
slv
tha
kan
rus
eng
afr
cat
sun
afr
ces
glg
kat
rus
est
fur
deu
pes
eng
lug
ltz
rus
oss
mly
hin
rus
gla
pol
fin
khk
kir
sun
ukr
bel
sun
guw
eng
ell
ton
mkd
deu
eng
khk
eng
zul
quh
ben
guw
nds
eng
hin
nds
als
sun
sun
rus
ces
eng
guw
kat
eng
deu
kat
swe
rus
ben
ori
lav
fra
hye
afr
pes
sun
tur
heb
fra
ind
hin
rus
sun
hin
eng
eng
lao
sun
eng
sun
mlt
sun
eng
rus
nld
afr
sun
cat
eng
urd
ori
isl
rus
rus
guw
bul
tgk
ben
pol
deu
rus
arb
sun
nds
ces
dan
kmr
fra
dan
som
sun
scn
ydd
hun
slv
eng
guw
hin
rus
dzo
fur
glg
oss
nds
ceb
snd
vls
cat
fra
hin
sun
eng
arb
fra
zul
deu
sun
eng
nav
gug
afr
hrv
tur
ces
nds
kbd
sun
sun
tur
kir
fra
por
tet
fra
nds
dan
pol
hin
por
rus
por
cym
sme
kaz
hun
rus
rus
cat
scn
guj
vls
hun
tha
rus
kat
ukr
pes
fao
guj
urd
pes
pes
lug
nld
fin
eng
mkd
rus
ori
hin
kan
heb
nav
diq
nds
sun
eng
eng
cmn
ori
rus
nob
bel
hsb
rus
kmr
sun
asm
guw
pcm
mkd
ces
tur
kat
kir
sun
fra
sun
sun
eng
lao
rus
isl
ydd
fra
sun
tur
sun
tam
eng
eng
eng
sot
ltz
bel
fra
glv
fin
kat
lao
sun
hrv
kat
eng
eng
hin
sun
bre
sun
por
pol
eng
hin
kat
lit
cat
tur
deu
nds
slv
eng
ell
eng
sun
kmr
eng
lao
quh
eng
hun
kir
pes
fur
glv
mlt
frp
sun
deu
khm
hin
est
nso
tuk
oss
guw
tur
hin
isl
nld
dan
pol
nds
guw
guw
rus
kmr
cor
arb
est
sun
fra
por
rus
nld
eng
urd
ita
guw
rus
rus
rus
tur
tur
kir
eng
fur
sun
ell
tgk
ell
rus
guj
fra
khk
csb
eng
arg
rus
glg
slv
gaz
lug
fin
isl
rus
sun
som
kir
bel
mlt
sun
sot
snd
rus
udm
som
kat
slv
pes
rus
eng
guw
hin
sun
nld
eng
fin
tur
pol
ukr
dan
csb
eng
tuk
fao
eng
dhv
mkd
eng
eng
pes
tuk
rus
sun
mal
afr
guw
slk
slk
kir
hin
sun
guw
heb
eng
nld
arb
ori
guw
mya
hin
kbd
gaz
sun
tat
eng
eng
arb
fra
tur
fur
eng
ell
deu
sun
sun
sun
kir
eng
sot
eng
sun
eng
hye
snd
rus
buc
sun
kbd
eng
bel
lav
ukr
tur
dzo
kat
sun
hsb
swh
khm
epo
ita
tha
kir
fra
nds
sun
nso
plt
som
kir
ukr
bak
sun
eng
ton
tat
eng
por
hat
pes
deu
swe
sun
guw
tur
slk
kan
hin
guw
arb
tur
hin
lit
tha
eng
pes
por
hin
sun
sun
tet
tur
rus
sun
sun
bel
ast
hin
pol
slv
slv
sun
hin
guw
als
deu
dzo
por
eng
khk
nds
rus
afr
slv
fin
slv
rus
rus
pes
quh
hin
sun
hin
guw
tsn
hsb
hin
fra
epo
eng
csb
guw
tuk
rus
dzo
sun
amh
som
eng
sun
deu
rus
vls
por
glv
guj
sun
hin
hin
tel
eng
eng
fra
sun
nds
hin
tuk
bel
lus
pes
sun
eng
sun
mlt
asm
pbu
sme
guj
ces
hsb
sun
ces
por
vls
eng
gle
krc
mya
cos
hin
deu
ltz
tur
eng
eng
sun
tam
ukr
khk
hil
afr
eng
fra
nds
mal
tuk
fin
sun
kir
cat
hin
kir
als
khm
eng
eng
ukr
sun
eng
sun
eng
rus
por
pan
deu
por
deu
hun
mkd
nds
khk
amh
kmr
lad
rus
hin
rus
eng
hin
khm
fra
eng
sun
tet
ces
mya
sun
rus
ces
sun
csb
swe
cat
nno
eng
rus
rus
guw
kir
arb
sun
eng
ukr
fur
guw
eng
sun
cor
eng
diq
nld
fin
gle
tel
sun
cat
kir
eng
arb
dan
arb
cos
hrv
tur
nds
hin
hrv
eng
nds
tur
mya
urd
rus
eng
sun
lav
sun
frp
ces
tur
hye
dzo
kir
ces
urd
hsb
tha
glv
nds
tel
por
sun
lit
pes
nso
tur
eng
eng
mrj
nav
som
fra
mly
eng
kbd
nds
dan
sun
sun
sun
pes
fra
rus
lnc
sun
deu
hin
fra
hin
por
epo
dzo
hin
eng
sun
sun
frp
pes
dzo
kat
pes
ces
vls
fra
guj
bel
ind
eng
eng
heb
eng
tur
tsn
afr
sme
hun
tur
rus
sun
rus
hun
kir
deu
fao
bel
arb
arb
hin
hye
arg
gsw
als
lug
kan
por
dzo
arb
pan
mkd
slv
fra
guw
mly
fra
pes
kat
slk
lit
fra
hye
sun
sun
eng
kir
eng
sun
eng
oss
guw
vec
guj
eng
eng
por
sun
rus
fao
sun
glg
fur
rus
hin
ell
eng
sun
khk
cmn
fin
sna
asm
azj
scn
amh
tur
bel
udm
por
eng
rus
kat
kaz
fra
fri
sun
tuk
tet
lav
sun
als
khk
eng
slk
ces
hsb
eng
hin
sun
eng
pol
eng
rus
afr
nav
eng
rus
eng
fin
afr
arb
mkd
fra
sun
nds
epo
slv
eng
nds
tha
fra
hrv
eng
ben
eng
azj
rus
slv
afr
vie
guj
rus
nds
rus
vls
cor
sun
eng
hin
cmn
eng
arb
tur
cat
arb
sun
als
gle
sot
eng
lav
sun
sun
azj
por
lit
eng
rup
ukr
ita
kir
yor
slk
glg
sun
sun
deu
arb
sun
scn
rus
hin
arb
urd
swe
tur
oss
slv
hin
eng
isl
eng
mkd
afr
por
hsb
sun
fra
sun
eng
lit
rus
nds
pol
rus
fra
khk
lmo
scn
sun
als
lav
amh
hye
rus
rus
pan
wol
tam
sun
eng
khk
diq
tur
eng
eng
rus
deu
bel
fra
bel
cat
cat
eng
eng
rus
tur
khk
sun
tur
ydd
guw
eng
hin
rus
rus
eng
sun
fra
fin
nso
oss
eng
nds
kmr
swe
mal
afr
arb
eng
gle
nno
glg
kin
eng
eng
por
hin
urd
ces
ces
heb
sot
tha
pol
lao
lmo
fra
kat
eng
eng
eng
lmo
csb
sun
zul
cmn
guw
nds
ven
fra
rus
lao
lao
cmn
khm
deu
ayr
sun
pol
guw
fra
diq
asm
hin
rus
guw
fra
pbu
tgk
kmr
fra
guw
tel
ydd
eng
rus
ces
pes
eng
deu
fra
pes
slv
kin
nno
pan
dzo
dzo
gsw
afr
sun
ukr
plt
hin
slk
deu
sun
hin
sot
sun
tgk
bak
nds
slk
dzo
hin
tgl
lit
tel
eng
por
rus
slv
fin
glg
nso
afr
rus
nso
sun
lao
fra
nds
tuk
eng
eng
rus
fao
urd
arb
tur
eng
sun
eng
fin
lmo
urd
ces
tam
tat
sun
ces
ang
fra
sun
kir
som
hrv
eng
tur
ukr
arb
diq
eng
sun
tam
rus
eng
eng
hsb
slv
hye
kir
eng
sme
rus
urd
nld
zul
lit
pes
haw
sun
deu
hin
vls
sun
por
tuk
eng
rus
fra
kat
tuk
ast
rus
hsb
guw
deu
lao
fur
hsb
rus
lav
rus
gle
mlt
zul
dan
guw
slv
sun
rus
eng
sun
tel
kaz
eng
kan
por
heb
nds
hin
dan
dan
rus
pol
ydd
kir
pes
urd
hrv
tur
eng
lao
mly
fra
kir
deu
rus
eng
hat
deu
rus
eng
gle
ang
ces
sun
kir
afr
sun
fra
ces
pol
snd
ori
bel
frp
ydd
eng
gug
nav
mri
ces
fra
eng
slv
sun
cym
hye
frp
pol
kir
nds
eng
nld
lad
bak
rus
guw
eng
dan
eng
eng
sun
hsb
vie
ori
afr
eng
epo
ori
arb
hin
csb
rus
urd
fra
eng
tur
eng
som
tur
guw
cym
glg
por
guw
eng
rus
khk
dan
dzo
eng
eng
nds
tam
deu
fur
ces
pes
rus
pan
sun
khk
ces
khm
fra
bel
fra
azj
rus
pes
afr
rus
sun
eng
kaz
sun
quh
pes
ori
eng
guw
kir
sun
eng
ces
sun
cor
ukr
hsb
hin
eng
nds
rus
hye
por
por
por
pes
est
ces
eng
tur
pan
deu
arb
hin
sun
hsb
swe
nds
tat
nds
ydd
ell
hin
lav
slv
rus
epo
pes
slk
tel
som
cat
bak
sun
eng
eng
mkd
quh
snd
rus
epo
ces
hrv
fin
eng
sun
cat
slv
kbd
tur
lug
rus
sun
por
nav
tur
rus
cym
dan
sun
afr
snd
tur
tgl
slv
hrv
isl
arb
eng
hsb
dan
guw
fra
dan
urd
rus
mlt
slk
nds
lmo
lit
sun
khk
amh
fri
arb
lit
rus
sun
mkd
nds
sun
bak
pes
nso
ces
khm
epo
afr
nno
glv
mly
eng
mlt
rus
lnc
afr
lav
cor
hin
rus
amh
nds
kmr
asm
rus
mya
est
kir
sun
tur
heb
isl
hin
nob
rus
tuk
khk
azj
kat
gug
fur
hat
fra
kaz
pes
fra
nob
por
sun
rus
hin
tel
por
bel
eng
fri
hin
rus
sun
afr
arb
eng
cat
eng
pol
ces
mlt
snd
slk
sun
sun
srp
tur
eng
pes
hin
srp
sun
hin
nso
lit
rus
deu
deu
kbd
slk
hrv
nso
guj
hsb
rus
sun
azj
eng
sun
csb
tgk
kaz
kat
rus
slv
ukr
deu
tur
fra
sun
hrv
hin
est
slk
urd
eng
als
hin
hin
eng
eng
eng
eng
sun
cat
tel
lao
hsb
sun
cat
tur
eng
ydd
eng
ben
cat
sun
nav
src
nso
pol
rus
nya
hin
guw
dan
fra
guw
deu
vie
glg
fra
deu
sun
hye
sun
sun
eng
sme
lit
fra
por
sun
sun
rus
rus
tgk
guw
kat
sun
guw
cat
bak
urd
eng
fur
deu
deu
dan
ces
ori
hrv
slk
nav
frp
rus
ast
sun
urd
diq
tam
kjh
ton
udm
por
lit
pol
sun
ell
eng
kat
quh
lao
rus
sun
cat
swe
rus
nds
eng
gug
por
amh
eng
dan
sun
eng
sun
guw
epo
eng
kir
mlt
eng
hin
lug
eng
gaz
snd
isl
tur
guw
ces
ori
eng
eng
arb
csb
sun
fra
rus
mya
lnc
ell
ang
sun
azj
deu
nso
fra
eng
sun
hin
fra
bel
pol
eng
hin
kaz
sun
eng
hin
khm
hin
guw
eus
eng
khm
cym
guw
fra
guw
eng
ell
afr
tet
pan
por
swe
afr
guw
gaz
tel
fra
lmo
fin
hin
ukr
arb
lav
tha
fri
khk
mri
sun
gle
rus
guw
som
sme
sun
dzo
ell
swe
rus
fra
est
est
tur
sun
src
rus
por
eng
fao
rus
est
swe
eng
sun
afr
rus
ltz
tgl
tel
sun
isl
sun
eng
ukr
lnc
hin
kmr
nds
nso
kat
gug
arb
asm
fin
fra
sun
por
glg
arb
eng
sun
nds
hin
eng
sot
cat
hin
eng
est
als
tur
eng
rus
eng
gaz
eng
sun
sun
sun
eng
eng
kmr
ben
sot
kmr
lat
ydd
asm
ces
rus
hye
sun
ukr
vec
hin
kaz
eng
hye
eng
pes
por
eng
khm
nav
dzo
vls
slv
eng
arb
eng
hun
srp
sun
sun
est
bel
fra
nds
cor
nds
sun
lav
snd
eng
rus
lav
fra
fin
fri
ind
ind
tur
fra
fra
deu
cym
lav
mkd
hrv
hin
mya
glg
ind
wol
ben
sun
lnc
rus
amh
som
guw
ces
azj
hsb
kat
pes
eng
eng
eng
vec
eng
sun
kan
pan
khk
fao
sun
por
ast
glv
lav
urd
ang
tgk
dan
slk
sun
eng
kan
rus
gsw
frp
sun
eng
fin
lit
guj
sun
sun
sun
eng
kan
sun
eng
sun
kaz
cym
lav
deu
eng
arb
fur
nds
nds
eng
fra
tel
pan
ell
isl
ind
slk
guw
hin
slv
cmn
amh
cat
rus
hsb
sun
eng
ben
hsb
isl
lug
mal
fra
por
sun
sun
rus
fra
urd
ltz
hin
sun
eng
guw
glg
eng
eng
vie
ces
bre
csb
hin
ben
eng
sun
ces
eng
ind
dan
als
dzo
rus
eng
eng
hin
sun
tam
guw
cor
lad
hin
sun
srp
eng
eng
ben
sun
fin
eng
hrv
khk
slk
est
sun
eng
kat
kmr
slv
kir
ces
loz
arb
arb
som
por
ang
ukr
nno
fri
rus
est
rus
sun
swh
srp
est
hin
eng
cat
fra
eng
cat
nds
heb
heb
nno
sun
nld
rus
tel
hin
eng
mly
urd
gla
eng
som
ori
tam
swe
bel
hin
hsb
kbd
sun
guw
eng
nav
ori
hye
ydd
fra
nds
glg
fao
guw
rus
nno
nso
als
sun
rus
lit
rus
glg
ast
dzo
dan
cmn
bel
bel
hrv
gaz
eng
ell
urd
sun
eng
rus
eus
deu
ind
sme
lit
kan
tur
ben
eng
nob
nld
pes
eng
kir
eng
mri
kir
src
azj
bul
sun
arb
rus
mri
sme
dan
lnc
guw
rus
nds
tuk
cat
deu
eng
tel
lav
kin
swe
sun
sot
hrv
hin
deu
guw
fra
guw
ori
eng
ton
rus
srp
tur
nds
ltz
sot
tgk
cat
bel
por
tgl
kaz
guw
sun
hin
fur
hye
eng
eng
nds
ori
tel
bel
ori
slk
guw
slv
lug
rus
fra
eng
vie
urd
eng
csb
glg
mlt
mal
hrv
gla
fra
ces
pan
fur
eng
cat
khk
sun
gug
pol
vie
por
eng
hin
ydd
nso
kir
epo
sun
sun
pan
fao
eng
arb
lit
eng
nds
tam
nob
nds
guj
kir
guw
sun
ast
bak
pol
hun
afr
por
tgl
ces
khk
kan
mlt
eng
eng
slk
sun
eng
hin
gug
scn
nds
tet
rus
eng
guw
glg
eng
eng
epo
rus
hrv
guw
heb
kbd
pan
hsb
ltz
nav
pbu
sun
eng
ori
wol
eng
sun
hin
hin
hin
fra
arb
eng
lit
slv
hau
sun
nap
tur
kaz
hat
guw
fra
ell
ben
eng
hin
tat
pes
kat
khk
gaz
gle
fao
eng
hin
hrv
rus
eng
hye
eng
dan
afr
kir
sun
cat
kan
slk
fra
azj
slk
slk
rus
ang
arb
hsb
nso
pol
guw
fin
kin
slv
afr
ces
dzo
lug
ces
eng
fra
isl
pbu
por
azj
lit
ces
fao
hrv
snd
bre
sun
guw
eng
pes
rus
mal
pol
mal
lit
gla
rus
nds
ydd
sun
eus
diq
hsb
slv
cat
fra
nld
eng
hat
rus
eng
ces
nds
pes
fao
kir
ukr
isl
nds
amh
eng
dzo
eng
fur
sun
rus
guj
asm
eng
fra
kat
ukr
hsb
swh
por
eng
slk
ton
tam
sun
lit
fin
por
ang
pes
kat
tur
tur
sun
eng
lav
fri
sun
tam
kir
pes
deu
ces
rus
ast
als
gla
hin
dzo
ydd
por
sun
eng
nob
lav
pbu
ssw
tuk
tet
guw
fra
rus
eng
eng
eng
pol
oss
sun
nds
ita
nob
diq
pes
deu
eng
ell
por
rus
nso
hin
fin
cat
eng
hin
eng
eng
hsb
dan
khm
hrv
swe
deu
hye
tur
pes
por
som
nav
guw
ces
lit
kan
ukr
sun
ori
ben
ton
hye
eng
sun
glg
fin
azj
vec
sun
hin
pes
pol
deu
nob
ori
ydd
por
frp
eng
hin
dan
hsb
glg
rus
tet
nob
slv
pes
eng
mly
eng
eng
est
tuk
eng
oss
fra
kat
urd
mlt
slv
sun
sun
eng
hin
gla
rus
eng
fin
rus
eng
eng
urd
sun
sot
rus
epo
est
nso
mly
eng
kaz
mya
eng
pan
deu
eng
sun
bak
kbd
hin
guw
ast
heb
hin
lld
dzo
eng
rus
rus
eng
khk
afr
lao
rus
rus
lao
fri
oss
kan
sun
urd
ltz
mya
nav
sun
eng
sun
hrv
ben
eng
cat
ltz
tet
rus
sun
guw
wol
ell
diq
swe
mya
kat
heb
snd
eng
als
swe
nav
swe
mal
isl
eng
por
pes
fao
eng
csb
csb
ell
rus
eng
ind
rus
sun
ori
ori
mya
eng
lit
slv
pbu
fra
fin
pan
eng
eng
nso
bak
ayr
tat
hsb
fra
lav
eng
ces
ori
snd
cat
lin
arb
kmr
hun
lav
eng
vie
swe
eng
hin
yor
eng
fra
asm
slk
eng
fra
rus
guw
gaz
eng
ben
afr
csb
tuk
src
hsb
pes
azj
kan
ben
eng
ydd
slv
rus
rus
eng
sun
pes
tur
est
pol
sna
por
fin
tgk
eng
rus
rus
guw
eng
kin
lao
sun
oss
guj
mlt
deu
sun
slk
eus
wol
epo
tgk
cmn
nds
khk
est
sun
sun
epo
eng
sun
nso
sun
tuk
guw
rus
rus
afr
urd
arb
rus
fin
eng
hin
mya
lmo
rus
eng
kan
hat
rus
eng
kbd
hin
sun
fra
als
vec
guw
sme
rus
guw
tha
gaz
rus
vec
hau
fra
eus
eng
ydd
khk
mal
eng
mlt
tat
eng
vls
yor
tur
tur
lit
slv
src
cor
mlt
cat
urd
glg
eng
sun
isl
nds
sun
rus
sun
cat
mri
eng
hin
sun
vie
hin
ces
bak
rus
guw
hin
slk
eng
ceb
fra
ayr
afr
vls
sun
sun
mri
hin
eng
rus
azj
sun
rus
slv
fra
tam
eng
rus
deu
nds
hsb
fub
tat
tuk
arb
rus
eng
frp
tzm
kbd
fra
sun
fra
tuk
deu
kmr
eng
cat
fin
eng
urd
hsb
por
est
slv
por
eng
eng
guj
rus
ces
pes
eng
eng
rus
khk
ast
scn
bak
cor
arb
guw
eng
rus
lao
azj
slk
kir
nld
hin
lnc
guw
sun
hin
fra
csb
guw
sun
sun
snd
rus
hin
ben
nso
sna
slk
nso
mal
nob
cym
fra
guw
tet
pes
tam
fra
glv
eng
por
slv
cat
eng
tur
nds
nds
kir
snd
tgl
fri
tam
kaz
slk
eng
eng
bcc
eng
pes
hin
sun
guw
sun
nav
rus
snd
urd
sun
hsb
pbu
guw
fra
ces
eng
khk
afr
sun
udm
lao
rus
kir
ind
cat
rus
fin
guj
pbu
rus
swe
eng
sun
cym
ukr
dan
eus
srp
rus
fra
dan
eng
guw
eng
nob
lit
kbd
urd
kat
fur
hsb
azj
hin
eng
fra
est
eng
hye
lnc
kat
tet
ast
sun
kan
eng
cym
bxr
hin
nds
kir
eng
nds
csb
fri
vec
hat
urd
tsn
ell
tur
eng
guw
cor
hin
kaz
hin
eus
diq
kaz
nld
fra
hin
fra
hin
sot
hsb
snd
hin
ton
eng
pol
tha
bel
ces
snd
hye
rus
cat
ukr
sun
gle
tet
sun
pol
tur
rus
arb
knn
sun
rus
sun
tur
gla
cat
eng
eng
nob
nob
fri
swh
hin
ukr
mya
kir
kat
eng
nds
fra
scn
ces
kat
als
hsb
lav
kan
sun
sun
gle
mkd
eng
eng
sun
mal
kan
cat
srp
ang
eng
fra
guw
urd
urd
kbd
tel
mri
hin
eng
eng
cat
eng
eng
arg
nso
kin
epo
sun
eng
oss
lnc
eus
por
lit
hin
xho
lit
eng
als
sun
sun
por
fri
ang
eng
eng
ast
tel
ces
pes
gsw
fra
gug
sun
eng
fin
bel
swh
nia
udm
sun
afr
kmr
eng
sot
guw
ces
rus
kaz
hin
sun
heb
eng
fri
ton
est
als
hin
rus
epo
cmn
ukr
por
plt
nno
sun
eng
lav
guw
eng
fra
fri
src
sun
cat
pes
nds
ton
deu
fra
eng
slk
eng
ang
sun
sun
sun
nds
afr
kat
pan
gla
cos
kir
mkd
heb
nds
dan
mal
fra
sme
lit
vls
sun
nld
sun
tur
pes
hin
bak
fra
sun
dan
rus
som
rus
hat
afr
sun
hrv
cat
eng
guw
wol
kbd
fur
slv
bre
als
ukr
cat
pol
nds
sun
eng
fao
ton
eng
sme
isl
sun
cat
eng
hin
quh
fra
deu
nav
eng
tgl
sun
fra
guw
est
sun
gle
rus
eng
kaz
tuk
fur
tur
eng
guw
eng
afr
eng
sun
asm
ces
rus
fra
pol
sun
fin
fri
tuk
eng
lnc
sme
eng
mal
eng
hin
glg
nld
fri
lad
kir
mri
sun
eng
dan
khk
xho
kan
eng
sun
sun
eng
cat
mlt
hsb
pol
est
fra
diq
sun
khk
rus
sun
fra
mlt
hin
kat
asm
bak
glv
rus
kat
fri
rus
sun
tgk
por
fin
snd
mri
pol
pes
sun
arg
guj
slk
eng
eng
sun
ibo
rus
pes
nld
rus
pes
est
dzo
fra
nds
por
eus
urd
lit
hin
khk
quh
fao
ell
rus
sun
som
fra
hin
arb
nds
epo
ben
pes
amh
fin
urd
ydd
est
cat
lnc
nob
fri
tur
sun
pol
gle
swh
vec
ori
eng
ces
fin
nds
eng
fao
guw
rus
ydd
eng
lad
afr
eng
hin
hin
diq
sun
diq
bre
rus
lad
gug
nds
eng
sun
eng
tat
pes
ast
deu
azj
rus
rus
hat
nld
pes
azj
eng
eng
kat
eng
hsb
sun
swe
por
est
por
ben
ven
nso
pol
azj
lao
sun
sun
sun
rus
guw
tur
ben
deu
srp
kir
rus
guw
pan
ben
tur
kin
tha
wol
pol
vls
rus
azj
guw
nso
frp
eng
afr
sun
tel
nav
swh
eng
amh
pes
ben
eng
sun
cat
dan
ces
eng
afr
rus
sun
fin
eng
afr
mri
sun
dan
tam
dzo
kan
rus
urd
hrv
eng
kat
por
lit
tur
sun
kan
mkd
cat
kmr
sun
csb
pes
tur
kat
deu
eng
arb
tur
ukr
eng
sun
gug
cat
eng
deu
sun
sun
gle
eng
lav
dan
heb
hrv
gug
eng
tgk
urd
eus
epo
rus
tur
eng
cat
sun
sun
sun
eng
eng
tuk
sun
est
yor
mal
hin
nds
azj
cym
eng
rus
ind
swe
ita
ydd
sun
urd
sot
eng
sun
eng
fra
tat
ben
srp
sun
rus
hin
sun
tur
bak
swh
amh
guw
tha
lao
fra
deu
ori
plt
hin
ukr
sun
slv
rus
frr
nav
rus
eng
deu
pan
kan
rus
rus
eng
deu
deu
epo
hin
rus
nso
arb
pes
eng
est
eng
hau
eng
fin
frp
mkd
bre
eng
csb
ben
fri
guw
nso
eng
kan
guw
mri
lao
eng
hin
mri
lit
kbd
tet
eng
mly
rus
eng
lav
est
urd
pes
pes
eng
fra
tam
sun
sun
cat
eng
hin
kir
mri
nds
tur
deu
khk
deu
eng
eng
hin
est
guw
hin
eng
rus
deu
ind
swe
ces
sun
nds
nds
sun
sun
sun
lav
sun
eng
ukr
hsb
ces
nds
kir
bel
pol
tat
fao
rus
sun
sun
nds
eng
est
eng
ben
arb
sna
arb
sun
arb
gla
hat
fri
ydd
sun
kat
rus
glg
sun
yor
tur
fra
hin
eng
som
tam
sun
nds
rus
khk
kan
bel
pbu
rus
eng
cat
gla
azj
rus
arb
sme
glg
fra
eng
sme
khm
cat
urd
eus
pes
pol
gla
guw
tel
kan
eng
isl
hsb
nds
nso
hsb
bul
swe
pan
hil
tuk
bel
sun
kan
pol
tha
khk
glg
eng
khm
guw
vie
fin
slk
eng
guw
sun
rus
azj
fin
lav
diq
hrv
hin
ukr
tuk
cym
cat
mri
urd
hat
nds
hin
fur
cat
tat
ben
vls
glv
kat
als
sun
eng
lav
tam
rus
por
rus
eng
pes
ukr
sun
rus
nds
sun
lav
khk
eng
rus
sun
tgl
gle
hin
sun
asm
sun
eng
hsb
lit
lao
eng
lao
som
khk
sun
kbd
sun
tel
tha
hin
hin
lit
guj
eng
eng
sun
ces
fra
pes
tuk
rus
slk
slv
pol
cat
swe
eng
nld
hin
sme
nld
hin
fao
gaz
hin
eng
rus
eng
oss
som
mri
lao
slv
khm
fur
khk
fri
khk
hin
sme
sun
sun
tur
srp
ita
tur
deu
fra
sun
rus
sun
hin
deu
kmr
khm
ton
deu
eng
als
dan
fra
mly
diq
guj
dan
khk
cat
sun
eng
sun
nds
hin
rus
pol
eng
pes
hat
hin
sun
pol
est
ces
als
rus
arb
ell
eng
eng
sun
hye
fur
afr
fao
nds
kan
slk
dan
nds
sun
dan
nds
hin
kir
sun
vie
hin
kbd
isl
swe
ben
mkd
asm
eng
rus
cym
sun
hrv
eng
kaz
swe
pbu
rus
heb
hin
ind
hin
deu
dzo
pes
swe
eng
fin
por
deu
sun
sna
hsb
khm
rus
nds
ukr
ces
slk
gaz
dzo
sun
mal
eng
vec
isl
eng
dan
guj
gug
khm
guw
fao
eng
kir
deu
hin
eng
sun
sun
csb
kmr
eng
rus
rus
hsb
bel
sun
eng
kan
dan
khk
ltz
kan
guw
rus
rus
khk
hin
srp
tur
ces
mri
ell
rus
slk
rus
sun
sun
slv
lit
slk
hat
guw
azj
sun
eng
sun
urd
lug
pes
rus
kan
rus
sun
csb
kir
sun
guw
hin
khk
eng
lit
bak
hun
slv
por
rus
guw
fri
slv
ben
mlt
kir
ell
als
arb
ton
slv
sme
eng
ces
hrv
gla
rus
pbu
tur
urd
eng
ces
lav
eng
eng
sun
deu
pes
tur
bak
bel
rus
lit
tat
urd
eng
est
eng
fur
ell
eng
hsb
lug
rus
bre
pan
kan
tgl
fra
ang
rus
ces
lav
dan
eng
slv
sun
eng
plt
hin
cat
khk
guw
ces
fra
ltz
sun
kir
arb
eng
sun
kin
som
fra
sun
eng
pes
fra
swe
rus
gug
nds
zul
udm
afr
pes
swh
kan
pol
kan
gaz
swe
kaz
kat
snd
sun
sun
lit
rus
eng
rus
guw
swe
hin
arb
guw
hin
rus
eng
csb
kir
pes
sot
pes
guj
pes
tha
fra
cat
rus
deu
nds
cym
bak
lav
eng
ben
cat
slk
gug
lav
nds
sun
hin
mal
bak
hin
eng
gug
pes
urd
tur
khk
bel
nds
azj
lnc
sun
vls
fao
dan
hat
sun
kat
sun
eng
swh
eng
guw
guw
khk
sun
pes
amh
nso
tat
nld
tet
khk
eng
sun
sun
hsb
kaz
deu
sun
arb
hsb
ces
eng
mly
epo
kat
rus
eng
ori
urd
sun
tgk
eng
bre
hat
ukr
hsb
eng
ben
glg
nds
sun
kan
fra
eng
hin
sun
eng
tur
dan
tam
sun
eng
nso
csb
cat
src
hun
khk
mkd
guw
pol
isl
est
sun
bak
eng
rus
rus
nds
dan
pol
eng
nds
ori
urd
pes
quh
bel
diq
afr
sun
eng
bel
rus
nld
csb
eng
eng
nso
eng
dzo
swe
hau
eng
rus
swh
urd
mal
sun
mri
mly
hye
nds
lnc
pes
hin
hat
eng
nav
hye
cat
sun
hsb
csb
nno
dan
mlt
nds
guw
hin
csb
sun
nds
glg
kan
ces
pol
kat
lit
slk
vls
nds
eng
fur
swe
nds
fri
afr
eng
hin
eng
por
nob
kat
fin
kmr
csb
mya
eng
wol
tgk
hrv
als
hin
urd
dan
asm
rus
dan
eng
khk
eng
hin
sun
guw
fin
nno
urd
tur
nno
nds
sun
guw
hin
guj
hrv
ukr
ces
mly
tuk
swe
sot
hrv
cat
rus
tur
fra
cat
pol
khk
lnc
lmo
deu
eng
rus
kbd
sun
ydd
kmr
amh
lav
ltz
fao
nno
mlt
rus
sun
pbu
sot
fao
sun
urd
pes
urd
sun
sun
sun
rus
nno
nds
khk
slk
afr
fra
rus
kbd
sun
asm
eng
guw
kan
ces
pbu
wol
eng
gug
nds
eng
nds
eng
por
sun
hrv
rus
ell
fur
arb
pes
fur
glv
sme
sun
urd
afr
mal
eng
kir
tgl
fra
eng
eng
sun
eng
bak
sun
ang
urd
eng
eus
rus
ori
nap
sun
rus
azj
fri
kir
arb
eng
kir
cym
slv
tam
rus
glg
ces
guw
hun
sun
ltz
fra
scn
gla
slv
fra
afr
por
sun
urd
nds
glv
nds
ind
vls
sun
arb
rus
ori
urd
deu
tuk
guw
sun
eng
tgk
rus
tur
hrv
ori
csb
por
guw
fra
hau
sun
glv
lav
snd
sun
bel
sna
afr
lav
src
hin
tuk
eng
hin
pes
fra
nso
afr
eng
swh
hin
hin
hin
eng
guw
ori
ukr
guw
rus
ydd
sun
pol
sun
tur
eng
eng
ori
nso
eng
pol
nso
pes
rus
guj
eng
eng
sun
eng
rus
arb
urd
hin
guw
nob
hin
slk
eng
eng
lnc
guw
rus
eng
eng
por
ltz
hrv
amh
azj
fur
eng
pan
hrv
khk
por
sun
bul
lit
eng
eng
kir
hye
eng
ydd
tur
eng
nds
bak
sun
guw
fra
bak
eng
rus
slv
sun
sun
cat
eng
kbd
diq
kat
eng
bel
fur
nds
eng
rus
eng
kir
snd
eng
xho
eng
rus
hrv
hsb
fra
sun
sun
quh
deu
ukr
sun
hin
guw
guw
tet
eng
tam
fra
eng
hin
eng
eng
rus
gle
nds
khk
sot
rus
fra
hat
nds
kat
kin
sun
nso
hrv
guw
khk
rus
eng
rus
lnc
ben
eng
est
nso
tam
deu
eng
gsw
por
isl
urd
pol
eng
guw
mlt
kan
tgl
deu
rus
vie
lnc
rus
sun
eng
glg
lnc
fra
kir
eng
eng
xho
tur
snd
fra
hun
eng
swe
lmo
fin
glv
csb
khk
ind
rus
ell
swe
sme
pes
sun
mlt
rus
tuk
eng
vls
nld
isl
ltz
kat
rus
vec
sun
cos
hin
por
khm
pan
cat
sun
tur
eng
ces
por
nds
urd
lav
kmr
slk
rus
sun
khk
arb
vie
fra
sun
arb
eng
sun
lav
sun
eng
glg
vls
arb
slv
guw
kir
arb
rus
sun
hin
ydd
glg
eng
nds
ast
tgl
vls
sun
sun
kir
fra
ind
rus
vec
rus
plt
gug
kat
lit
est
guw
ang
kat
eng
kab
hye
sun
cym
rus
hin
sun
dan
guw
mya
tet
urd
nds
mly
ces
vls
ces
rus
eng
pol
lit
eng
zul
pbu
sun
kmr
deu
ukr
mri
epo
hin
sun
snd
eng
tat
pes
sun
nob
ell
eng
hin
kir
eng
kaz
hin
bel
sun
tuk
dan
guw
sun
deu
sun
ben
kan
lav
eng
kaz
asm
swe
vec
slv
ces
rus
cat
cat
hsb
fra
tur
eng
deu
dzo
deu
hin
dzo
rus
hin
sun
eng
nds
khk
ukr
cat
sun
guj
pes
eng
tur
sun
fao
guw
tam
sun
por
swh
sun
dan
dzo
swh
eng
lad
rus
nav
rus
mal
nav
eng
hin
sun
csb
wol
gle
cor
eng
sun
rus
ces
sun
hun
eng
nds
eng
hau
deu
sun
sun
hin
eng
eus
tat
ces
fra
glg
sun
bak
bul
eng
ukr
eng
lit
nds
hin
epo
sun
lav
rus
fra
por
mlt
eng
oss
fin
nds
lit
eng
azj
scn
srp
mrj
plt
cat
rus
ydd
glg
lmo
pes
hin
tur
hsb
hat
rus
deu
zul
fra
eng
sun
hau
guw
hin
hin
urd
rus
sot
arb
hin
kir
slv
hsb
khm
eng
arb
eng
arb
arb
afr
sun
sun
mlt
fin
vls
guj
hin
cor
guw
rus
gaz
hun
sun
ces
sun
khk
kaz
fur
deu
ydd
nds
vie
sun
csb
csb
roh
oss
sun
pol
isl
ton
arb
khm
eng
sun
eng
lao
guj
nds
eng
ces
gug
rus
eng
pes
rus
eng
sun
eng
kmr
rus
sun
arb
mkd
fra
urd
sot
pes
eng
por
slk
heb
ita
eng
cmn
gaz
hin
fur
yor
ukr
hye
fri
eng
sun
eus
pol
tur
glg
isl
eng
afr
afr
eng
sun
pol
nds
vie
eng
eng
urd
eng
bel
swe
sun
dan
afr
por
gug
sun
glv
guw
tgk
sun
dan
sun
ltz
hye
eng
kan
eng
eng
mal
khk
mya
guw
pes
swe
hun
cat
ell
tur
eng
nds
hau
hin
urd
rus
als
eng
sun
kir
fra
hin
nds
ast
eng
lit
kan
fur
quh
afr
eng
eng
cat
tur
sun
sun
isl
eng
eng
sun
fao
dan
hin
nds
sun
guw
sun
eng
dan
deu
arb
fra
vls
pol
kir
eng
lav
eng
eng
hin
kir
mlt
lav
eng
ukr
tur
nso
urd
pes
slv
kmr
eng
cym
glg
tha
sun
eus
slv
hin
afr
khk
nld
eng
hrv
mya
khk
nds
glg
isl
sun
hye
amh
mya
rus
fra
cat
nso
kan
hrv
mal
bul
hin
eng
fra
ton
est
rus
est
sun
tur
sun
eng
cym
eng
sun
slv
afr
ben
azj
pol
csb
sun
nds
glg
slv
afr
pes
mly
sun
snd
nob
hin
sme
arb
tel
ces
mkd
fri
sun
khk
hin
pol
hsb
sun
nav
rus
cos
sun
tel
pes
nso
tha
sun
guw
tuk
oss
tam
afr
ukr
nds
bak
sun
guw
rus
sun
nds
cym
hin
fra
cor
rus
ton
kir
azj
hrv
ltz
sun
sun
afr
pbu
hin
cat
eng
glg
afr
tel
epo
csb
eus
ell
nds
ast
pan
eng
fra
eng
rus
nno
fra
sun
glg
urd
cym
urd
lav
swh
afr
pes
eng
eng
sun
urd
ces
guw
afr
tur
guw
gug
fra
tam
fur
asm
sun
tha
hrv
nds
lav
kaz
asm
cat
tet
mri
eng
pol
eng
hin
snd
fao
eng
dan
nob
fin
eng
ces
dan
lit
tel
eng
ydd
rus
fri
deu
fra
sun
nds
eng
guw
por
hin
eng
deu
hat
csb
nob
pan
kat
eng
sot
eng
mly
lav
kbd
diq
fin
rus
rus
khk
eng
eng
sun
mya
nds
pan
nld
arb
eng
rus
kir
gug
epo
sun
eng
eng
arb
guj
kir
slk
lmo
tet
lmo
slk
ces
eus
eng
nds
rus
sun
ayr
ukr
guw
est
sun
mri
sun
tur
kan
eng
rus
rus
eng
eng
khm
hin
sun
ces
fao
swe
eng
dan
sun
eng
nav
eng
ben
csb
fra
slv
nds
hsb
eng
deu
eng
rus
guw
sun
eng
gle
arb
deu
rus
ben
por
sun
eng
lit
ydd
guw
pes
eng
sun
mri
gle
sun
hin
por
srp
cym
afr
ces
urd
sun
eng
lin
srp
sot
cmn
gla
eng
guw
epo
est
hrv
nno
isl
ton
fin
vec
vls
sun
vie
pes
fao
bre
hun
mal
amh
nob
asm
gle
ben
fao
slv
hsb
dan
guw
vec
fin
eng
tat
als
yor
por
arb
amh
eng
por
kbd
tam
deu
ces
eng
ace
arb
ell
fin
arb
eng
afr
eng
isl
eng
ben
eng
hrv
rus
deu
eng
kan
sun
sun
sot
slk
sun
gaz
deu
pol
swe
bel
por
lav
por
kbd
glv
afr
rus
heb
sun
rus
por
hin
eng
fin
slv
kan
rus
dan
eng
quh
vie
ukr
dan
est
nav
mya
ukr
hin
cat
kir
sun
tur
hsb
pan
fra
deu
pes
sun
eng
fra
ori
sun
rus
fra
khk
deu
fao
eng
azj
tur
eng
diq
isl
ben
rus
ces
vec
hye
tur
por
deu
eng
rus
mkd
fur
est
guw
rus
guw
pes
sun
khk
sun
kir
sun
wol
eng
fra
nav
por
hsb
kir
rus
eng
nob
csb
ell
swh
afr
rus
eng
sun
eng
urd
sun
lao
ang
khm
src
slk
fra
afr
eng
eng
eng
lit
mkd
pes
mlt
tgl
khm
sun
som
fra
sun
nds
guw
eng
tgl
hsb
eus
guw
sme
sun
eng
pol
dan
deu
guw
arb
kir
epo
afr
mal
lmo
ben
rus
ydd
eng
eng
fin
wol
eng
scn
eng
sun
snd
sun
fra
eng
fin
sun
sun
tat
pbu
rus
lmo
dzo
kat
nds
por
asm
sun
hin
pbu
fin
eng
dzo
urd
nds
bel
hin
tam
amh
pol
ces
kat
fra
nld
pes
eng
ori
lit
hsb
fra
urd
tam
kir
rus
rup
sun
deu
lav
fra
eng
fri
lad
khk
fra
slv
mly
sun
ces
eng
sot
nno
eng
fra
eng
fin
lit
khk
mlt
fra
kin
fra
nds
sun
est
afr
vie
sun
eng
nds
tel
dan
tel
rus
sun
vls
sun
eng
cat
eng
swe
isl
eng
sun
lit
glv
pes
heb
fra
sun
plt
rus
sun
tur
sun
gug
sun
hrv
afr
bel
chv
fin
sun
kir
xho
ces
sun
nso
cos
buc
sun
urd
fra
sun
eng
fra
eng
ltz
rus
ukr
fao
guj
fra
cor
hye
diq
sun
fra
arb
guw
rus
pes
eng
dan
slv
khk
fra
ces
azj
glg
amh
mya
frp
eng
afr
rus
sun
gla
khm
swh
hin
fur
bak
vls
ang
nno
pol
eng
nds
ast
sun
sun
rus
hin
mri
swe
mkd
slk
sun
als
tuk
gla
rus
ood
kbd
sun
ast
sun
ukr
rus
rus
rus
urd
pes
kir
ori
fao
fri
slv
lin
glg
ang
hat
fri
glg
nno
sun
rus
urd
vls
cor
afr
pan
mlt
ori
eng
hin
lit
slv
pes
eng
kmr
fri
tha
guw
sme
vie
ukr
fri
eng
hsb
eng
mri
kmr
arb
rus
glg
ori
fri
eus
swe
tat
urd
eng
eng
hin
eng
sun
afr
snd
nav
guw
pes
eng
por
arb
sun
sun
sun
hat
cat
sot
eng
lnc
eng
guw
eng
guw
nds
sun
eng
eng
rus
hsb
cat
hin
eng
nds
kir
khm
sun
hsb
rus
tha
vls
sun
tgk
hsb
deu
amh
eng
tur
pes
mri
sme
mly
deu
pes
bak
slv
hrv
eng
sun
pan
hrv
nds
azj
nds
nds
ukr
hin
tgk
guw
rus
eng
mya
swh
sun
fao
cym
guw
eng
kaz
urd
cat
eng
glg
ukr
ind
cor
deu
kan
rus
src
zea
csb
slk
lav
fao
isl
heb
sun
urd
lnc
tur
ben
dan
swe
sun
bak
hsb
khk
csb
mly
nno
mly
chv
pes
dzo
afr
rus
rus
lit
guw
guw
rus
afr
fri
sun
rus
tat
fin
lit
dan
slk
isl
tam
kir
quh
sun
bak
eng
tur
sun
slv
arb
eng
guw
guj
sun
rus
guw
lit
als
bel
snd
asm
sun
rus
ben
tuk
fra
sun
eng
deu
lmo
hin
sun
rus
bel
tur
hin
por
fra
khk
mri
eng
csb
ind
hin
guw
rus
khk
hsb
som
est
slv
arb
mal
swe
nob
hin
dan
oss
oss
nav
gaz
kir
por
vie
sun
lit
amh
lav
bel
sun
scn
vls
rus
hin
cat
fra
fra
ita
ben
arb
cor
slv
tur
mlt
guw
kir
eng
ukr
cat
kir
urd
tur
kat
sun
gug
pan
eng
swh
eng
nds
guw
cor
ben
amh
tel
nds
ind
vls
eng
por
khk
ori
sot
nds
pes
vie
hin
eng
sun
rus
cat
nds
sun
guj
hin
eng
pan
rus
guw
rus
wol
rus
sun
sun
arb
asm
fra
cor
afr
rus
gle
eng
tur
slk
deu
nso
sme
urd
guw
sun
pes
amh
guw
nob
eng
hye
als
nno
bel
eng
eng
eng
sun
ton
ces
fra
fra
guw
tur
kaz
hin
oss
eng
gle
hin
guw
sun
fao
eng
sun
eng
pbu
eng
rus
sun
eng
ces
zul
rus
kan
sun
kir
eng
mal
arb
bel
tet
gla
sun
dzo
eng
hsb
swe
sun
sun
urd
azj
por
amh
sun
ukr
sun
hin
ces
kan
fra
pol
fra
fra
sun
eng
pes
bak
sun
srp
urd
sun
arb
rus
nds
pes
kat
eng
tel
khk
slv
nds
rus
deu
hye
hin
tet
bak
eng
eng
mal
pes
ces
pes
hin
ltz
sun
eng
lao
eng
glv
fra
kaz
tuk
nso
pes
fra
sun
heb
hin
kan
pes
guw
rus
snd
eng
pan
sun
nds
eng
est
eng
mya
fri
por
kat
sun
fur
tel
als
epo
sun
arb
guw
vie
eng
guw
kir
lav
guw
ces
eng
pes
eng
asm
hrv
tur
eng
afr
ces
guw
diq
swe
som
vls
ell
hye
lit
kat
som
eng
nds
kbd
rus
udm
rus
ces
eng
pes
nno
eng
nso
guw
hat
azj
eng
pan
sun
gaz
sun
sun
lav
eng
sun
hin
hrv
ang
sun
eng
eng
lit
cym
gla
hin
tuk
tat
rus
tam
vie
nds
tgk
bel
hau
kmr
gug
kat
fin
cat
tha
rus
sun
dan
eng
hrv
eng
ast
eng
sun
srp
ydd
lav
guw
tur
glv
sun
hin
por
rus
por
gaz
sna
eng
rus
fin
eng
rus
ori
ita
dzo
pol
sun
hin
tur
kir
sun
pes
ces
tur
slk
guj
kbd
glg
gle
eng
eng
urd
rus
gle
sun
eng
sun
guw
mya
cat
eus
sun
cat
ces
asm
lit
mly
sun
sun
eng
kat
ces
fra
eng
tat
hin
arb
fur
arb
hrv
hin
quh
deu
fra
mkd
pes
vls
deu
swe
eng
sun
hin
hin
arb
nob
nds
hin
fra
urd
eng
pes
eus
src
pes
fra
deu
eng
cat
heb
sun
lao
eng
tsn
pes
tam
fin
eng
eng
fra
tam
khk
kbd
est
deu
amh
nds
tuk
ces
eng
swe
rus
ukr
cat
lnc
kir
eng
eng
ltz
cat
bak
fao
rus
tel
arb
oss
vec
dan
rus
heb
eng
gaz
eng
sun
pol
nno
gaz
hin
eng
zea
rus
cym
sun
guw
tgk
nds
kir
eng
ton
eng
kir
guw
slv
hin
mlt
eng
sun
eng
lao
mlt
ton
rus
fra
dzo
fur
fra
slv
ces
slk
tha
nld
hsb
csb
tur
swe
hin
hin
lad
slv
eng
eng
rus
nld
ukr
kmr
por
fra
sun
kmr
por
hin
sun
hun
gle
mri
pol
glv
swh
ces
pan
sun
ukr
nob
bre
sun
kan
sun
mal
src
lmo
ces
rus
rus
rus
snd
mkd
hin
lav
pan
est
gle
eng
sun
eng
tet
sun
pes
ita
hsb
eng
ces
mri
glg
ben
por
eng
fao
sun
fao
afr
asm
tat
fra
tam
amh
hrv
urd
rup
sot
nld
nob
pes
rus
mkd
rus
nds
rus
fur
pes
tel
pan
eng
nav
rus
kan
rus
bel
sun
rus
sun
sun
nob
eng
tur
afr
tam
eng
afr
eng
eng
kin
nno
amh
diq
swe
afr
fra
slk
eng
hin
eng
tuk
fra
pol
tuk
pol
gaz
afr
rus
nds
tsn
dan
nob
sun
tur
nob
glg
sun
hin
eng
pol
rus
sun
eng
eng
sun
rus
pes
pan
pes
kaz
sun
afr
bel
vec
afr
fra
src
ukr
wol
pes
eng
rus
lit
oss
cat
bel
pes
ell
hin
sun
hin
ast
nds
sun
por
eng
ori
sun
ydd
tam
urd
sun
zul
fin
bre
eng
arb
azj
eng
eng
sun
cym
mri
pol
sun
fra
sun
glg
khk
sun
ang
diq
sun
sun
sun
urd
khm
als
als
gaz
por
bre
ces
srp
vie
heb
lnc
mri
eng
sun
sun
tgl
slv
hin
eng
fra
sun
mlt
ibo
sun
ell
rus
sun
fin
sun
por
rus
ces
wol
glg
rus
ben
eng
slv
tur
mkd
nld
eng
eng
sun
eng
dan
slk
por
guw
isl
tur
nds
sun
kat
nds
lit
tam
por
hin
eng
fin
rus
kir
khk
eng
deu
fra
als
tur
mlt
lit
fri
glv
nav
epo
kir
slk
sun
rus
deu
rus
kan
eng
ayr
rus
fra
tat
tel
sun
eng
eng
deu
eng
ukr
kan
bre
eng
azj
sun
eng
kan
sun
tur
ton
eng
mkd
tam
eng
urd
bel
tur
nld
ltz
vie
hun
eng
pes
fao
sot
oss
eng
fra
hin
fur
slk
gaz
fra
hin
gle
hsb
plt
tam
nno
eng
yor
sun
khk
arb
sun
sun
tat
fra
wol
epo
hsb
asm
fin
eng
rus
ind
sun
kmr
khk
eng
mri
bak
mya
lit
dzo
eng
bak
khk
tur
sun
mri
sme
rus
afr
ori
nso
dan
mly
kat
eng
guj
rus
ces
isl
eng
hin
ind
ces
sme
eng
sun
nds
nso
cat
rus
kat
sun
est
lit
sun
hun
ben
kir
deu
ben
fao
tha
gaz
rus
rus
rus
eus
rup
eng
ces
eng
sun
sun
guw
eng
als
lit
hsb
mal
kir
kan
hin
isl
eng
eng
bel
nyk
fin
sun
hin
wol
ell
kat
por
pol
urd
eng
eng
ang
hin
kan
bel
rus
hye
por
nds
ksh
rus
sun
eng
sun
zul
lad
bak
sun
sun
nds
por
tel
eng
eng
tur
sun
ang
lug
por
tuk
asm
guj
eng
fra
arb
sun
hin
deu
rus
swh
rus
rus
afr
sun
pan
guw
kat
rus
lao
cat
cos
slv
rus
sun
hye
eng
eng
hsb
kat
hun
est
arb
por
sun
eng
mly
ces
lmo
nso
eng
rus
eng
sun
khm
scn
sun
fra
fin
hin
epo
mkd
urd
deu
pol
rus
sun
tam
kat
csb
lao
ces
fao
pan
sun
kir
sun
fra
bak
guw
eng
deu
ydd
eng
sun
pol
vie
azj
deu
ilo
urd
mkd
asm
guw
rus
fra
kat
urd
ces
sun
ang
eng
kan
sot
khk
rus
nso
kbd
pes
afr
gug
pes
eng
deu
swh
hin
khm
fra
sun
diq
quh
guw
als
rus
lit
ben
eng
eng
heb
vls
oss
sun
eng
fra
deu
sun
fur
rus
hin
rus
arb
eng
gle
eng
kir
ltz
tam
lin
pbu
sun
cat
hin
eng
hin
kan
pol
rus
mya
tet
sme
hin
nds
deu
guw
guw
sun
ori
swh
sun
fri
rus
guw
gle
sun
sun
kan
lug
kir
isl
eng
hin
hil
khk
snd
rus
swe
asm
hin
tel
eng
eng
hrv
kan
deu
hsb
cat
bak
bak
ces
mlt
mal
sun
bel
por
epo
khk
sun
tha
srp
bel
kbd
tgk
nds
eng
slk
dan
bre
eng
hin
kat
hin
fra
tur
frp
sun
eng
eng
csb
fra
guw
diq
nds
frp
som
mri
eng
hin
gag
bul
ltz
khk
pol
rus
sna
sun
sun
sun
urd
dzo
sun
deu
sun
eng
sna
est
pap
lit
nso
rus
hin
nds
fra
nld
fra
arg
swe
sna
diq
slk
kan
heb
slv
rus
est
amh
eng
kir
eng
som
ton
nds
fra
kin
nno
mlt
deu
guw
kbd
rus
ton
cos
deu
eng
urd
ces
eng
hye
mya
zul
est
afr
rus
eng
lmo
khm
slv
eng
eng
hin
tur
cor
vls
rus
arb
hin
eng
nds
nds
pes
eng
cmn
lit
rus
kan
udm
sun
lmo
ces
fin
sme
pol
ben
tam
nds
tha
nav
sun
azj
tur
fri
nob
eng
sun
arb
nso
fra
tha
sun
gle
rus
hin
kan
dan
sun
tam
lit
gla
guw
ang
eng
als
glg
dan
kir
afr
guw
sun
sun
por
oss
fin
slk
hau
sun
slk
cat
lld
eng
khk
kir
lit
glg
ces
guw
sun
rus
hin
csb
nds
sun
ydd
eng
tam
sun
ton
eng
urd
fra
swe
est
ibo
nno
lav
guw
guw
rus
sun
nds
sun
rus
guw
sun
por
kin
arb
ces
hil
tur
hrv
guw
cat
tur
ces
sun
kat
hsb
quh
sun
nno
fra
lit
est
kbd
rus
urd
rus
por
sun
oss
hsb
eng
dzo
ben
est
fra
vls
pes
hat
guw
pes
sun
cat
tur
ton
kir
rus
pes
fao
rus
lav
eng
tur
kat
vie
tur
guw
bel
glg
kat
cor
hye
mal
tur
gle
gla
lit
cym
kbd
amh
rus
epo
eng
sun
swe
eng
rus
wol
azj
oss
bel
als
lit
rus
hrv
fin
pes
arb
nno
tur
nds
lmo
ces
sun
nav
kaz
oss
sun
eng
guj
rus
sun
rus
sun
por
rus
sun
kat
sun
mlt
sun
fri
cym
kir
epo
snd
eng
eng
sun
eng
cat
deu
hau
mlt
ydd
lav
eng
fin
pol
fra
rus
deu
vie
eng
ell
ind
kaz
nds
nds
asm
eng
afr
sun
bel
eng
fra
bak
sun
scn
pol
oss
tur
khk
fra
deu
azj
lao
kan
hrv
lav
hrv
eng
vec
pol
bre
kat
rus
mya
lav
kir
dan
sun
urd
ces
ukr
eng
bxr
arb
est
isl
sun
ast
ltz
pes
asm
deu
fra
sun
vie
eng
sun
eng
ces
hrv
hin
swe
rus
eng
tuk
hat
deu
ori
azj
azj
mlt
eng
sun
sun
nav
hin
amh
rus
hin
fra
azj
ang
eng
sme
eng
kat
kmr
rus
gle
eng
sun
hin
hsb
tuk
nob
sun
fri
sun
pes
swe
sun
ita
slv
lao
deu
sun
por
ast
gle
sun
tuk
ita
guw
asm
guj
bak
afr
sun
eng
mya
srp
deu
eng
sun
gsw
sun
nds
ces
ang
kmr
swe
rus
deu
fra
lav
sun
sun
quh
sun
sme
por
kan
asm
eng
hsb
fra
fra
slv
swe
cos
rus
fra
urd
eng
eng
sun
sun
pes
hrv
srp
eng
sun
tuk
dzo
deu
eng
sme
guj
rus
mlt
ydd
hin
hin
gaz
afr
eng
est
tel
sun
tur
sun
mal
por
roh
sun
nno
vec
guw
fin
guw
ton
guw
rus
lao
fra
eng
sme
ces
sun
fri
gle
mkd
afr
asm
glg
ang
lug
guw
eng
sun
ind
nds
als
deu
kir
cat
bel
mrj
bre
fra
dzo
slk
deu
por
mly
lmo
urd
fao
eng
kaz
kat
hrv
eng
slk
eng
eng
fri
ssw
nap
nno
eng
sun
eng
sun
khk
sun
eng
kmr
rus
urd
rus
ben
hin
ces
sun
fao
mya
sme
urd
mlt
rus
deu
bel
lin
vls
eng
fao
nds
hin
rus
eng
mri
pes
lug
sun
nds
ltz
sun
khm
ben
sot
est
fur
hin
rus
nds
gaz
tet
eng
hin
rus
eng
rus
eng
frp
sun
dan
rus
ces
vie
urd
eng
eng
slv
cat
tat
eng
srp
mya
ang
azj
isl
diq
asm
nob
hil
ltz
rus
tgk
eng
ast
fra
asm
cat
por
rus
sun
tur
eng
fra
eng
eng
oss
slv
eng
hsb
kaz
sun
pes
bel
heb
glg
khk
eng
eng
pes
ces
hin
diq
khk
gaz
eng
tgk
hat
tgk
glg
rus
sun
hrv
plt
epo
por
deu
guw
fra
ori
rus
deu
urd
bak
hin
rus
fra
kat
fra
eng
nds
fra
hin
sun
urd
tur
hin
diq
sun
hsb
eng
urd
tat
glg
sun
fao
eng
hat
cor
rus
fin
dan
nds
fao
rus
sot
gle
rus
hin
srp
sun
cor
eng
kan
ukr
eng
tur
fra
amh
lin
slk
ori
fra
ell
ton
urd
fri
fra
ces
pes
guw
pol
eng
sun
pol
lit
snd
kan
hin
hun
ukr
hye
pbu
eng
deu
mkd
sun
fao
epo
mkd
pol
ita
pes
sot
rus
khk
heb
nav
kmr
sun
nav
hye
eng
azj
mal
isl
por
cat
ell
pes
eng
hin
fin
por
slv
sun
eng
pes
fra
sun
hsb
ben
tur
fra
fri
sun
tur
csb
ssw
bel
nds
slk
fra
sun
eng
hin
eng
guw
nld
por
guw
eng
sun
arb
nds
fri
tur
eng
arb
hin
por
nds
pes
rus
deu
ukr
cym
ydd
fra
pes
lit
ces
hin
mkd
mkd
ydd
snd
gsw
urd
eng
eng
slv
fur
tha
asm
kir
eng
sun
eng
sun
tur
eng
sun
sun
fin
dzo
eng
hat
hrv
kir
eng
kat
rus
eng
lnc
sun
mri
pes
eus
nds
ces
als
por
hat
hrv
ltz
heb
eng
ang
eng
jav
est
sun
ces
rup
ayr
rus
swe
sun
kir
vec
csb
oss
ydd
kbd
eng
gle
lnc
rus
cat
eng
deu
eng
slv
nob
lmo
urd
ast
ind
bak
tat
rus
sun
pes
sun
eng
khm
ydd
eng
rus
eng
swh
deu
fur
fin
rus
ben
eng
udm
hsb
hin
nds
rus
nds
est
glv
hye
sun
wol
isl
afr
nds
sun
fin
arb
eng
pes
tur
tur
lug
pes
slk
pol
eng
sun
eng
cor
gaz
sun
nds
sun
deu
sun
eng
eng
eng
pbu
eng
als
eng
vls
sun
pol
pbu
sun
cat
swh
deu
est
khk
bak
csb
eng
glg
mya
gug
kat
afr
ydd
ben
eng
cym
hun
kbd
sun
eus
eng
deu
sun
kir
slv
hin
ces
sna
nld
cym
eng
nds
nds
eng
ukr
guw
nav
rus
afr
eng
hsb
lit
khk
ori
fra
nav
eng
eng
swh
tgk
ces
sun
tur
amh
eng
deu
eng
por
sun
sun
deu
pol
deu
tur
fra
sun
bel
bel
tha
lav
sun
glg
glg
fin
mrj
eng
khm
vls
dan
deu
hin
fra
tgk
ind
sun
rus
kab
eng
sun
rus
lug
eng
gla
pes
hau
rus
guw
fra
mrj
sun
hin
afr
amh
fin
gug
slk
arb
ang
fra
swe
sun
hsb
nds
pan
eng
pan
rus
hsb
fin
urd
hin
rus
rus
gle
dan
khk
sun
fra
cat
kan
lit
slv
nav
rus
tur
mly
cat
urd
khk
src
rus
kaz
fra
asm
sun
scn
pbu
rus
eng
nld
eng
sun
hsb
lav
oss
eng
por
amh
guw
eng
pes
fri
eng
sun
bel
ukr
deu
eng
eng
tgl
rus
guw
mal
glv
rup
sun
gla
lav
csb
kir
ast
sun
heb
sun
diq
kir
pes
sun
vec
slv
lmo
fra
kbd
asm
kaz
heb
deu
vls
dan
slk
hun
isl
gug
bos
nds
kmr
ukr
eng
eng
hat
fra
eng
rus
bak
eus
eng
kan
hrv
rus
guw
lmo
sun
sot
fra
por
hin
als
guw
lav
por
fra
pes
ukr
pol
eng
eng
hin
lit
swh
por
por
rus
sun
por
lmo
eng
lit
azj
fra
nob
eng
tam
pes
nds
azj
nds
ukr
eng
tur
fri
nds
pbu
bre
rus
khm
rus
mly
fri
urd
guw
kan
nld
ces
rus
lin
fin
sun
guw
khk
cat
sun
gaz
fra
mkd
scn
sun
deu
glv
est
hsb
guw
slv
ell
hin
sun
bul
slk
swh
ori
fin
bel
hin
kmr
lmo
tet
arb
tuk
deu
tet
ast
fra
sun
nav
hin
ces
ces
kmr
tam
bel
arb
nld
kat
guw
kaz
tel
als
hin
nds
eng
frp
slv
por
eng
nds
sun
ton
mly
guw
eus
ces
eus
dan
dan
ben
eng
ces
arg
vie
hin
urd
eng
arb
afr
glv
dzo
vie
sun
ell
cym
hin
vie
fra
eng
swe
sun
guw
eng
hin
eng
urd
guw
kin
tur
eng
kir
fin
pes
ceb
eng
arb
deu
sun
eng
fra
swh
fri
eng
mri
deu
ton
rus
mlt
hin
eng
nso
kir
dzo
eng
hye
eng
slv
deu
pes
sun
nds
eng
rus
sun
sun
epo
oss
slv
khm
sun
isl
eng
khm
mya
nno
hin
srp
afr
lav
nav
vec
eng
hrv
lav
cat
eng
afr
asm
sna
eng
nob
hat
quh
nso
sun
bre
eng
sun
ydd
deu
eng
rus
eng
ces
sun
rus
lit
guw
fao
gug
cat
kaz
hin
sun
cat
rus
als
eng
dan
hin
swe
rus
eng
nob
lnc
arb
por
oss
epo
est
fur
khk
hrv
tur
eng
fra
mri
cos
hau
arb
eng
por
pol
eng
fur
nds
kir
sun
deu
sun
ben
hin
eng
guw
eng
guw
kaz
kat
oss
csb
kat
fra
arb
eng
guw
bel
hin
sun
guw
por
kat
por
nds
sun
azj
tat
hin
eng
hau
eng
kat
guj
cor
afr
fur
est
hsb
sun
fri
ben
eng
fao
hsb
rus
pan
srp
guw
fra
sun
oss
por
srp
tur
fri
lit
lmo
fin
sun
rus
snd
hun
dan
deu
eng
eng
hrv
kir
rus
ces
als
fra
ltz
nso
rus
hin
eng
hin
glg
kmr
hrv
rus
snd
khk
eng
som
rus
kan
eng
afr
pol
pbu
eng
tsn
tam
sun
sme
ces
fur
eng
sun
dan
vls
ita
rus
bel
hat
eng
khk
kbd
hin
sun
lad
ang
ces
gaz
dan
fra
hun
mlt
fur
eng
hsb
nds
kat
fur
sun
pol
fur
urd
lav
deu
sun
tur
hin
bel
vec
tha
eng
hin
eng
bak
vls
nds
sme
guw
asm
dan
sun
ben
eng
fin
nav
por
eng
ang
mri
rus
fra
nld
sna
hun
lav
hun
arb
csb
nds
nav
eng
frp
fra
bel
nso
heb
kmr
sun
eng
afr
guj
isl
tur
fra
sun
lit
eng
nap
kaz
slk
als
sun
azj
fur
sun
cym
rus
mlt
fri
zul
tha
nds
gla
slv
hin
eng
eng
mal
afr
ben
sun
amh
ces
sun
sun
hin
sun
kan
pes
urd
deu
hin
hin
pes
kmr
eng
sun
csb
tel
eng
scn
hin
pol
hin
asm
afr
hin
eng
est
kir
fra
ell
vec
eng
ces
sun
pdc
kir
nds
tgk
asm
sun
hin
hsb
gaz
hin
dan
slv
fra
mlt
epo
lmo
fra
epo
sun
fra
eng
tel
guj
hrv
por
fra
fra
rus
glv
kmr
ast
hat
est
fra
sun
rus
eng
fur
khk
hye
fra
eng
por
plt
kbd
ben
eng
eng
fra
rus
nds
deu
gle
snd
cat
tur
eng
sun
eng
nld
eng
nob
tgl
nds
vie
epo
cat
sun
rus
fra
frp
gaz
nno
pes
hrv
fra
pol
eng
rus
hrv
tur
hrv
rus
fra
sun
bel
rus
ukr
ton
guw
khm
mlt
amh
kat
ces
rus
guj
ces
eng
cat
fra
lav
nso
rus
lao
hye
urd
diq
lnc
eng
fra
eng
sun
deu
rus
guw
azj
oss
fra
rus
sun
rus
kir
quh
mya
nds
sun
scn
slv
hin
eng
rus
fra
swe
arb
fao
hin
dan
nds
ben
nds
fra
tel
sun
rus
azj
bak
csb
sun
pes
ben
ces
urd
sun
dan
deu
pes
hsb
eng
eng
mya
deu
hsb
mri
swh
als
tuk
nld
tam
snd
bel
mri
rus
eng
eng
hin
nso
hin
deu
rus
guw
sun
eng
lad
eng
als
hin
kat
lit
ukr
ces
ben
epo
eng
swh
guj
gle
gle
urd
pbu
urd
sun
gla
fra
tat
fur
tha
sun
sun
csb
fra
bel
eng
ces
nds
gla
tat
mly
urd
kir
pes
swh
epo
hin
ton
sun
tur
ces
eng
kaz
fra
bel
eng
nld
fra
rus
als
als
swe
kir
ces
fin
sun
cat
oss
scn
eng
kaz
sun
eng
eng
pes
ces
por
urd
deu
amh
hin
afr
khk
est
khm
por
eng
bel
eng
lao
azj
pes
tur
scn
nld
nds
hin
fri
ell
slk
eng
deu
swh
tur
swe
fra
kat
eng
eng
asm
bel
sun
ita
glg
guw
kaz
urd
gle
hin
dan
lav
rus
hun
udm
mlt
kat
cat
hin
nso
kan
hsb
fra
fra
eng
bel
rus
rus
sun
tuk
nds
plt
cat
gle
cat
als
eng
guw
sun
rus
eng
bul
sun
bak
vie
khm
arb
lin
sun
eng
slv
guw
eng
vie
swe
oss
fra
ben
lug
wol
eng
ita
als
kan
sun
fra
por
urd
slk
tur
arb
eng
sun
por
zul
eng
bre
hin
por
fao
rus
vie
sun
swe
slk
tat
urd
hsb
cat
fra
sun
csb
rus
mri
csb
lav
eng
gug
fao
ukr
tam
rus
ind
pes
ces
sun
por
bre
bak
hsb
afr
sun
hye
sun
rus
bel
tet
dan
frp
deu
deu
kmr
sun
scn
arb
sun
lit
mal
tuk
ukr
sun
tgl
sun
eng
fra
guw
eng
pol
lav
arg
nob
eng
eng
cat
eng
eng
srp
sot
guw
arb
fin
ces
mlt
gaz
azj
guw
kmr
heb
guw
ibo
hin
mkd
sun
lnc
dan
fri
fra
arb
sun
eng
mri
sun
kir
hin
lav
eng
glv
swe
eng
vec
eng
arg
afr
eng
sun
nob
guw
nds
guw
fin
kat
guw
pes
sun
eng
rus
swh
rus
rus
lit
isl
deu
dzo
hye
eng
lit
rus
nds
hrv
hin
eng
fra
nds
swe
ori
nob
fra
tel
sot
hye
nav
pbu
lav
guw
eng
ton
urd
khk
srp
ukr
urd
rus
glg
ben
snd
rus
gla
eng
fin
ayr
pol
glg
est
guj
pes
isl
kbd
oss
cym
csb
plt
arb
sun
eng
rus
azj
vec
sun
eus
lav
pes
ell
nds
por
sun
sun
hsb
sun
ang
eng
mlt
rus
urd
guw
eng
sun
fra
lad
urd
slk
pol
mlt
urd
pes
hrv
glv
lit
hin
rus
guw
eng
kmr
cat
rus
eng
scn
por
sun
eng
sun
rus
hin
rus
nds
pes
por
kat
sun
pol
nno
ang
wol
tam
bak
urd
ben
gla
dan
nds
sun
eng
sot
rup
eng
eng
kat
mlt
pes
hau
azj
nds
lav
kmr
som
eng
csb
eng
pes
arb
nds
bel
nav
ind
arb
glg
slv
eng
frp
fin
eng
pes
kmr
afr
kir
tet
afr
sun
tgk
rus
kir
glg
mlt
hin
bar
tat
mlt
udm
eng
fra
swe
eng
urd
guw
ssw
zea
ben
gug
hin
guw
deu
guw
tel
kat
tur
rus
gsw
hin
gug
eng
nso
fur
asm
tgk
bak
kir
gle
urd
deu
gla
khk
hin
sme
arb
por
tat
fin
pan
dan
kmr
fra
cor
guw
mlt
pes
tur
dzo
hrv
sun
afr
slk
arb
dan
bel
eng
rus
dan
cat
amh
src
sun
eng
tur
ssw
hrv
kat
dzo
gug
pbu
rus
rus
eng
krc
epo
tur
hin
kbd
khk
rus
fra
pol
pol
eng
pes
rus
isl
tam
hrv
sun
tha
sun
rus
sun
eng
sot
sun
ori
rus
lad
eng
sun
guw
rus
nld
tha
nds
por
sun
mlt
quh
fra
sun
fra
sun
sun
gle
sun
amh
eng
sun
tet
rus
eng
kir
lad
por
nds
guw
hin
eng
tgk
slv
guw
guw
ang
kbd
diq
nds
sun
khk
sun
dan
glg
nob
mly
kat
eng
est
nds
rus
sun
rus
ori
mkd
mlt
hin
cos
eng
mly
tha
dan
sun
eng
kan
sun
hin
eng
ydd
por
rus
asm
eng
por
fra
eng
rus
gug
pan
khk
vec
cat
heb
eng
urd
ydd
por
sun
sun
rus
slv
pan
fra
ydd
fra
lnc
nds
pes
deu
rus
rus
srp
nno
hin
fra
udm
sun
cmn
slv
eus
ydd
deu
eng
urd
lao
srp
nno
hrv
sun
eng
azj
arb
fri
guw
ukr
guw
hin
ydd
fin
khk
sme
wol
isl
guw
urd
kmr
dan
sun
hat
urd
rus
por
dan
swe
mkd
glg
fin
swe
sun
zea
guw
snd
dzo
ces
kan
eng
swe
lug
kir
hsb
mal
lug
bel
vec
swe
eng
isl
mri
sun
hin
ces
urd
hat
sun
sun
hin
kat
ben
slv
nds
eng
kan
eng
urd
glg
fra
glg
sun
cor
fra
fra
sun
snd
gaz
eng
lit
sna
ydd
bel
eng
por
tur
hin
por
mkd
mya
hin
glv
tam
deu
nds
fra
hin
mly
eng
khk
glg
deu
kbd
sun
guw
tur
kir
vls
gaz
ast
rus
hin
deu
eng
sun
tur
por
sun
nds
guw
heb
sun
lao
fra
cor
guw
nob
bel
fra
sun
sun
hin
fra
ben
eng
nds
mkd
eng
nav
gla
tzm
sun
eng
sun
ydd
cat
urd
eng
sun
cym
azj
eng
pes
lit
sot
vie
fri
nds
ces
hin
guw
sun
mal
eng
sun
ces
tur
fao
hau
kan
deu
ben
epo
sun
ydd
wol
eng
slv
pan
csb
tet
por
por
azj
ces
eng
fra
oss
amh
pes
arb
guw
glg
cym
lit
lit
rus
pes
mya
por
eng
nav
mya
sun
guj
swe
eng
eng
hin
cym
rus
rus
sun
lao
ces
deu
hin
mlt
bul
sun
cat
ton
pol
fra
eng
udm
eng
sun
mya
est
nav
eng
pes
tur
lav
scn
pol
fra
hin
kir
rus
fur
oss
cor
guw
tel
eng
ydd
sun
ton
sun
hin
tur
ydd
eng
lao
hin
sun
hye
eng
eng
nds
tet
tel
eng
hin
lit
pan
hin
eus
fra
rus
slv
eng
fur
eng
nob
nds
kir
tur
gla
sun
rus
hin
pes
pol
sun
tsn
nav
eng
vie
sun
fur
lav
nds
guw
guw
als
ydd
swh
deu
rus
guj
rus
hun
fra
diq
sun
hye
khk
dan
sun
lnc
guw
dzo
nob
kaz
mal
swe
arb
sun
sun
hin
hin
afr
fra
slv
wol
urd
ces
sun
sun
ita
eng
sun
eng
fra
slv
hin
tel
ces
lin
kat
arb
guw
mlt
lit
gug
eng
kmr
nob
fra
diq
som
rus
tgk
eng
ben
fin
fra
tet
fra
sun
kmr
sun
fur
fra
guj
lit
sun
nob
glg
ssw
cor
sun
nds
nno
sun
urd
slv
pes
nds
ces
urd
nds
eng
eng
eng
eng
arb
eng
eng
guw
hsb
eng
swh
hrv
mkd
nso
oss
sun
eng
hsb
vec
sun
arb
als
fra
ori
gla
slv
eng
khm
rus
ces
eng
guw
rus
sun
sun
sun
sun
eng
yor
hin
sun
asm
isl
hin
eng
afr
fra
pes
eng
tat
eng
vie
lao
guw
sun
urd
diq
srp
fra
bel
hin
sun
guw
deu
est
eng
amh
eng
deu
guw
amh
urd
sun
kat
kaz
fra
rus
isl
ang
guw
gsw
mal
est
urd
hin
swh
est
eng
glg
ces
eng
sun
slv
pes
cat
sun
sun
tha
cym
kan
guj
kir
bel
hin
dan
dan
sun
hin
hin
hin
lav
tuk
heb
sun
cat
sun
rus
kir
nso
sun
deu
eng
fra
khk
plt
quh
nds
udm
por
pol
fin
sun
pes
eng
afr
quh
bel
fra
glv
lmo
eng
sun
tur
sun
eng
oss
kir
rus
afr
deu
fra
fra
lit
mly
sun
hun
sun
ltz
ltz
kir
eng
eng
kir
lin
hsb
eng
quh
sun
fra
slv
kat
sun
afr
vie
mal
urd
vls
eng
kmr
eng
fra
slv
swe
kan
amh
rus
lao
eng
fur
dzo
fra
guj
sun
lit
mkd
eng
sot
lao
hin
ast
hun
eng
diq
sun
rus
bre
rus
eng
hin
rus
rus
csb
eng
vec
guw
kan
scn
pan
sun
mkd
cat
tam
kir
nds
tam
rus
fri
eng
hin
lao
nld
swe
ori
dzo
gaz
ces
ibo
kir
heb
gla
eng
eng
est
slk
eng
ces
mya
hin
als
src
guw
eng
rus
ang
fra
nds
vls
xho
eng
rus
sun
scn
ces
ind
xho
eng
guw
ita
guw
deu
swe
diq
dan
eng
nds
arb
slv
sun
arb
glv
kan
eng
sun
deu
tat
eng
sun
dan
rus
fra
hin
afr
eng
mlt
sun
eng
slk
por
sun
sun
fra
khk
est
fra
fra
deu
hrv
kan
slk
oss
ind
swh
slv
sme
eng
rus
slv
cat
hat
hin
swe
gaz
eng
lav
lnc
dan
eng
sun
kir
fur
eng
sun
asm
lad
tur
azj
kmr
kat
tha
slv
cat
hin
pes
sun
sun
guw
mkd
rus
fin
fra
nso
som
sun
vls
deu
fur
kbd
slk
hin
mri
hin
ces
arb
eng
kan
est
fri
oss
slv
bre
nds
azj
tur
hin
kir
pol
swe
sun
fra
glg
bel
gla
eng
vie
quh
ceb
eng
pol
kan
kan
hrv
rus
eng
sun
kmr
rus
sun
sun
slv
nds
eng
rus
dzo
amh
tat
eng
nds
nso
tur
cor
arb
eng
pes
eng
fao
csb
kir
eng
pol
sun
sot
rus
kir
guw
sun
bak
fra
hin
fra
rus
lav
eng
csb
sun
mkd
eng
sun
deu
ori
ang
hrv
urd
deu
lit
slv
eng
rus
pes
hrv
ang
glv
udm
pol
swe
ben
cym
pes
eng
fra
fra
urd
eng
isl
tet
eng
cos
fri
nds
hye
sun
sun
hun
urd
ita
plt
pes
ell
hrv
sun
khk
tel
rus
eng
kan
mal
hil
hye
eng
swe
srp
rus
fri
khk
hau
eng
guw
kbd
ayr
eng
hrv
sun
ces
eus
eng
mrj
sun
khk
slk
fra
hin
sun
hin
vls
eng
gaz
por
eng
bel
hin
eng
fra
slk
pan
guw
cat
zul
kmr
kir
rus
heb
slv
eng
eng
afr
guw
sun
eng
vec
ukr
gsw
ces
hin
urd
rus
cat
tat
sun
afr
eng
fra
swe
khk
isl
eng
sun
dzo
isl
isl
src
sun
ind
bel
epo
est
sun
dan
ukr
azj
eng
sun
por
sun
urd
ces
fra
ben
sun
pes
afr
heb
dan
afr
pan
eng
gaz
eng
hin
tuk
vls
sun
cos
urd
ind
rus
slk
lao
nso
fra
kat
guw
swe
deu
snd
deu
heb
khk
deu
urd
nav
hin
khk
plt
rus
hin
eng
cat
deu
deu
sun
pes
sun
scn
vie
guw
fra
rus
slv
slv
yor
cat
fri
src
tur
bel
tur
vie
pes
tam
urd
eng
hin
kan
fri
tha
tet
ces
nav
por
pes
rus
guw
gle
por
rus
fao
por
rus
glg
fra
glv
heb
sun
eng
tel
lit
rus
sun
guj
lug
eng
eng
bul
deu
mri
por
pes
tha
sun
eng
tur
rus
tat
ydd
hsb
srp
lug
sun
est
hrv
fra
snd
dan
slv
hun
tgl
urd
sun
rus
mly
bel
lao
nds
tur
ssw
ben
sun
eng
sun
hin
ton
urd
hsb
eng
asm
kin
eng
rus
lit
rus
guw
ben
nno
eng
slv
tur
deu
fri
eng
hin
fra
kat
mkd
hin
asm
sun
urd
eng
urd
lit
mrj
fra
rus
mlt
tha
mlt
khk
urd
fra
als
hsb
lav
eng
urd
srp
lnc
ces
sun
cat
fra
oss
vie
fra
fao
bel
azj
pbu
sun
est
sun
eng
gle
guw
tur
lav
nso
nld
cat
fra
oss
ben
nob
est
kin
rus
pbu
eng
eng
glg
lad
ast
arb
lit
pes
ori
eng
fur
tha
fur
ast
sun
nds
slv
dan
por
fur
ben
fra
por
arb
afr
cat
ces
ang
som
kaz
bre
ind
lav
cat
vls
ori
swe
fur
tha
mal
deu
kat
eng
eng
eng
sun
rus
scn
hye
sun
glg
ces
eng
nld
sun
tha
tha
eng
hrv
hin
ces
eus
fra
udm
rus
asm
sun
eng
tur
urd
isl
guw
kan
dzo
eng
fra
guw
ori
fra
nav
glv
eng
fin
oss
sun
ces
hau
sun
ces
bel
hun
sun
heb
lav
hun
xho
rus
pol
kmr
tur
kaz
urd
arb
hin
rus
hye
nob
sun
eng
nds
sna
kir
hin
arb
rus
rus
nds
bak
asm
nno
ton
por
eng
sun
rus
epo
kaz
pol
mkd
eng
ang
ton
deu
ast
cym
bxr
guw
sun
pbu
fra
glg
ces
slv
quh
sun
ces
eng
eng
dan
sun
eng
ast
sot
rus
als
rus
fri
ben
cat
rus
sun
nso
eng
eng
sun
hun
sun
urd
cat
rus
eng
tur
hat
ang
urd
slv
tur
cmn
rus
sun
heb
fra
guj
scn
sot
sun
arb
hrv
eng
asm
eng
sun
kmr
epo
mlt
slk
swe
hat
ydd
eng
por
urd
glg
kat
hun
vls
vec
tat
tgk
fra
eng
tgk
mlt
dan
guw
rus
ton
sun
slv
eng
pes
scn
pol
glv
fra
rus
glv
hsb
hun
eng
som
guw
ces
rus
eng
tha
sun
arb
cym
eng
sun
sun
eng
hrv
tam
nav
lmo
vie
arb
nav
sun
eng
sun
lav
nld
fri
fur
ton
fra
hsb
kat
pes
nno
sna
nno
nds
kan
ben
sun
hin
slv
eng
tat
cmn
deu
tha
kin
kbd
tat
eng
deu
lav
afr
rus
hye
rus
pes
sun
hau
pan
amh
eng
por
nav
nds
mri
bak
eng
udm
slk
fra
glg
ben
sun
guw
sun
pes
rus
sun
eng
tet
kan
afr
pes
tam
deu
ydd
kat
pes
nso
nds
eng
eng
arb
sun
ori
afr
sun
hin
est
nds
amh
mkd
kat
frp
hun
nds
ben
kan
sun
nds
wol
isl
eng
cat
fra
rus
gsw
est
sun
slv
sun
asm
gjn
rus
kmr
est
srp
hun
fra
eng
lin
tuk
sun
gla
tur
guw
guw
eng
kir
eng
ydd
rus
ces
sun
kin
urd
eng
sun
hun
sun
eng
sot
guw
asm
eng
snd
sun
sme
pes
fra
hin
deu
eng
pes
bxr
fra
lin
hin
eng
sun
bak
mri
deu
guj
tam
cym
lao
pbu
hin
ukr
nno
als
kir
cym
eng
kbd
heb
afr
slk
eng
slv
udm
tel
sun
rus
ltz
arb
rus
kan
deu
eng
rus
glv
rus
lit
rus
pol
eng
hye
nds
gug
slv
urd
kir
als
deu
slk
guj
afr
sun
tuk
rus
isl
ces
slk
ukr
epo
hin
som
zul
guw
bel
ell
por
eng
fra
hye
por
wol
hin
sun
gaz
est
rus
guw
guw
mly
kaz
pes
diq
gaz
tel
ces
som
rus
rus
hin
eng
guj
afr
epo
hin
lmo
pol
als
slv
pes
pan
afr
pes
lav
isl
sot
lnc
sme
eng
khk
kbd
guw
eng
eng
glg
eng
khk
tgk
urd
ell
pes
pol
ang
nob
tgk
rus
lav
sun
kat
eng
arb
sun
glv
epo
fra
nds
tur
ydd
src
khk
slk
kaz
fra
nds
sun
dan
arb
pes
slv
eng
swh
pol
sun
deu
hun
afr
rus
arb
srp
fra
sun
gug
sun
mkd
khm
gug
srp
ang
lav
deu
fra
eng
sun
gug
ltz
eng
nds
ell
hsb
guw
heb
sun
eus
est
lit
mlt
rus
hrv
fra
sun
fra
sun
nld
tel
rus
ben
rus
sun
arb
src
som
sun
som
eng
lav
afr
gaz
arb
sun
kir
est
eng
sun
sun
tat
ben
rus
ces
sun
slk
ell
por
wol
eng
rus
pes
pes
hin
azj
lit
fra
guw
fra
kir
eng
afr
bak
fao
ang
mlt
oss
asm
eng
mrj
kmr
som
eng
hin
amh
hsb
fra
rus
rus
ces
nav
eng
sun
sun
sun
sun
eng
rus
khk
sun
kan
hil
tsn
kmr
eng
pol
pes
azj
pan
hat
sun
eng
hin
hsb
fri
rus
est
tet
ces
tat
arb
cym
rus
deu
khk
guw
diq
dan
fra
nno
arb
arb
eng
fri
rus
ukr
sun
eng
pes
heb
lit
csb
ind
kir
hye
khk
fin
guw
kbd
khk
sun
pes
pol
glv
amh
lav
swh
cat
urd
rus
khk
mly
cym
ces
eng
cos
nds
nds
ori
por
ben
heb
eng
pol
rus
hsb
rus
eng
eng
som
dzo
lnc
scn
arb
khk
tur
eng
rus
srp
afr
pes
cym
vie
eng
fra
ces
bel
sun
rus
ces
tur
eng
mri
sun
hsb
sot
eng
hat
rus
pes
cat
guj
als
rus
ton
cat
ita
urd
kat
mkd
est
fra
asm
guw
heb
sun
urd
deu
heb
zea
hrv
rus
hun
sun
rus
deu
arb
eng
deu
fri
eng
eng
pes
eng
sun
hsb
eng
pes
kmr
sun
ori
fao
nso
tat
lnc
slv
kan
guw
ori
asm
sun
ben
mkd
hrv
dan
lit
rup
sna
deu
ell
afr
tur
eng
fra
bre
nno
fra
fra
rus
hin
por
tuk
pbu
lav
hin
amh
fra
tel
csb
eng
fin
fra
vls
eng
kir
oss
tam
rus
srp
guw
por
hin
udm
glg
por
khk
src
mkd
ben
swh
ukr
guw
ori
sun
ukr
sun
kat
eng
rus
pbu
ltz
vie
arb
deu
eng
urd
fra
lad
pol
ben
bul
est
nds
khk
hsb
gle
tam
pol
bul
rus
kan
lit
swe
eng
yor
asm
pes
kbd
ori
nav
als
kan
afr
gla
kaz
nds
tam
tel
sme
eng
cym
urd
sun
lug
eng
guw
slv
nds
ssw
eng
por
nds
nds
sun
sun
sun
arb
gaz
fri
sun
cmn
arb
por
cmn
fra
fra
tat
fin
fra
vie
cor
rus
hin
tur
afr
vls
eng
nds
kir
deu
hin
guw
eng
kaz
sun
quh
tur
pes
sun
bel
fur
hun
eng
asm
gla
deu
kan
arb
lit
por
amh
wol
pol
sun
kbd
tam
khk
afr
rus
fra
snd
guw
hun
arb
arb
sun
hye
rus
rus
ukr
eng
mri
tel
asm
por
som
nso
por
hin
arb
hin
rus
hsb
sun
dan
eng
rus
gug
sun
isl
yor
asm
hin
cym
sot
sun
guw
tur
rus
tur
lit
urd
heb
eng
cor
rus
eng
pol
sun
tsn
fur
nds
tur
cym
eng
fra
afr
bel
sun
swe
lav
lao
pol
ton
nds
dan
amh
bak
eng
hun
hin
cmn
slv
guw
arb
sun
rus
fri
eng
cor
sun
sun
lmo
sun
eng
scn
eng
por
tha
eng
isl
bre
srp
fin
fra
swe
kbd
rus
kir
pes
ton
nds
kat
fra
eng
tha
urd
tur
fri
sun
afr
afr
lin
ita
ton
sun
ben
gaz
gla
ydd
rus
rus
tha
eus
fra
ang
bel
quh
deu
eng
por
vie
tur
sun
fra
als
tuk
src
tur
sun
eng
mri
urd
dan
khk
eng
lad
sun
fin
lnc
fra
tam
azj
dan
vie
hat
kan
amh
fra
isl
sun
rus
eng
pes
glv
slv
fra
sun
sun
pes
glg
bel
mal
urd
slv
bxr
kmr
khk
diq
sun
kan
sun
pes
azj
eng
nav
sun
hat
ben
deu
sun
ukr
kir
guw
lin
sun
fra
rus
nno
mal
lit
fra
vec
pes
sna
rus
nno
ell
ces
eng
rus
bre
hsb
eng
pes
guw
tuk
azj
rus
deu
quh
nav
eng
ang
hin
fra
pol
snd
rus
pbu
hsb
deu
tur
slv
nds
hin
isl
hat
hin
por
cym
urd
tet
som
tat
hrv
heb
mri
mkd
arb
sun
hin
eng
glg
tel
sun
bak
eng
nds
sun
lmo
kir
cmn
eng
khk
eng
sun
nav
eng
eng
fra
guw
bre
fin
eng
rus
eng
urd
sun
ben
hin
pol
lin
diq
eng
rus
hau
ton
fin
eng
als
est
kan
fra
mly
tuk
diq
eus
lit
snd
pes
kmr
urd
sun
bel
pes
sun
cat
fra
nds
ces
eng
nds
khk
mkd
sun
ind
eng
gaz
nds
ben
fin
kir
eng
som
sun
ben
rus
nds
hrv
urd
eng
epo
est
mkd
sun
pes
bel
est
guw
sun
fra
sun
eng
slv
por
guw
ltz
slk
por
hsb
eng
hin
nds
sun
eng
eng
hin
eng
eng
guw
slv
dan
sun
hrv
fin
eng
sun
lit
ben
udm
hat
fra
tur
guw
ell
mri
glv
pes
snd
sun
eng
ces
guj
eng
fra
bel
eng
kat
vls
hin
nds
pol
ang
sun
ltz
por
sun
eng
glg
por
kbd
srp
tel
tel
kbd
est
hin
hin
dzo
pes
lav
gle
guw
sun
cat
lit
mya
urd
lad
eng
rus
pes
arb
sun
sun
sun
fri
eng
fin
mya
kaz
por
vec
tha
sun
sun
kaz
nso
eng
lug
rus
csb
hat
slv
sun
sun
tet
nob
sun
urd
rus
hin
eng
sun
swh
lav
fin
hat
eng
kin
fao
afr
som
eng
eng
eng
nds
cat
bak
bel
heb
ell
heb
kan
pol
guw
cat
por
kir
pan
amh
kaz
eng
rus
hin
est
tur
sun
rus
por
lnc
por
sun
snd
mrj
hil
sun
eng
arb
sun
eus
rus
rus
rus
sun
bre
kir
hin
eus
eng
kir
deu
rus
fra
sun
sun
kan
eng
kin
mal
est
dan
ell
eng
wol
nld
mya
guw
guw
hsb
kmr
fin
eng
tat
nso
som
nds
sun
tur
eng
nob
pes
rus
lit
rus
eng
eng
afr
kan
eng
hin
urd
isl
sun
sot
sun
sun
nso
mlt
rus
pol
rus
hin
sun
sun
hrv
ukr
tur
epo
rus
tgk
ang
sun
arb
eng
slv
lav
por
urd
ben
eng
azj
fao
kaz
fri
epo
tam
cat
nds
gle
isl
dan
fra
hin
nds
tur
bel
eng
guw
fra
guw
fri
cat
sun
cat
lit
sun
tgl
afr
nno
guw
slk
deu
tgk
tur
eng
fra
hrv
lit
pan
vls
fur
hsb
prq
eng
eng
tur
diq
nds
ang
rus
ben
slk
eng
slv
hin
ton
zea
sun
rus
eng
urd
afr
kir
frp
por
nav
sun
cat
amh
rus
lav
guw
arb
por
urd
ita
ydd
tur
als
khk
nav
slv
tha
ltz
rus
hin
sun
fra
eng
mya
tat
mly
hin
yor
bul
sun
mly
fin
ton
sun
arb
est
kir
nav
tsn
fri
hsb
hin
hye
deu
rus
tur
eng
fra
vie
fur
ydd
por
hsb
fra
sun
khk
fin
hin
sun
cor
hin
fin
sot
sun
csb
guj
slk
dan
arb
fri
urd
khm
glg
nds
swh
tur
eng
deu
hin
nds
sun
guj
guw
sun
sun
sun
tet
rus
sun
est
hin
swh
kmr
tgl
nso
eng
tur
sna
pes
eng
nds
hat
ces
eng
guw
quh
por
lao
mkd
nso
scn
ibo
eng
hsb
nno
hsb
rus
ltz
fri
eng
rus
nav
eng
est
mya
pes
fao
fur
eng
nds
ang
ori
eng
eng
sun
snd
urd
scn
deu
fri
kir
eng
fri
rus
sun
sun
rus
rus
eng
ces
pes
fra
tur
eng
kir
fra
swh
mly
deu
ind
tur
tam
bak
ukr
guw
snd
rus
eng
ukr
rus
urd
ukr
kan
sun
sun
ell
frp
snd
fur
scn
hin
est
fur
nno
nds
tat
lao
rus
est
mri
urd
hin
fin
slk
oss
sun
swh
cor
nno
rus
rus
kat
quh
kat
bel
rus
sun
ell
bel
rus
mly
guw
mly
nds
nob
hin
nds
fra
sun
deu
eng
deu
src
rus
kan
sun
rus
pol
nav
tgk
sun
fra
sot
afr
ydd
sun
eng
hye
sun
sun
ben
sun
eng
hrv
fra
lao
eng
eng
ces
slv
hin
pan
hsb
nds
pan
bul
bre
sun
sun
hrv
arb
kbd
eus
scn
eng
afr
ltz
eng
sun
csb
nds
swe
bel
nob
por
nld
guj
slv
bak
dzo
kat
swe
mal
kin
sun
sun
tgk
eng
rus
sun
dzo
sun
som
som
heb
por
pol
vls
ben
sun
lav
guw
sun
kaz
rus
nso
guw
sme
ces
glv
pol
arb
cat
eng
ces
pol
eng
vls
tur
vie
eng
ukr
kmr
ukr
som
guw
gla
rus
hsb
nds
kir
sun
nob
eng
swe
hin
urd
eng
ton
eng
guw
eng
eng
fin
sun
rus
eng
slk
eng
fra
tet
kat
slk
asm
hin
urd
khk
fri
lav
eng
sun
sot
sun
guj
scn
vec
sna
rus
kan
eng
tur
eng
amh
quh
rus
fra
urd
rus
lit
tgl
eng
slv
tet
sun
diq
urd
nds
eng
kat
sun
tur
gla
heb
hin
hin
ast
hin
sun
guw
csb
ces
mkd
tgl
eng
srp
sun
mkd
por
mri
bel
nds
sun
eng
rus
kir
swh
deu
swe
khk
fri
tet
sun
tat
urd
kbd
por
pol
tgk
hun
pes
sun
fur
heb
pes
rus
eng
guw
eng
ces
dan
ces
swe
eng
ori
hsb
ces
deu
pbu
deu
tam
urd
ben
asm
bel
dan
eng
hat
eng
por
guw
hrv
hin
azj
eng
sun
arb
nso
kbd
kir
mri
eng
nso
eng
mri
nds
fao
deu
slk
hin
eng
nld
sun
gle
ell
rus
ukr
arb
pol
fra
hin
guj
lao
dzo
slv
swe
quh
hsb
eng
eng
sun
deu
hin
hin
rus
guw
rus
bel
arb
fao
tha
tha
deu
rus
sun
khm
fra
cat
cat
por
eng
sun
udm
kat
slv
hin
est
eng
sot
por
sun
nno
eng
tha
ukr
rus
por
fra
est
tuk
wol
fra
tur
kmr
heb
tur
slv
rus
hsb
afr
hau
asm
sun
als
sot
ton
fra
eng
tha
guw
hat
sun
sun
glg
dan
dzo
hin
cat
eng
nob
snd
urd
sun
afr
ori
fur
rus
eus
gla
eng
tha
deu
ces
dan
azj
eng
arb
nds
kat
tgl
nno
fra
ukr
nob
rus
guw
lav
amh
hin
yor
glg
scn
guw
pan
rus
isl
sun
swe
hrv
ell
bul
nno
hrv
eng
ces
mal
hin
urd
fra
fra
eng
tam
slk
eng
nds
sun
eng
tur
est
kat
sun
fra
rus
por
sun
urd
guw
guw
glg
rus
glv
tur
guw
afr
fra
sun
ben
gle
hin
csb
fin
eng
eng
pol
sun
sun
nds
lit
sun
eng
eng
hsb
fri
vls
amh
rus
rus
hrv
por
pol
ind
slv
sun
dzo
nds
rus
slv
cym
guw
glv
por
ukr
hin
tel
lao
eng
arb
hin
tgk
rus
eng
sun
eng
gug
arb
cat
quh
vec
eng
eng
afr
deu
fra
eng
hin
bel
ben
eng
fra
eng
eng
sun
ang
guw
ces
srp
eng
hin
nav
sun
nno
eng
gaz
eng
fin
khk
ltz
slv
gla
urd
sun
nap
lit
nno
swe
sun
afr
scn
mrj
lav
tha
eng
rus
rus
cat
sun
lit
deu
guw
isl
khm
rus
slv
pol
tur
glg
mya
ydd
por
epo
rus
eng
fra
urd
fra
csb
est
khk
guw
eng
amh
sun
hat
eng
eng
gle
eng
lit
eng
hsb
sun
sun
eng
sun
quh
sun
nds
sun
udm
eng
pan
ces
hin
hrv
eng
nds
cat
mkd
deu
snd
scn
sun
ast
hye
mkd
arb
eng
sun
arb
urd
guw
glv
kmr
khk
sun
swe
ton
gaz
fra
prv
rus
arb
sun
fra
hin
tur
ukr
mya
eng
tur
sun
rus
sun
ava
eng
lin
eng
eng
pes
por
mus
eng
eng
kan
eng
fra
arb
deu
lnc
fra
hin
guj
mya
lit
pol
hsb
rus
dan
por
snd
vls
ben
fra
ind
bel
lav
eng
hsb
sun
sun
guw
ind
ces
mlt
urd
hin
ukr
afr
eng
deu
nav
afr
mlt
sun
gug
heb
oss
slv
ces
sun
sun
kan
rus
quh
eng
eng
rus
bak
sun
eng
mly
epo
lmo
bel
eng
kin
hin
rus
hin
sun
zul
guw
hin
slv
nds
rus
deu
sun
fao
fin
guw
hin
hin
pes
swe
ces
est
swh
slk
lit
eng
scn
rus
glg
guw
hsb
tur
tur
rus
tet
pol
bel
rus
cat
fao
rus
tgk
gla
fra
slv
snd
lin
snd
bre
ben
sun
nav
kin
zul
hin
khk
rus
lad
deu
eus
pol
fur
pes
fra
eng
ydd
khk
ces
kan
fri
guw
mya
asm
heb
som
nso
guw
fra
pan
sun
hun
eus
pes
eng
por
dan
pan
pol
guw
hin
pol
nds
por
kbd
deu
hin
mkd
snd
hsb
fra
plt
kmr
eng
eng
fra
eng
isl
hin
dan
ben
glv
hin
cat
lao
pes
glv
glg
rus
azj
guw
lav
fra
ces
src
mrj
som
dan
hsb
sun
hin
guw
sun
khm
mkd
khm
sun
gle
kab
isl
fra
fra
ton
arb
urd
lav
arb
arb
bel
eng
fri
ukr
ssw
nds
hrv
sun
ton
lit
hrv
hin
bre
als
sun
kan
tur
src
nld
nno
sot
urd
vls
dan
lav
pes
kan
fra
deu
ukr
sna
sun
rus
rus
ces
pes
tha
est
kir
eng
fin
kan
sun
eng
guw
nds
kat
rus
afr
oss
ori
frp
guj
eng
eng
arb
lit
nav
pes
isl
mal
swe
hin
deu
guw
hin
hun
amh
por
kat
sun
por
dan
hun
mkd
sun
kaz
cat
eng
eng
eng
udm
lit
pol
eng
rus
eng
sme
sun
mly
ces
ori
guw
kir
rus
isl
bel
sun
sun
eng
kmr
fra
hin
eng
nap
arb
dan
eng
pes
ang
nds
kmr
heb
est
azj
sun
eng
eng
slv
eng
hin
lug
sun
fra
tha
guw
sun
fri
gaz
pes
eng
fao
kir
snd
sun
mri
eng
fra
fur
fra
hye
sme
sun
pol
por
fra
pes
glg
pes
csb
sun
tuk
cat
sun
rus
pes
mkd
pol
pes
eng
ces
pol
fra
bel
khk
eng
eng
kbd
als
rus
rus
kir
deu
bel
sun
glg
hat
glg
urd
arb
eng
rus
pes
nob
tel
rus
eng
mkd
ces
lug
scn
fra
deu
ltz
eng
sun
ori
guw
swe
arb
guw
lin
sun
tur
sun
sun
nap
azj
kaz
fra
pol
khk
cat
arb
sun
eng
hin
kat
ukr
eng
cor
eng
urd
dan
fra
afr
eng
hil
est
urd
nds
kir
guw
eng
swe
hun
eng
rus
rus
amh
fra
sun
ces
por
nds
hin
eng
sun
nso
sun
oss
fra
tha
fra
ang
fra
rus
guw
arb
lad
nld
snd
als
nds
ita
nno
sun
nds
arb
eng
sun
fur
cat
fra
eng
nno
eng
kat
rus
lao
eng
rus
ces
sun
fra
tel
hin
udm
eng
afr
hin
kir
ind
kat
guw
eng
hrv
kat
rup
bel
hin
por
eng
eng
guw
ces
quh
guw
gug
khk
rus
swh
kan
sun
est
est
oss
guj
tuk
sun
khk
ast
dan
eng
est
nav
eng
kin
heb
sun
fin
asm
hun
tur
rus
eng
eng
tur
slk
vie
udm
swe
eng
cmn
eng
snd
hin
fra
deu
sun
hun
tat
swe
nds
kmr
arb
pol
ita
pdc
bel
isl
mri
hrv
mlt
hin
rus
sun
vie
eng
fra
fri
ast
eng
sun
fra
deu
deu
kir
khk
scn
eng
lit
ben
ori
snd
eng
eng
guj
rus
srp
nno
guw
urd
pbu
hin
guw
eng
heb
hye
eng
eng
fra
ydd
slv
lav
eng
bak
tur
pes
sun
azj
fao
sun
glv
sun
bel
fra
ben
hin
sun
fra
ces
bel
nob
hin
rus
sun
sot
bak
rus
ast
kat
eng
guw
swe
sun
sun
swh
kir
fri
khk
guw
fri
kat
arb
urd
som
eng
kir
nav
mal
fin
tur
nds
pol
pan
lav
tha
est
tel
sun
ukr
tur
fur
pes
tur
sun
cym
amh
nds
sun
cat
rus
sun
fri
guw
sun
kmr
eng
sun
tuk
rus
hsb
isl
ces
sot
eng
swe
azj
rus
vie
sun
tur
sun
kbd
pbu
sun
eng
rus
glg
por
rus
sun
wol
khk
tat
guw
ydd
por
pes
csb
eng
sun
diq
fur
ydd
eng
rus
ang
sun
fra
hin
guw
fri
sun
urd
fao
hun
sun
khm
oss
tur
swe
eng
sun
zul
urd
pes
urd
sun
mri
dan
snd
ces
urd
bel
eng
eng
scn
mkd
ell
deu
tur
rus
slv
deu
guw
pol
cat
sot
eng
sun
kir
lit
guw
sun
ces
pes
ton
tet
hrv
sun
pan
eng
hat
lit
lug
sun
ori
eng
tet
lug
sun
nds
tur
hsb
pes
khk
arb
deu
slk
eng
ssw
pes
cat
rup
scn
deu
eng
tha
mya
sun
mri
hin
dan
lav
lao
eng
pan
cor
rus
sun
nob
dzo
ibo
afr
wol
afr
eng
dan
scn
isl
guj
amh
nds
arb
epo
eng
fra
eng
fin
frp
pes
bel
tuk
sun
amr
guw
kat
cym
eng
slv
ind
kmr
eng
nds
eng
tur
hye
lav
kir
rus
sun
por
dzo
eng
eng
eng
guw
bak
tel
rus
rus
eng
snd
fin
ces
por
ukr
rus
ang
deu
por
fur
eng
kin
amh
sun
khk
cat
rus
eng
fur
tel
gle
heb
tgk
fra
lug
fur
eng
bre
rus
plt
sun
rus
tha
kin
ell
fra
guj
khm
slk
fra
ces
deu
bel
hin
asm
eng
sun
nds
swe
pes
sun
ast
sun
slk
gle
vls
nds
sun
guw
eng
est
mlt
pbu
por
fra
guj
pbu
fra
sun
cat
sun
arb
ukr
arb
pan
eng
sun
por
sun
tur
tuk
urd
hin
fra
fin
hin
ell
snd
arb
eng
nds
vec
urd
hye
lnc
eng
rus
dan
khk
guw
deu
rus
rus
hin
mya
fao
tet
fin
guj
nds
ces
hin
rus
swh
ukr
khk
plt
swe
slv
tha
mal
guw
hin
lit
tet
kin
slk
slv
swh
urd
sun
tuk
sun
cor
nds
sun
pol
gle
fin
eng
kbd
slv
deu
eng
sun
tgk
gsw
slk
bel
diq
guw
deu
hin
ydd
guw
fri
eng
ydd
sun
nld
sun
eng
eng
ori
bak
eng
eng
fur
snd
lao
hin
fin
nno
snd
snd
deu
ces
eng
kat
rus
vie
ces
bul
swe
eng
hin
sme
ang
ydd
guw
deu
khk
dzo
ces
vie
sun
ton
pes
heb
pes
swe
ben
kat
hin
eng
sot
nno
eng
nds
ast
dan
eng
sun
tel
nob
pes
guw
eng
tur
mlt
glv
som
glv
eng
kir
som
eng
bel
por
nno
snd
guw
arb
amh
pol
eng
hin
ang
mkd
eng
arb
kat
eng
eng
ydd
nds
sun
fin
tur
fur
eng
sun
deu
hsb
lav
pes
heb
mrj
eng
tam
ang
epo
fao
ltz
snd
lnc
eng
sun
yor
guw
hin
tur
tam
sun
tam
pan
lao
src
fra
pes
slv
nav
kin
hil
srp
rus
ukr
rus
kir
rus
fra
sna
por
hsb
rus
hsb
hin
ces
ton
dan
eng
nds
snd
eng
rus
arb
als
slk
lav
hrv
eng
rus
eng
slk
lin
fin
slk
rus
hin
gaz
sun
arb
sun
bak
kmr
rus
guw
pol
ces
deu
eng
isl
est
hin
ell
pes
azj
eng
por
por
swe
fra
urd
eng
sun
guw
eng
nds
hat
dan
sun
ell
slk
eng
hrv
guw
fra
kir
fra
eng
fra
lao
kan
eng
tgk
eng
sun
sun
sun
swh
eng
eng
sun
fin
sun
ces
fra
arb
gug
deu
hsb
bre
eng
urd
mal
kan
nds
hsb
arb
ita
rus
som
kan
kan
eng
mrj
rus
sun
hat
khm
guw
gle
arb
sun
eng
fin
als
sun
sun
lao
fri
bre
swe
guw
arb
glg
sun
tur
hin
nld
glv
tur
kin
eng
mrj
lit
glg
ell
sun
eng
mal
ang
arb
nds
asm
eng
tha
nds
nav
fur
lit
tur
pes
quh
hin
kmr
glg
rus
ces
sun
rus
lin
hin
eng
est
vie
eng
sun
nld
ltz
heb
kbd
nds
fur
cos
afr
nso
oss
cat
hin
khk
nds
lav
rus
rus
glv
oss
fra
ben
eng
ces
fra
slv
sun
ayr
eng
bel
mkd
sun
eng
hin
dan
afr
hye
sun
pes
nds
rus
afr
fra
eng
arb
eng
eng
eng
hrv
frp
eng
lmo
pbu
oss
lav
bel
swh
sun
fra
swe
pol
pes
sun
som
tur
eng
vie
nno
eng
src
eng
guw
fin
bre
sun
nds
sun
mly
fra
hrv
dzo
quh
hrv
hsb
pes
sun
csb
hrv
gla
afr
hin
nld
eng
kmr
eng
som
slv
rus
nds
cat
khk
afr
swe
cor
rus
gle
fra
khk
hin
ind
kmr
fin
tet
mya
sme
nav
pes
eng
eng
sun
nld
isl
slk
slk
cat
rus
lit
sun
guw
fra
sun
hin
slk
fra
sun
rus
sun
gla
ydd
kir
ilo
bel
fra
fri
est
pan
kat
nso
arb
gaz
nds
rus
ben
mkd
hin
sot
gaz
hat
ces
eng
nso
kir
eng
sun
rus
hin
fra
eng
khk
kir
lnc
nds
slv
fao
mkd
ces
guw
rus
ton
nds
eng
hun
nds
sun
nds
ukr
rus
rus
kat
rus
gle
heb
nob
tha
sun
sun
por
kan
eng
sun
guw
vec
urd
ind
sun
pes
hin
kan
nds
urd
sun
rus
csb
arb
cat
csb
ydd
lav
nds
kat
dan
lit
sun
som
gaz
arb
hat
kir
eng
hin
por
cat
eng
sun
als
est
eng
sun
fra
tur
kan
dan
eng
por
kir
bel
eng
rus
lav
eus
lit
rus
hin
chv
guj
hin
sun
mly
sun
rus
sun
ydd
nno
sun
tha
eng
sun
azj
ltz
nno
bel
som
als
eng
nav
eng
fra
nld
slk
nds
sun
eng
mlt
sun
guw
eng
tur
khm
kat
afr
deu
guw
lit
khk
rus
eng
ydd
hin
ind
pan
rus
ori
urd
nav
eng
nds
gaz
sun
por
kat
sun
heb
guw
mal
sme
ell
heb
kan
eng
nso
gla
sun
ces
hye
pes
rus
fri
deu
fra
eng
est
pes
fra
urd
arb
rus
deu
ton
eng
eng
lmo
eng
fra
sun
khk
lnc
hin
slk
khk
rus
agr
eng
sna
ben
guw
rus
mly
nno
tur
nds
kmr
ben
mri
hau
mlt
sun
urd
isl
por
nso
diq
rus
urd
kir
slk
rus
eng
sun
deu
azj
sun
tel
nno
khk
eng
eng
tur
deu
lit
ind
lug
sun
hun
rus
ell
lav
eng
hin
eng
vls
sun
hin
oss
lin
tur
vie
eng
eng
sun
ces
sun
hau
guw
hin
hin
rus
khk
eng
sun
cat
est
sun
eng
fin
isl
slk
sun
bel
frp
guj
eng
guw
fur
eng
hin
kan
slk
sun
snd
fra
ori
rus
guw
cym
hin
sun
azj
eng
heb
eng
sun
eng
eng
sun
fra
sun
rus
slk
dan
hin
cor
fra
hrv
rus
eng
eng
hat
csb
ori
mlt
eus
eng
eng
rus
ton
por
fra
arb
ukr
nld
eng
eng
hrv
nds
sun
fra
sun
ben
deu
sun
arb
kir
sun
tur
sun
kan
rus
nds
kir
lin
hin
khk
amh
rus
ces
kbd
guw
lnc
ben
kat
tgk
sun
cos
fra
hau
sun
cym
tgl
rus
slk
sun
eng
eng
arb
sun
amh
mly
mal
epo
eng
rus
tat
tha
sun
swh
khk
khk
mly
nob
bel
sun
hin
guw
azj
eng
sun
hye
sun
eng
heb
rus
sun
eng
ukr
sun
rus
arb
fra
por
mkd
bul
afr
por
tha
fin
eng
eng
por
swh
eng
lug
als
kat
por
rus
eng
slv
kbd
hin
dan
slv
sun
rus
cat
mly
eng
hin
sun
deu
rus
ces
rus
sun
slk
eng
fra
fra
bel
bel
gla
vie
eus
sun
cor
lnc
sun
fra
fur
rus
nds
sun
hrv
nav
fra
eng
est
lit
epo
dzo
sun
ces
glg
srp
mly
ces
hin
diq
tam
nds
mri
sun
sun
hin
hin
sun
kir
bak
kat
sun
sun
lit
khk
nso
hin
lit
eng
src
mri
eng
eng
deu
mri
mkd
ori
lao
hat
sun
nds
eng
eng
lao
eng
sun
hin
cat
ydd
ben
arb
pes
sun
hin
sun
fin
fao
gla
hrv
sun
kir
rus
eng
sun
eng
mkd
rus
lit
srp
tet
ori
fra
pes
sun
sun
gug
sun
eng
ydd
ydd
tel
por
sun
est
sun
hin
kat
tat
nob
sun
frp
pes
sot
sme
pes
scn
guj
csb
urd
eng
diq
yor
sun
ibo
kmr
cat
srp
vie
guw
hin
afr
ton
rus
fao
eng
sun
eng
sun
sun
kbd
nso
urd
pes
fra
urd
pes
ces
por
por
min
ces
hin
arb
eng
sun
srp
asm
swh
eng
eng
rus
eng
mya
tur
azj
rus
rus
pan
deu
ben
kaz
fra
tam
glg
ces
swe
slk
kbd
est
deu
hin
ben
fin
tel
bos
tuk
eng
eng
sun
asm
tha
eng
pes
sun
hin
nav
khk
oss
bel
diq
sun
ang
gaz
kan
fri
glv
eng
tur
sun
arb
kir
pan
guw
eng
khk
ces
por
pan
tuk
rus
lit
sme
eng
nld
rus
sun
hin
urd
slk
lmo
eng
ben
kan
eng
cos
ltz
eng
sun
kir
tur
cat
eng
rus
afr
pes
fra
eng
som
deu
guw
lav
swe
hrv
kbd
cym
cmn
ast
sun
afr
csb
guw
ang
eng
sun
ukr
ukr
ben
sun
mal
lav
ukr
por
wol
eng
lav
eng
lnc
ell
glg
sun
tat
arb
als
hin
tam
nds
tuk
cat
ton
diq
guw
hin
sun
sun
sun
eng
eng
tur
gle
guw
dan
kir
khk
sun
snd
amh
eng
cat
ast
als
por
srp
guw
eng
eng
swh
arb
nno
por
eng
dan
por
mri
sun
swe
pol
epo
arb
mlt
eng
sun
rus
pol
guw
fin
sun
eng
mlt
asm
fra
eng
kir
frp
ces
kan
mal
tur
azj
tur
lit
arb
eng
slv
kir
bul
eng
dzo
kat
sun
sun
hau
nds
nso
rus
ben
lao
tur
kan
lit
mal
deu
quh
afr
nso
fra
guw
cat
fra
kir
vec
khk
hin
eng
pes
urd
sun
eng
eng
eng
tur
slv
urd
hin
urd
fin
nav
sun
fri
rus
src
cat
fra
khk
xho
ori
hye
eng
hrv
swe
cor
kan
afr
ukr
ces
afr
guw
kir
pes
eng
sun
hin
rus
gsw
eng
tur
fra
rus
mkd
hin
lit
azj
fur
hsb
eng
rus
pes
bre
mlt
nds
sun
swe
eng
khk
nob
amh
glv
slk
urd
urd
pes
eng
urd
bak
tel
hin
sun
gug
tur
urd
por
rus
eus
tha
eng
gle
urd
dzo
guw
guj
fin
afr
rus
lao
rus
fra
pes
tha
arb
tur
khk
tha
hrv
swe
slk
eng
lit
quh
hun
guj
tam
eng
pol
sun
fur
glg
hin
kin
deu
slv
sun
rus
nds
sun
ydd
glv
sun
eng
bel
mkd
rus
dzo
tur
slv
arb
hin
ukr
pes
pes
azj
tur
tam
sun
tuk
guw
eng
pbu
sme
slv
eng
dan
hye
por
sun
sun
azj
eng
eng
gsc
deu
eng
fra
rus
hye
guj
eng
nds
kir
fur
ben
eng
guw
sot
swe
quh
mlt
lit
ukr
kat
hye
pes
por
hin
swe
hin
kan
slk
eng
tur
guj
lit
ell
eng
hun
ces
rus
ces
kan
gla
khk
rus
mal
bcc
ukr
fra
ind
rus
fra
tha
sun
eng
tel
urd
sun
gaz
slv
kbd
tur
sun
arb
rus
slk
rus
khk
deu
cmn
rus
sun
hat
snd
eng
cat
rus
mlt
eng
rus
pes
fao
arb
sun
isl
sun
rus
afr
fra
pbu
arb
sna
kan
sun
afr
pes
eng
rus
glg
rus
eng
khk
pes
lmo
arb
hin
eng
por
eng
rus
csb
hye
ydd
tur
sun
pol
swe
lug
eng
lav
sun
lao
kbd
glv
ukr
cmn
hrv
fri
sun
lao
hin
hin
slk
eng
srp
sun
oss
hin
sun
eng
arb
eng
wol
pes
ukr
tur
kat
kat
snd
gla
lad
dan
nob
ita
rus
hin
sun
deu
kat
rus
pol
por
eng
glv
ang
dan
rus
dzo
guw
fra
sun
swe
slv
slk
hye
ukr
sun
pan
sun
asm
sun
mal
sun
dan
lit
bak
glg
nso
mkd
gaz
cor
ces
kan
snd
sun
mkd
nld
slv
ton
eng
slv
scn
mri
sun
dan
lav
pol
hrv
hun
arb
cat
kir

